Local Dampening: Differential Privacy for Non-numeric Queries via Local Sensitivity

Differential privacy is the state-of-the-art formal definition for data release under strong privacy guarantees. A variety of mechanisms have been proposed in the literature for releasing the output of numeric queries (e.g., the Laplace mechanism and smooth sensitivity mechanism). Those mechanisms guarantee differential privacy by adding noise to the true query's output. The amount of noise added is calibrated by the notions of global sensitivity and local sensitivity of the query that measure the impact of the addition or removal of an individual on the query's output. Mechanisms that use local sensitivity add less noise and, consequently, have a more accurate answer. However, although there has been some work on generic mechanisms for releasing the output of non-numeric queries using global sensitivity (e.g., the Exponential mechanism), the literature lacks generic mechanisms for releasing the output of non-numeric queries using local sensitivity to reduce the noise in the query's output. In this work, we remedy this shortcoming and present the local dampening mechanism. We adapt the notion of local sensitivity for the non-numeric setting and leverage it to design a generic non-numeric mechanism. We provide theoretical comparisons to the exponential mechanism and show under which conditions the local dampening mechanism is more accurate than the exponential mechanism. We illustrate the effectiveness of the local dampening mechanism by applying it to three diverse problems: (i) percentile selection problem. We report the p-th element in the database; (ii) Influential node analysis. Given an influence metric, we release the top-k most influential nodes while preserving the privacy of the relationship between nodes in the network; (iii) Decision tree induction. We provide a private adaptation to the ID3 algorithm to build decision trees from a given tabular dataset.

==> data/dummy/dummy.dat <==
beta error
0.1 9.66680548036642
0.10985411419875583 9.521198493059646
0.12067926406393285 9.390821205567335
0.13257113655901093 9.273986685045685
0.14563484775012436 9.16919843036473
0.15998587196060582 9.075131551257286
0.1757510624854792 8.990614383138805
0.193069772888325 8.914611194360553
0.21209508879201905 8.750550851535973
0.2329951810515372 8.546286882894222
0.2559547922699536 8.360259787026052
0.281176869797423 8.19099596087274
0.3088843596477481 8.046739808104416
0.3393221771895328 7.938769940025455
0.372759372031494 7.844186388732826
0.4094915062380424 7.722381974176443
0.44984326689694454 7.503516232248877
0.49417133613238345 7.30751002004029
0.5428675439323859 7.041904500247167
0.5963623316594643 6.797601212966001
0.6551285568595507 6.6121745272580945
0.7196856730011519 6.399328529648681
0.7906043210907697 6.2017847085095354
0.8685113737513525 5.928463611111113
0.9540954763499939 5.716840188145969
1.0481131341546859 5.531471675757096
1.151395399326447 5.286930097093016
1.2648552168552958 5.089805809715191
1.3894954943731375 4.904098188911359
1.5264179671752334 4.676035800546597
1.6768329368110073 4.55058545440054
1.8420699693267153 4.357563351273178
2.0235896477251565 4.177804622984603
2.2229964825261943 4.034146419348904
2.442053094548651 3.869846507169516
2.6826957952797246 3.6900239943097404
2.9470517025518097 3.543517752505821
3.2374575428176433 3.3758689374957953
3.5564803062231287 3.2182332516087726
3.9069399370546147 3.064856274990781
4.291934260128776 2.913273980100165
4.714866363457392 2.753007287819276
5.17947467923121 2.6188579615741965
5.689866029018296 2.465360436639319
6.25055192527397 2.333004264553164
6.866488450042998 2.1905612143486373
7.543120063354615 2.0548111439222403
8.286427728546842 1.9254070270432386
9.102981779915218 1.7989675217272492
10.0 1.677370900227352

==> data/id3/acs_gg.dat <==
depth epsilon acc i
2 0.01 0.7842183783028489 1
2 0.05 0.9461389121401315 2
2 0.1 0.9464296779894521 3
2 0.5 0.9464612862152343 4
2 1.0 0.9464612760062889 5
2 2.0 0.9464612777817578 6
5 0.01 0.7484054062667477 1
5 0.05 0.927584825015573 2
5 0.1 0.9399022284884431 3
5 0.5 0.9456142620206556 4
5 1.0 0.9468764036744746 5
5 2.0 0.9488506552056611 6


==> data/id3/acs_gls.dat <==
depth epsilon acc i
2 0.01 0.7986323471225999 1
2 0.05 0.9463811921580033 2
2 0.1 0.9464276171141337 3
2 0.5 0.9464613044137886 4
2 1.0 0.9464613190614057 5
2 2.0 0.946461275562422 6
5 0.01 0.7643700037755342 1
5 0.05 0.9320789207387264 2
5 0.1 0.9402541432560019 3
5 0.5 0.9454057065872818 4
5 1.0 0.9465244875753143 5
5 2.0 0.9470386065020684 6


==> data/id3/acs_glu.dat <==
depth epsilon acc i
2 0.01 0.814675595676414 1
2 0.05 0.944832542672725 2
2 0.1 0.946436009310913 3
2 0.5 0.9464612839958985 4
2 1.0 0.9464613044137886 5
2 2.0 0.9464612795572265 6
5 0.01 0.7746621962139728 1
5 0.05 0.9307410029676072 2
5 0.1 0.9387349585618916 3
5 0.5 0.9454668537300511 4
5 1.0 0.9463938854277606 5
5 2.0 0.9469943778007466 6

==> data/id3/acs_ig.dat <==
depth epsilon acc i
2 0.01 0.7119260062757493 1
2 0.05 0.8341642633478183 2
2 0.1 0.9306525704215256 3
2 0.5 0.9464612862152343 4
2 1.0 0.9464612964241793 5
2 2.0 0.9464613168420696 6
5 0.01 0.6793430131000295 1
5 0.05 0.8176686084968073 2
5 0.1 0.9031393482840226 3
5 0.5 0.9454688870856046 4
5 1.0 0.9462295222985999 5
5 2.0 0.9464992461803676 6


==> data/id3/acs_ils.dat <==
depth epsilon acc i
2 0.01 0.7627891845724907 1
2 0.05 0.9205453747219948 2
2 0.1 0.917127747904037 3
2 0.5 0.9065969573259878 4
2 1.0 0.906596975080675 5
2 2.0 0.9065970065952449 6
5 0.01 0.7495804363232137 1
5 0.05 0.915326309401524 2
5 0.1 0.9330883386237862 3
5 0.5 0.9454289079686674 4
5 1.0 0.9462568938121454 5
5 2.0 0.946554025604567 6

==> data/id3/acs_ilu.dat <==
depth epsilon acc i
2 0.01 0.7445470060226562 1
2 0.05 0.9097890436890476 2
2 0.1 0.9062388080000134 3
2 0.5 0.9065969795193469 4
2 1.0 0.9065970128093854 5
2 2.0 0.9065969861773546 6
5 0.01 0.7262571876522188 1
5 0.05 0.9085438981534326 2
5 0.1 0.9161437897965765 3
5 0.5 0.9136111458067292 4
5 1.0 0.908552255284705 5
5 2.0 0.9065927627811334 6


==> data/id3/adult_gg.dat <==
depth epsilon acc i
2 0.01 0.7330721024577023 1
2 0.05 0.7872868716705994 2
2 0.1 0.8047476752316994 3
2 0.5 0.8199991991397255 4
2 1.0 0.822442611614156 5
2 2.0 0.8239043351378277 6
5 0.01 0.702126660012714 1
5 0.05 0.7567000875079193 2
5 0.1 0.7725332423018896 3
5 0.5 0.8038321530830237 4
5 1.0 0.8119522323515673 5
5 2.0 0.8220999597809729 6


==> data/id3/adult_gls.dat <==
depth epsilon acc i
2 0.01 0.7306619198175565 1
2 0.05 0.7868203832727569 2
2 0.1 0.804446984467711 3
2 0.5 0.8196099404654749 4
2 1.0 0.8224957167665232 5
2 2.0 0.823910861806817 6
5 0.01 0.7077659406152816 1
5 0.05 0.7577729923904584 2
5 0.1 0.7654462253616902 3
5 0.5 0.802649105955379 4
5 1.0 0.8110964026510332 5
5 2.0 0.8221706339889598 6


==> data/id3/adult_glu.dat <==
depth epsilon acc i
2 0.01 0.7390344392408628 1
2 0.05 0.7824376514630661 2
2 0.1 0.8048450858519279 3
2 0.5 0.8200721043156198 4
2 1.0 0.8226393235302429 5
2 2.0 0.8237185399544693 6
5 0.01 0.7058204881962094 1
5 0.05 0.7571202052158006 2
5 0.1 0.7682921693759832 3
5 0.5 0.8040909316703863 4
5 1.0 0.8101676252380703 5
5 2.0 0.8229291278748952 6


==> data/id3/adult_ig.dat <==
depth epsilon acc i
2 0.01 0.7245387729314703 1
2 0.05 0.761273339967729 2
2 0.1 0.7717771206833851 3
2 0.5 0.8100947621097847 4
2 1.0 0.8173124087481322 5
2 2.0 0.8215559336363565 6
5 0.01 0.7072370124958649 1
5 0.05 0.7451573289520377 2
5 0.1 0.754507108637234 3
5 0.5 0.7938571410970103 4
5 1.0 0.8031356706197613 5
5 2.0 0.8151939563309177 6


==> data/id3/adult_ils.dat <==
depth epsilon acc i
2 0.01 0.7362651856651291 1
2 0.05 0.7820354753721777 2
2 0.1 0.8022707962829522 3
2 0.5 0.821166744878479 4
2 1.0 0.8213215055038855 5
2 2.0 0.8213701052060515 6
5 0.01 0.7010864750149686 1
5 0.05 0.7566873329035351 2
5 0.1 0.7818030674806432 3
5 0.5 0.8198353914334158 4
5 1.0 0.8267657218699295 5
5 2.0 0.8357569567035771 6


==> data/id3/adult_ilu.dat <==
depth epsilon acc i
2 0.01 0.725154461891812 1
2 0.05 0.7583852911400897 2
2 0.1 0.7852262674738373 3
2 0.5 0.8119654426346916 4
2 1.0 0.8148909881510816 5
2 2.0 0.8163483670811029 6
5 0.01 0.7054288953907313 1
5 0.05 0.7440647335653254 2
5 0.1 0.7559507443551331 3
5 0.5 0.7912631497785704 4
5 1.0 0.7980915812570534 5
5 2.0 0.808619759364467 6


==> data/id3/nltcs_gg.dat <==
depth epsilon acc i
2 0.01 0.7614550423798543 1
2 0.05 0.8157042248377268 2
2 0.1 0.8264622585774788 3
2 0.5 0.8291460632301325 4
2 1.0 0.8291459644075392 5
2 2.0 0.8291465637880504 6
5 0.01 0.6912234344460327 1
5 0.05 0.7884961886703763 2
5 0.1 0.8096327086456447 3
5 0.5 0.8400850518797132 4
5 1.0 0.845781766200353 5
5 2.0 0.8498518370045927 6


==> data/id3/nltcs_gls.dat <==
depth epsilon acc i
2 0.01 0.7648271120214247 1
2 0.05 0.8224709987913567 2
2 0.1 0.8282053902998319 3
2 0.5 0.8291462587270017 4
2 1.0 0.8291459149962426 5
2 2.0 0.8291462200572914 6
5 0.01 0.7050047391878416 1
5 0.05 0.7860617606834742 2
5 0.1 0.8118703701077983 3
5 0.5 0.8419627004863359 4
5 1.0 0.8467092183863303 5
5 2.0 0.8490358481105336 6


==> data/id3/nltcs_glu.dat <==
depth epsilon acc i
2 0.01 0.7605358762534895 1
2 0.05 0.8215535212423462 2
2 0.1 0.8267497850608596 3
2 0.5 0.8291462522820499 4
2 1.0 0.8291460181154703 5
2 2.0 0.8291463081382983 6
5 0.01 0.7113590856418076 1
5 0.05 0.7916337114801347 2
5 0.1 0.8156855409226507 3
5 0.5 0.8421293583449019 4
5 1.0 0.8472139741162146 5
5 2.0 0.848544749233373 6


==> data/id3/nltcs_ig.dat <==
depth epsilon acc i
2 0.01 0.740215353765549 1
2 0.05 0.7737370300717151 2
2 0.1 0.8025624526564586 3
2 0.5 0.8277466515253268 4
2 1.0 0.8289142597994417 5
2 2.0 0.8291462823584915 6
5 0.01 0.7003398680847279 1
5 0.05 0.7689761463743064 2
5 0.1 0.7891434379864596 3
5 0.5 0.83205712332587 4
5 1.0 0.8388565839263762 5
5 2.0 0.8414482515490441 6


==> data/id3/nltcs_ils.dat <==
depth epsilon acc i
2 0.01 0.760526799613131 1
2 0.05 0.8173729087742861 2
2 0.1 0.8234823169859281 3
2 0.5 0.8290347846934975 4
2 1.0 0.8291463016933467 5
2 2.0 0.8291461642010429 6
5 0.01 0.698703185481844 1
5 0.05 0.7869239018768989 2
5 0.1 0.8129096121299147 3
5 0.5 0.8410307540206832 4
5 1.0 0.8470008503039654 5
5 2.0 0.8490682382896301 6


==> data/id3/nltcs_ilu.dat <==
depth epsilon acc i
2 0.01 0.7513632125592344 1
2 0.05 0.8100677364427217 2
2 0.1 0.8187628592899469 3
2 0.5 0.8286224194950338 4
2 1.0 0.8291462952483949 5
2 2.0 0.8291458784748494 6
5 0.01 0.6946055990303355 1
5 0.05 0.7791649684218849 2
5 0.1 0.8097659000181746 3
5 0.5 0.837818609411434 4
5 1.0 0.8361641151102752 5
5 2.0 0.8350516111734839 6


==> data/median/adult_em.dat <==
eps error
0.001 7.4909
0.00206913808111479 6.3488
0.004281332398719396 4.731733333333334
0.008858667904100823 5.250666666666667
0.018329807108324356 1.316
0.0379269019073225 5.8124666666666664
0.07847599703514611 7.493966666666667
0.1623776739188721 4.691566666666667
0.3359818286283781 1.3106666666666666
0.6951927961775606 5.829933333333333
1.438449888287663 0.7765
2.976351441631316 0.7423
6.158482110660261 0.18356666666666666
12.742749857031322 0.23056666666666667
26.366508987303554 0.19226666666666667
54.555947811685144 0.2145
112.88378916846884 0.18093333333333333
233.57214690901213 0.14396666666666666
483.2930238571752 0.12756666666666666
1000.0 0.09123333333333333


==> data/median/adult_ld.dat <==
eps error
0.001 7.4909
0.00206913808111479 6.3488
0.004281332398719396 4.731733333333334
0.008858667904100823 5.250666666666667
0.018329807108324356 1.316
0.0379269019073225 5.8124666666666664
0.07847599703514611 7.493966666666667
0.1623776739188721 4.691566666666667
0.3359818286283781 1.3106666666666666
0.6951927961775606 5.829933333333333
1.438449888287663 0.7765
2.976351441631316 0.7423
6.158482110660261 0.18353333333333333
12.742749857031322 0.23053333333333334
26.366508987303554 0.19223333333333334
54.555947811685144 0.2145
112.88378916846884 0.18086666666666668
233.57214690901213 0.14393333333333333
483.2930238571752 0.1275
1000.0 0.0912


==> data/median/adult_pf.dat <==
eps error
0.001 2.9862333333333333
0.00206913808111479 3.5842
0.004281332398719396 7.526866666666667
0.008858667904100823 4.7178
0.018329807108324356 1.8855666666666666
0.0379269019073225 4.6776333333333335
0.07847599703514611 2.9944
0.1623776739188721 3.5856
0.3359818286283781 6.921966666666667
0.6951927961775606 2.984566666666667
1.438449888287663 1.884
2.976351441631316 1.903
6.158482110660261 0.22183333333333333
12.742749857031322 0.21883333333333332
26.366508987303554 0.20826666666666666
54.555947811685144 0.16646666666666668
112.88378916846884 0.20186666666666667
233.57214690901213 0.13606666666666667
483.2930238571752 0.11946666666666667
1000.0 0.0977


==> data/median/bids_em.dat <==
eps error
0.001 794.1486666666667
0.00206913808111479 771.3146666666667
0.004281332398719396 817.9424333333334
0.008858667904100823 798.8378333333334
0.018329807108324356 780.9906333333333
0.0379269019073225 784.8701
0.07847599703514611 805.1884333333334
0.1623776739188721 777.9756
0.3359818286283781 747.3753333333333
0.6951927961775606 773.5426333333334
1.438449888287663 732.5643666666666
2.976351441631316 690.5841
6.158482110660261 625.7763666666667
12.742749857031322 562.0558333333333
26.366508987303554 471.6639333333333
54.555947811685144 367.4868
112.88378916846884 281.6261
233.57214690901213 213.09506666666667
483.2930238571752 162.91913333333332
1000.0 110.94


==> data/median/bids_ld.dat <==
eps error
0.001 794.1426666666666
0.00206913808111479 771.3061333333334
0.004281332398719396 817.9290333333333
0.008858667904100823 798.7321
0.018329807108324356 780.7992666666667
0.0379269019073225 784.4536
0.07847599703514611 804.2573333333333
0.1623776739188721 776.8132666666667
0.3359818286283781 744.0906333333334
0.6951927961775606 766.3743333333333
1.438449888287663 720.1655
2.976351441631316 673.6424
6.158482110660261 607.9195
12.742749857031322 544.7573
26.366508987303554 459.68533333333335
54.555947811685144 359.4253
112.88378916846884 277.05406666666664
233.57214690901213 211.01083333333332
483.2930238571752 161.7349
1000.0 109.94266666666667


==> data/median/bids_pf.dat <==
eps error
0.001 767.5216
0.00206913808111479 794.9365
0.004281332398719396 817.8452333333333
0.008858667904100823 812.3276
0.018329807108324356 763.6867666666667
0.0379269019073225 782.7123
0.07847599703514611 769.7208333333333
0.1623776739188721 799.8186333333333
0.3359818286283781 774.0781
0.6951927961775606 748.5247333333333
1.438449888287663 741.7600666666667
2.976351441631316 688.0756333333334
6.158482110660261 641.4739666666667
12.742749857031322 550.6628333333333
26.366508987303554 469.62166666666667
54.555947811685144 366.91473333333334
112.88378916846884 277.97933333333333
233.57214690901213 214.97176666666667
483.2930238571752 162.21706666666665
1000.0 111.21133333333333


==> data/median/bidsj_em.dat <==
eps error
0.001 197.8935
0.00206913808111479 192.55593333333334
0.004281332398719396 204.46893333333333
0.008858667904100823 199.27273333333332
0.018329807108324356 195.80496666666667
0.0379269019073225 196.10856666666666
0.07847599703514611 201.50203333333334
0.1623776739188721 194.15916666666666
0.3359818286283781 187.72436666666667
0.6951927961775606 192.02443333333332
1.438449888287663 182.20116666666667
2.976351441631316 170.13636666666667
6.158482110660261 151.02053333333333
12.742749857031322 131.3691
26.366508987303554 106.61493333333334
54.555947811685144 81.4317
112.88378916846884 62.51133333333333
233.57214690901213 47.5429
483.2930238571752 34.952866666666665
1000.0 21.663166666666665


==> data/median/bidsj_ld.dat <==
eps error
0.001 197.89113333333333
0.00206913808111479 192.54633333333334
0.004281332398719396 204.45623333333333
0.008858667904100823 199.2203
0.018329807108324356 195.73496666666668
0.0379269019073225 195.9489
0.07847599703514611 201.16056666666665
0.1623776739188721 193.63913333333332
0.3359818286283781 186.54153333333332
0.6951927961775606 189.7056
1.438449888287663 178.1264
2.976351441631316 164.45963333333333
6.158482110660261 144.80686666666668
12.742749857031322 125.6751
26.366508987303554 102.80813333333333
54.555947811685144 79.21723333333334
112.88378916846884 61.3727
233.57214690901213 46.9611
483.2930238571752 34.52186666666667
1000.0 21.3204


==> data/median/bidsj_pf.dat <==
eps error
0.001 192.29166666666666
0.00206913808111479 199.53143333333333
0.004281332398719396 203.743
0.008858667904100823 202.68276666666668
0.018329807108324356 191.76863333333333
0.0379269019073225 196.026
0.07847599703514611 193.5694
0.1623776739188721 200.12023333333335
0.3359818286283781 193.11023333333333
0.6951927961775606 187.6288
1.438449888287663 181.8801
2.976351441631316 166.83533333333332
6.158482110660261 155.2183
12.742749857031322 129.7534
26.366508987303554 106.56463333333333
54.555947811685144 81.0292
112.88378916846884 62.2703
233.57214690901213 48.097
483.2930238571752 34.714133333333336
1000.0 21.672666666666668


==> data/median/bidsm_em.dat <==
eps error
0.001 211.7353
0.00206913808111479 205.12086666666667
0.004281332398719396 218.16803333333334
0.008858667904100823 212.42156666666668
0.018329807108324356 207.02643333333333
0.0379269019073225 208.90006666666667
0.07847599703514611 214.65656666666666
0.1623776739188721 207.61283333333333
0.3359818286283781 199.4537
0.6951927961775606 206.43063333333333
1.438449888287663 195.23343333333332
2.976351441631316 184.64743333333334
6.158482110660261 168.8912
12.742749857031322 153.78173333333334
26.366508987303554 131.93333333333334
54.555947811685144 106.0079
112.88378916846884 84.09106666666666
233.57214690901213 65.08726666666666
483.2930238571752 49.40123333333333
1000.0 32.668933333333335


==> data/median/bidsm_ld.dat <==
eps error
0.001 211.7328
0.00206913808111479 205.11963333333333
0.004281332398719396 218.16353333333333
0.008858667904100823 212.39503333333334
0.018329807108324356 206.9838
0.0379269019073225 208.77843333333334
0.07847599703514611 214.32016666666667
0.1623776739188721 207.2586
0.3359818286283781 198.5747
0.6951927961775606 204.8339
1.438449888287663 192.37373333333332
2.976351441631316 180.51413333333332
6.158482110660261 164.67853333333332
12.742749857031322 149.69513333333333
26.366508987303554 129.004
54.555947811685144 104.0128
112.88378916846884 82.91723333333333
233.57214690901213 64.45746666666666
483.2930238571752 48.9909
1000.0 32.32533333333333


==> data/median/bidsm_pf.dat <==
eps error
0.001 203.98896666666667
0.00206913808111479 211.93473333333333
0.004281332398719396 218.01696666666666
0.008858667904100823 216.06116666666668
0.018329807108324356 203.39266666666666
0.0379269019073225 208.31333333333333
0.07847599703514611 205.4964
0.1623776739188721 213.43836666666667
0.3359818286283781 206.394
0.6951927961775606 199.28993333333332
1.438449888287663 197.6164
2.976351441631316 184.48246666666665
6.158482110660261 172.98553333333334
12.742749857031322 151.38223333333335
26.366508987303554 130.58076666666668
54.555947811685144 106.11353333333334
112.88378916846884 84.02823333333333
233.57214690901213 65.26353333333333
483.2930238571752 49.098166666666664
1000.0 32.4541


==> data/median/hepth_em.dat <==
eps error
0.001 75.32926666666667
0.00206913808111479 74.7633
0.004281332398719396 76.22833333333334
0.008858667904100823 76.38656666666667
0.018329807108324356 75.5996
0.0379269019073225 75.06183333333334
0.07847599703514611 76.1195
0.1623776739188721 74.66453333333334
0.3359818286283781 72.73433333333334
0.6951927961775606 72.4035
1.438449888287663 69.3157
2.976351441631316 64.25643333333333
6.158482110660261 55.1779
12.742749857031322 44.320033333333335
26.366508987303554 33.46653333333333
54.555947811685144 24.5163
112.88378916846884 15.581766666666667
233.57214690901213 7.276933333333333
483.2930238571752 3.3777333333333335
1000.0 1.5679


==> data/median/hepth_ld.dat <==
eps error
0.001 75.32603333333333
0.00206913808111479 74.75663333333334
0.004281332398719396 76.21456666666667
0.008858667904100823 76.3562
0.018329807108324356 75.54063333333333
0.0379269019073225 74.94116666666666
0.07847599703514611 75.8716
0.1623776739188721 74.16743333333334
0.3359818286283781 71.76363333333333
0.6951927961775606 70.5026
1.438449888287663 65.90853333333334
2.976351441631316 58.8604
6.158482110660261 48.7279
12.742749857031322 38.95933333333333
26.366508987303554 30.458433333333332
54.555947811685144 22.827666666666666
112.88378916846884 14.048733333333333
233.57214690901213 6.5422
483.2930238571752 3.1314333333333333
1000.0 1.4631333333333334


==> data/median/hepth_pf.dat <==
eps error
0.001 75.16416666666667
0.00206913808111479 75.5095
0.004281332398719396 76.1058
0.008858667904100823 76.1583
0.018329807108324356 74.537
0.0379269019073225 75.26336666666667
0.07847599703514611 74.8694
0.1623776739188721 75.4747
0.3359818286283781 74.1535
0.6951927961775606 72.12473333333334
1.438449888287663 69.09006666666667
2.976351441631316 63.466233333333335
6.158482110660261 56.2251
12.742749857031322 43.69043333333333
26.366508987303554 33.5152
54.555947811685144 24.772866666666665
112.88378916846884 15.6484
233.57214690901213 7.285633333333333
483.2930238571752 3.3206
1000.0 1.5718


==> data/median/income_em.dat <==
eps error
0.001 5454.515466666667
0.00206913808111479 5075.810566666667
0.004281332398719396 5540.668433333333
0.008858667904100823 5145.560233333334
0.018329807108324356 4666.5755
0.0379269019073225 5275.801566666667
0.07847599703514611 5664.292933333333
0.1623776739188721 4973.067233333333
0.3359818286283781 4470.259166666667
0.6951927961775606 5262.330933333334
1.438449888287663 4447.133066666666
2.976351441631316 4196.334
6.158482110660261 3669.596466666667
12.742749857031322 3258.9245666666666
26.366508987303554 2410.6069333333335
54.555947811685144 1493.1520666666668
112.88378916846884 831.1717333333333
233.57214690901213 444.6681
483.2930238571752 267.21226666666666
1000.0 171.42763333333335


==> data/median/income_ld.dat <==
eps error
0.001 5454.5127
0.00206913808111479 5075.810066666667
0.004281332398719396 5540.652566666667
0.008858667904100823 5145.382433333333
0.018329807108324356 4665.9936333333335
0.0379269019073225 5275.3104
0.07847599703514611 5663.054166666667
0.1623776739188721 4971.2103
0.3359818286283781 4465.9428
0.6951927961775606 5255.0284
1.438449888287663 4428.6
2.976351441631316 4163.4765
6.158482110660261 3613.1031666666668
12.742749857031322 3172.2644666666665
26.366508987303554 2321.4195666666665
54.555947811685144 1432.4603333333334
112.88378916846884 808.6208
233.57214690901213 438.79536666666667
483.2930238571752 265.8397
1000.0 171.0615


==> data/median/income_pf.dat <==
eps error
0.001 4599.5209
0.00206913808111479 5169.608133333333
0.004281332398719396 5699.418433333333
0.008858667904100823 5356.601033333333
0.018329807108324356 4544.286666666667
0.0379269019073225 5158.048866666667
0.07847599703514611 4761.725066666667
0.1623776739188721 5122.606633333334
0.3359818286283781 5319.170233333333
0.6951927961775606 4776.230433333333
1.438449888287663 4527.9645
2.976351441631316 4319.3116
6.158482110660261 3910.4259333333334
12.742749857031322 3214.4029
26.366508987303554 2313.4247666666665
54.555947811685144 1389.9206333333334
112.88378916846884 800.0199
233.57214690901213 470.51126666666664
483.2930238571752 277.92263333333335
1000.0 173.32756666666666


==> data/median/lc1_em.dat <==
eps error
0.001 990.4615333333334
0.00206913808111479 914.3498
0.004281332398719396 1150.6689
0.008858667904100823 964.7418666666666
0.018329807108324356 886.7714
0.0379269019073225 989.1511666666667
0.07847599703514611 1040.4478666666666
0.1623776739188721 921.997
0.3359818286283781 810.8730666666667
0.6951927961775606 949.4135666666666
1.438449888287663 697.5521
2.976351441631316 426.70896666666664
6.158482110660261 269.1236333333333
12.742749857031322 214.34306666666666
26.366508987303554 114.6293
54.555947811685144 81.7453
112.88378916846884 52.9199
233.57214690901213 37.466966666666664
483.2930238571752 28.191933333333335
1000.0 21.366866666666667


==> data/median/lc1_ld.dat <==
eps error
0.001 990.4610666666666
0.00206913808111479 914.3465666666667
0.004281332398719396 1150.6666
0.008858667904100823 962.7785666666666
0.018329807108324356 885.5655333333333
0.0379269019073225 987.6085333333333
0.07847599703514611 1030.1819666666668
0.1623776739188721 914.3829
0.3359818286283781 794.3082666666667
0.6951927961775606 912.8271333333333
1.438449888287663 619.6150333333334
2.976351441631316 359.54466666666667
6.158482110660261 215.86233333333334
12.742749857031322 179.46813333333333
26.366508987303554 107.3327
54.555947811685144 79.47533333333334
112.88378916846884 52.222766666666665
233.57214690901213 37.204766666666664
483.2930238571752 28.0618
1000.0 21.3272


==> data/median/lc1_pf.dat <==
eps error
0.001 861.5579
0.00206913808111479 1022.0659333333333
0.004281332398719396 1179.5923
0.008858667904100823 1114.3540666666668
0.018329807108324356 909.6111666666667
0.0379269019073225 889.7601
0.07847599703514611 841.4619666666666
0.1623776739188721 1096.9514666666666
0.3359818286283781 890.3045333333333
0.6951927961775606 714.8587666666666
1.438449888287663 675.7622
2.976351441631316 481.6519666666667
6.158482110660261 289.54443333333336
12.742749857031322 188.22366666666667
26.366508987303554 111.5737
54.555947811685144 69.36793333333334
112.88378916846884 56.8407
233.57214690901213 38.80433333333333
483.2930238571752 28.654766666666667
1000.0 22.2687


==> data/median/lc2_em.dat <==
eps error
0.001 924.2344
0.00206913808111479 854.3072333333333
0.004281332398719396 1078.0941
0.008858667904100823 901.5585333333333
0.018329807108324356 829.7940666666667
0.0379269019073225 925.7869
0.07847599703514611 970.1727
0.1623776739188721 861.1908333333333
0.3359818286283781 756.6788
0.6951927961775606 884.6501333333333
1.438449888287663 651.9969666666667
2.976351441631316 397.4386666666667
6.158482110660261 249.08663333333334
12.742749857031322 197.7524
26.366508987303554 105.63063333333334
54.555947811685144 75.32503333333334
112.88378916846884 48.6513
233.57214690901213 34.26936666666667
483.2930238571752 25.6052
1000.0 19.315633333333334


==> data/median/lc2_ld.dat <==
eps error
0.001 924.2303666666667
0.00206913808111479 854.3045666666667
0.004281332398719396 1078.0848333333333
0.008858667904100823 899.2868333333333
0.018329807108324356 828.8347333333334
0.0379269019073225 924.1864333333333
0.07847599703514611 959.8835
0.1623776739188721 854.6538333333333
0.3359818286283781 741.4544
0.6951927961775606 852.0192666666667
1.438449888287663 576.4449666666667
2.976351441631316 332.5928333333333
6.158482110660261 199.22313333333332
12.742749857031322 165.83
26.366508987303554 99.01773333333334
54.555947811685144 73.31253333333333
112.88378916846884 47.93503333333334
233.57214690901213 34.024766666666665
483.2930238571752 25.497966666666667
1000.0 19.2882


==> data/median/lc2_pf.dat <==
eps error
0.001 805.8547666666667
0.00206913808111479 957.5815
0.004281332398719396 1104.9524
0.008858667904100823 1044.8388333333332
0.018329807108324356 850.1941333333333
0.0379269019073225 829.4927666666666
0.07847599703514611 787.6203333333333
0.1623776739188721 1027.0350666666666
0.3359818286283781 832.1676333333334
0.6951927961775606 663.3438666666667
1.438449888287663 631.4213333333333
2.976351441631316 431.53636666666665
6.158482110660261 268.73856666666666
12.742749857031322 174.83863333333332
26.366508987303554 103.1471
54.555947811685144 63.4834
112.88378916846884 51.6888
233.57214690901213 35.0299
483.2930238571752 26.019166666666667
1000.0 20.026066666666665


==> data/median/lc3_em.dat <==
eps error
0.001 48.9685
0.00206913808111479 44.949133333333336
0.004281332398719396 56.6893
0.008858667904100823 47.8953
0.018329807108324356 42.48786666666667
0.0379269019073225 48.7487
0.07847599703514611 52.5037
0.1623776739188721 46.16276666666667
0.3359818286283781 40.1225
0.6951927961775606 47.758066666666664
1.438449888287663 33.54773333333333
2.976351441631316 20.9031
6.158482110660261 14.017233333333333
12.742749857031322 11.926433333333334
26.366508987303554 6.771766666666666
54.555947811685144 4.827266666666667
112.88378916846884 3.1108
233.57214690901213 2.3657666666666666
483.2930238571752 1.9064
1000.0 1.5270666666666666


==> data/median/lc3_ld.dat <==
eps error
0.001 48.968466666666664
0.00206913808111479 44.94833333333333
0.004281332398719396 56.688633333333335
0.008858667904100823 47.88463333333333
0.018329807108324356 42.4712
0.0379269019073225 48.641133333333336
0.07847599703514611 52.04546666666667
0.1623776739188721 45.838633333333334
0.3359818286283781 39.3033
0.6951927961775606 45.92613333333333
1.438449888287663 30.971666666666668
2.976351441631316 18.093666666666667
6.158482110660261 12.104433333333333
12.742749857031322 10.7882
26.366508987303554 6.328366666666667
54.555947811685144 4.641133333333333
112.88378916846884 3.0791666666666666
233.57214690901213 2.3545
483.2930238571752 1.9036
1000.0 1.5258333333333334


==> data/median/lc3_pf.dat <==
eps error
0.001 42.2456
0.00206913808111479 50.788333333333334
0.004281332398719396 59.34126666666667
0.008858667904100823 54.94903333333333
0.018329807108324356 44.8889
0.0379269019073225 43.678133333333335
0.07847599703514611 42.320933333333336
0.1623776739188721 54.314566666666664
0.3359818286283781 44.629266666666666
0.6951927961775606 35.96746666666667
1.438449888287663 34.61096666666667
2.976351441631316 22.955866666666665
6.158482110660261 15.0537
12.742749857031322 10.577633333333333
26.366508987303554 6.2914666666666665
54.555947811685144 4.340766666666667
112.88378916846884 3.3152666666666666
233.57214690901213 2.3848
483.2930238571752 1.9357333333333333
1000.0 1.5441666666666667


==> data/median/lc4_em.dat <==
eps error
0.001 795.5432333333333
0.00206913808111479 777.1993333333334
0.004281332398719396 766.7053666666667
0.008858667904100823 776.4493
0.018329807108324356 718.9408
0.0379269019073225 773.7336
0.07847599703514611 805.5825
0.1623776739188721 760.0780333333333
0.3359818286283781 705.6877333333333
0.6951927961775606 773.3384
1.438449888287663 704.6602666666666
2.976351441631316 705.6906
6.158482110660261 690.0653333333333
12.742749857031322 687.8906333333333
26.366508987303554 678.8031666666667
54.555947811685144 649.9934666666667
112.88378916846884 606.5989666666667
233.57214690901213 529.5760333333334
483.2930238571752 421.1021333333333
1000.0 313.1769


==> data/median/lc4_ld.dat <==
eps error
0.001 795.5432333333333
0.00206913808111479 777.1993666666667
0.004281332398719396 766.7054333333333
0.008858667904100823 776.4492
0.018329807108324356 718.9408
0.0379269019073225 773.7331666666666
0.07847599703514611 805.5819666666666
0.1623776739188721 760.077
0.3359818286283781 705.6835
0.6951927961775606 773.3293666666667
1.438449888287663 704.6370333333333
2.976351441631316 705.6558666666666
6.158482110660261 689.9751333333334
12.742749857031322 687.7456333333333
26.366508987303554 678.4934333333333
54.555947811685144 649.4241
112.88378916846884 605.5874666666666
233.57214690901213 528.1138666666667
483.2930238571752 419.57593333333335
1000.0 312.1947333333333


==> data/median/lc4_pf.dat <==
eps error
0.001 737.3154666666667
0.00206913808111479 746.2237
0.004281332398719396 802.6800333333333
0.008858667904100823 766.2158333333333
0.018329807108324356 718.2657
0.0379269019073225 761.0798333333333
0.07847599703514611 736.5985
0.1623776739188721 751.8535666666667
0.3359818286283781 791.6976333333333
0.6951927961775606 733.5922333333333
1.438449888287663 744.0814666666666
2.976351441631316 712.6735
6.158482110660261 702.1566333333334
12.742749857031322 689.4475666666667
26.366508987303554 679.3304666666667
54.555947811685144 648.7207
112.88378916846884 610.3689666666667
233.57214690901213 527.0843333333333
483.2930238571752 420.86083333333335
1000.0 312.11406666666664


==> data/median/lc5_em.dat <==
eps error
0.001 735.9127
0.00206913808111479 718.3884
0.004281332398719396 707.9766666666667
0.008858667904100823 716.8434
0.018329807108324356 662.3743333333333
0.0379269019073225 714.8868333333334
0.07847599703514611 744.8927
0.1623776739188721 701.9018
0.3359818286283781 650.5452333333334
0.6951927961775606 714.8325666666667
1.438449888287663 649.2245
2.976351441631316 650.1543333333333
6.158482110660261 635.795
12.742749857031322 634.2279666666667
26.366508987303554 626.617
54.555947811685144 602.0062333333333
112.88378916846884 565.1203666666667
233.57214690901213 499.14303333333334
483.2930238571752 404.04606666666666
1000.0 304.58206666666666


==> data/median/lc5_ld.dat <==
eps error
0.001 735.9127
0.00206913808111479 718.3883
0.004281332398719396 707.9766
0.008858667904100823 716.8433333333334
0.018329807108324356 662.3733
0.0379269019073225 714.8865666666667
0.07847599703514611 744.8921
0.1623776739188721 701.8996333333333
0.3359818286283781 650.5401
0.6951927961775606 714.8275
1.438449888287663 649.2057333333333
2.976351441631316 650.1236
6.158482110660261 635.7120333333334
12.742749857031322 634.1069333333334
26.366508987303554 626.3606
54.555947811685144 601.5302
112.88378916846884 564.2521333333333
233.57214690901213 497.91696666666667
483.2930238571752 402.72796666666665
1000.0 303.6809333333333


==> data/median/lc5_pf.dat <==
eps error
0.001 680.0361
0.00206913808111479 688.6951
0.004281332398719396 742.3341333333333
0.008858667904100823 707.5366333333334
0.018329807108324356 662.0844666666667
0.0379269019073225 702.7958333333333
0.07847599703514611 679.397
0.1623776739188721 693.7424
0.3359818286283781 731.8725666666667
0.6951927961775606 676.7886333333333
1.438449888287663 686.6983
2.976351441631316 657.2867
6.158482110660261 646.6406333333333
12.742749857031322 635.8909333333334
26.366508987303554 627.7872666666667
54.555947811685144 601.6161333333333
112.88378916846884 565.7394666666667
233.57214690901213 497.56356666666665
483.2930238571752 404.8224
1000.0 303.7753333333333


==> data/median/lc6_em.dat <==
eps error
0.001 45.14796666666667
0.00206913808111479 44.4801
0.004281332398719396 44.4831
0.008858667904100823 45.1018
0.018329807108324356 42.8566
0.0379269019073225 44.548033333333336
0.07847599703514611 45.954033333333335
0.1623776739188721 44.03203333333333
0.3359818286283781 41.6799
0.6951927961775606 44.25723333333333
1.438449888287663 41.881366666666665
2.976351441631316 41.84393333333333
6.158482110660261 40.6259
12.742749857031322 39.67516666666667
26.366508987303554 37.70516666666666
54.555947811685144 32.905
112.88378916846884 25.974166666666665
233.57214690901213 16.514366666666668
483.2930238571752 9.333933333333333
1000.0 6.559966666666667


==> data/median/lc6_ld.dat <==
eps error
0.001 45.14796666666667
0.00206913808111479 44.4801
0.004281332398719396 44.483066666666666
0.008858667904100823 45.101733333333335
0.018329807108324356 42.8565
0.0379269019073225 44.547866666666664
0.07847599703514611 45.95353333333333
0.1623776739188721 44.03156666666667
0.3359818286283781 41.67803333333333
0.6951927961775606 44.255
1.438449888287663 41.875733333333336
2.976351441631316 41.8317
6.158482110660261 40.6021
12.742749857031322 39.62766666666667
26.366508987303554 37.61083333333333
54.555947811685144 32.74466666666667
112.88378916846884 25.7386
233.57214690901213 16.294933333333333
483.2930238571752 9.246766666666666
1000.0 6.5444


==> data/median/lc6_pf.dat <==
eps error
0.001 43.3499
0.00206913808111479 43.56746666666667
0.004281332398719396 45.6926
0.008858667904100823 44.4626
0.018329807108324356 42.464333333333336
0.0379269019073225 44.1874
0.07847599703514611 43.3114
0.1623776739188721 43.9685
0.3359818286283781 45.22363333333333
0.6951927961775606 42.96756666666667
1.438449888287663 43.352866666666664
2.976351441631316 41.5797
6.158482110660261 41.45466666666667
12.742749857031322 39.74713333333333
26.366508987303554 37.83453333333333
54.555947811685144 33.184333333333335
112.88378916846884 26.1447
233.57214690901213 16.3865
483.2930238571752 9.296
1000.0 6.549033333333333


==> data/median/med_em.dat <==
eps error
0.001 2.7988333333333335
0.00206913808111479 2.5508
0.004281332398719396 2.4659333333333335
0.008858667904100823 2.4501666666666666
0.018329807108324356 1.8148666666666666
0.0379269019073225 2.5319666666666665
0.07847599703514611 2.866233333333333
0.1623776739188721 2.3295333333333335
0.3359818286283781 1.7660666666666667
0.6951927961775606 2.5425
1.438449888287663 1.7200333333333333
2.976351441631316 1.6943666666666666
6.158482110660261 1.5410666666666666
12.742749857031322 1.5272666666666668
26.366508987303554 1.442
54.555947811685144 1.2296666666666667
112.88378916846884 1.0079
233.57214690901213 0.6948333333333333
483.2930238571752 0.4641
1000.0 0.30893333333333334


==> data/median/med_ld.dat <==
eps error
0.001 2.7988333333333335
0.00206913808111479 2.5508
0.004281332398719396 2.4659333333333335
0.008858667904100823 2.4501666666666666
0.018329807108324356 1.8148666666666666
0.0379269019073225 2.5319666666666665
0.07847599703514611 2.866233333333333
0.1623776739188721 2.3295
0.3359818286283781 1.7659666666666667
0.6951927961775606 2.5422666666666665
1.438449888287663 1.7199333333333333
2.976351441631316 1.6940333333333333
6.158482110660261 1.5403333333333333
12.742749857031322 1.5258333333333334
26.366508987303554 1.4392
54.555947811685144 1.2242
112.88378916846884 1.0021333333333333
233.57214690901213 0.6902333333333334
483.2930238571752 0.4621
1000.0 0.3085333333333333


==> data/median/med_pf.dat <==
eps error
0.001 2.0105
0.00206913808111479 2.2263
0.004281332398719396 2.8641
0.008858667904100823 2.4172333333333333
0.018329807108324356 1.8444333333333334
0.0379269019073225 2.3640666666666665
0.07847599703514611 2.0673666666666666
0.1623776739188721 2.2267333333333332
0.3359818286283781 2.7084
0.6951927961775606 2.0715
1.438449888287663 2.1582666666666666
2.976351441631316 1.8712
6.158482110660261 1.6447666666666667
12.742749857031322 1.5354
26.366508987303554 1.4301666666666666
54.555947811685144 1.1971
112.88378916846884 0.9802
233.57214690901213 0.7116666666666667
483.2930238571752 0.4698
1000.0 0.30843333333333334


==> data/median/nettrace_em.dat <==
eps error
0.001 7.536933333333334
0.00206913808111479 6.6881
0.004281332398719396 7.1571
0.008858667904100823 6.5536
0.018329807108324356 4.819866666666667
0.0379269019073225 6.855433333333333
0.07847599703514611 7.6472
0.1623776739188721 6.3287
0.3359818286283781 4.550333333333334
0.6951927961775606 7.077066666666667
1.438449888287663 4.532
2.976351441631316 3.8225333333333333
6.158482110660261 3.1939333333333333
12.742749857031322 3.1769333333333334
26.366508987303554 2.2404
54.555947811685144 1.5533
112.88378916846884 0.8822333333333333
233.57214690901213 0.4439
483.2930238571752 0.22226666666666667
1000.0 0.09173333333333333


==> data/median/nettrace_ld.dat <==
eps error
0.001 7.536933333333334
0.00206913808111479 6.6881
0.004281332398719396 7.1571
0.008858667904100823 6.5536
0.018329807108324356 4.8192
0.0379269019073225 6.8551
0.07847599703514611 7.637933333333334
0.1623776739188721 6.3203
0.3359818286283781 4.543166666666667
0.6951927961775606 7.0614333333333335
1.438449888287663 4.458333333333333
2.976351441631316 3.7444333333333333
6.158482110660261 3.0789666666666666
12.742749857031322 3.059633333333333
26.366508987303554 2.1602
54.555947811685144 1.5150666666666666
112.88378916846884 0.8607666666666667
233.57214690901213 0.4392
483.2930238571752 0.22073333333333334
1000.0 0.09036666666666666


==> data/median/nettrace_pf.dat <==
eps error
0.001 5.2809333333333335
0.00206913808111479 6.2157333333333336
0.004281332398719396 8.3604
0.008858667904100823 7.01
0.018329807108324356 5.101833333333333
0.0379269019073225 6.185133333333333
0.07847599703514611 5.3467
0.1623776739188721 6.239333333333334
0.3359818286283781 6.9191
0.6951927961775606 5.1484
1.438449888287663 5.025366666666667
2.976351441631316 4.835266666666667
6.158482110660261 3.4983666666666666
12.742749857031322 3.0711666666666666
26.366508987303554 2.2301333333333333
54.555947811685144 1.3608333333333333
112.88378916846884 0.9222
233.57214690901213 0.45156666666666667
483.2930238571752 0.22206666666666666
1000.0 0.1155


==> data/median/patent_em.dat <==
eps error
0.001 2949.1273666666666
0.00206913808111479 2914.6068
0.004281332398719396 2934.4220333333333
0.008858667904100823 2923.5151333333333
0.018329807108324356 2921.7001333333333
0.0379269019073225 2884.9318333333335
0.07847599703514611 2922.4225333333334
0.1623776739188721 2920.5237
0.3359818286283781 2882.5011
0.6951927961775606 2854.0208666666667
1.438449888287663 2763.5992333333334
2.976351441631316 2600.3108666666667
6.158482110660261 2265.0738
12.742749857031322 1785.6712666666667
26.366508987303554 1206.5540333333333
54.555947811685144 681.9785333333333
112.88378916846884 347.4660333333333
233.57214690901213 173.29343333333333
483.2930238571752 82.71193333333333
1000.0 35.4157


==> data/median/patent_ld.dat <==
eps error
0.001 2948.9149
0.00206913808111479 2914.1444666666666
0.004281332398719396 2933.4954333333335
0.008858667904100823 2921.5823666666665
0.018329807108324356 2917.5772666666667
0.0379269019073225 2876.4785666666667
0.07847599703514611 2905.0597666666667
0.1623776739188721 2884.2074
0.3359818286283781 2808.911866666667
0.6951927961775606 2706.1181
1.438449888287663 2484.206166666667
2.976351441631316 2114.4205666666667
6.158482110660261 1592.1540333333332
12.742749857031322 1097.3874333333333
26.366508987303554 680.4660333333334
54.555947811685144 378.45053333333334
112.88378916846884 199.88606666666666
233.57214690901213 100.17996666666667
483.2930238571752 45.48153333333333
1000.0 19.6551


==> data/median/patent_pf.dat <==
eps error
0.001 2927.5369666666666
0.00206913808111479 2927.556866666667
0.004281332398719396 2933.2242333333334
0.008858667904100823 2949.9322333333334
0.018329807108324356 2905.4193333333333
0.0379269019073225 2919.4065333333333
0.07847599703514611 2909.5159
0.1623776739188721 2923.765033333333
0.3359818286283781 2891.9981333333335
0.6951927961775606 2849.5911
1.438449888287663 2755.1849666666667
2.976351441631316 2590.396333333333
6.158482110660261 2278.298366666667
12.742749857031322 1797.4057
26.366508987303554 1212.3226666666667
54.555947811685144 683.4286666666667
112.88378916846884 350.44096666666667
233.57214690901213 173.97183333333334
483.2930238571752 81.47073333333333
1000.0 34.78156666666667


==> data/median/salary1_em.dat <==
eps error
0.001 33.1604
0.00206913808111479 31.407966666666667
0.004281332398719396 36.07633333333333
0.008858667904100823 32.99486666666667
0.018329807108324356 32.5428
0.0379269019073225 33.0535
0.07847599703514611 34.39273333333333
0.1623776739188721 31.971
0.3359818286283781 30.5662
0.6951927961775606 31.378066666666665
1.438449888287663 27.993566666666666
2.976351441631316 23.376366666666666
6.158482110660261 17.289933333333334
12.742749857031322 11.457933333333333
26.366508987303554 5.750766666666666
54.555947811685144 2.5707333333333335
112.88378916846884 1.2462666666666666
233.57214690901213 0.6907333333333333
483.2930238571752 0.4081666666666667
1000.0 0.2309


==> data/median/salary1_ld.dat <==
eps error
0.001 33.1594
0.00206913808111479 31.405266666666666
0.004281332398719396 36.071733333333334
0.008858667904100823 32.9848
0.018329807108324356 32.513666666666666
0.0379269019073225 32.97763333333333
0.07847599703514611 34.25836666666667
0.1623776739188721 31.711033333333333
0.3359818286283781 30.0251
0.6951927961775606 30.382133333333332
1.438449888287663 26.332066666666666
2.976351441631316 21.061
6.158482110660261 15.022933333333333
12.742749857031322 9.7611
26.366508987303554 4.9102
54.555947811685144 2.3404333333333334
112.88378916846884 1.2112333333333334
233.57214690901213 0.6833
483.2930238571752 0.4063333333333333
1000.0 0.23026666666666668


==> data/median/salary1_pf.dat <==
eps error
0.001 31.1405
0.00206913808111479 34.431533333333334
0.004281332398719396 34.94436666666667
0.008858667904100823 34.82483333333333
0.018329807108324356 31.111333333333334
0.0379269019073225 32.879533333333335
0.07847599703514611 31.986066666666666
0.1623776739188721 34.000933333333336
0.3359818286283781 31.8416
0.6951927961775606 30.120466666666665
1.438449888287663 26.6175
2.976351441631316 23.201733333333333
6.158482110660261 19.072666666666667
12.742749857031322 10.689733333333333
26.366508987303554 5.564166666666667
54.555947811685144 2.302033333333333
112.88378916846884 1.2585
233.57214690901213 0.7325
483.2930238571752 0.3907333333333333
1000.0 0.24053333333333332


==> data/median/salary2_em.dat <==
eps error
0.001 24.51643333333333
0.00206913808111479 23.237133333333333
0.004281332398719396 26.5121
0.008858667904100823 24.381033333333335
0.018329807108324356 24.260366666666666
0.0379269019073225 24.3144
0.07847599703514611 25.302566666666667
0.1623776739188721 23.401466666666668
0.3359818286283781 22.356366666666666
0.6951927961775606 22.3233
1.438449888287663 19.6959
2.976351441631316 15.693466666666666
6.158482110660261 10.210133333333333
12.742749857031322 5.8905
26.366508987303554 2.6800333333333333
54.555947811685144 1.2702666666666667
112.88378916846884 0.6735
233.57214690901213 0.38176666666666664
483.2930238571752 0.2116
1000.0 0.1103


==> data/median/salary2_ld.dat <==
eps error
0.001 24.514466666666667
0.00206913808111479 23.232466666666667
0.004281332398719396 26.5004
0.008858667904100823 24.3611
0.018329807108324356 24.225266666666666
0.0379269019073225 24.230666666666668
0.07847599703514611 25.125533333333333
0.1623776739188721 23.064066666666665
0.3359818286283781 21.680366666666668
0.6951927961775606 21.06833333333333
1.438449888287663 17.546633333333332
2.976351441631316 12.764266666666666
6.158482110660261 7.727
12.742749857031322 4.523833333333333
26.366508987303554 2.2937666666666665
54.555947811685144 1.1717
112.88378916846884 0.6572
233.57214690901213 0.377
483.2930238571752 0.21026666666666666
1000.0 0.11006666666666666


==> data/median/salary2_pf.dat <==
eps error
0.001 23.036466666666666
0.00206913808111479 25.449266666666666
0.004281332398719396 25.585166666666666
0.008858667904100823 25.554633333333335
0.018329807108324356 23.1241
0.0379269019073225 24.5517
0.07847599703514611 24.027933333333333
0.1623776739188721 24.502033333333333
0.3359818286283781 22.988766666666667
0.6951927961775606 21.9053
1.438449888287663 18.846566666666668
2.976351441631316 15.024166666666666
6.158482110660261 11.1056
12.742749857031322 5.4442
26.366508987303554 2.4526666666666666
54.555947811685144 1.1786666666666668
112.88378916846884 0.6735666666666666
233.57214690901213 0.3848666666666667
483.2930238571752 0.20356666666666667
1000.0 0.1129


==> data/median/search_em.dat <==
eps error
0.001 81.98633333333333
0.00206913808111479 80.38656666666667
0.004281332398719396 84.3274
0.008858667904100823 83.21583333333334
0.018329807108324356 81.84213333333334
0.0379269019073225 81.90153333333333
0.07847599703514611 83.70603333333334
0.1623776739188721 80.64823333333334
0.3359818286283781 77.84986666666667
0.6951927961775606 79.2142
1.438449888287663 75.4983
2.976351441631316 70.2528
6.158482110660261 61.5533
12.742749857031322 50.81786666666667
26.366508987303554 36.44156666666667
54.555947811685144 20.6506
112.88378916846884 9.8135
233.57214690901213 4.334466666666667
483.2930238571752 1.7916333333333334
1000.0 0.4196666666666667


==> data/median/search_ld.dat <==
eps error
0.001 81.9852
0.00206913808111479 80.3825
0.004281332398719396 84.31996666666667
0.008858667904100823 83.20263333333334
0.018329807108324356 81.8189
0.0379269019073225 81.84813333333334
0.07847599703514611 83.5691
0.1623776739188721 80.39593333333333
0.3359818286283781 77.3612
0.6951927961775606 78.33736666666667
1.438449888287663 73.79736666666666
2.976351441631316 67.8892
6.158482110660261 58.967733333333335
12.742749857031322 48.35066666666667
26.366508987303554 34.509033333333335
54.555947811685144 19.472066666666667
112.88378916846884 9.3636
233.57214690901213 4.246133333333334
483.2930238571752 1.7691666666666668
1000.0 0.4123


==> data/median/search_pf.dat <==
eps error
0.001 80.53263333333334
0.00206913808111479 82.6315
0.004281332398719396 84.33796666666667
0.008858667904100823 83.90963333333333
0.018329807108324356 79.9304
0.0379269019073225 81.65896666666667
0.07847599703514611 80.37786666666666
0.1623776739188721 82.75896666666667
0.3359818286283781 80.6136
0.6951927961775606 77.7714
1.438449888287663 75.61426666666667
2.976351441631316 68.71576666666667
6.158482110660261 63.0179
12.742749857031322 50.122766666666664
26.366508987303554 35.81113333333333
54.555947811685144 20.714833333333335
112.88378916846884 9.843566666666666
233.57214690901213 4.273033333333333
483.2930238571752 1.7578666666666667
1000.0 0.39923333333333333


==> data/median1/adult_em.dat <==
eps error
0.001 6.9234
0.0013257113655901094 5.2645
0.0017575106248547913 2.89502
0.002329951810515372 6.26076
0.0030888435964774815 5.58808
0.004094915062380427 5.5855
0.005428675439323859 2.22276
0.0071968567300115215 3.56904
0.009540954763499945 3.91192
0.012648552168552958 4.60318
0.016768329368110083 4.91294
0.022229964825261943 3.57232
0.029470517025518096 3.59376
0.03906939937054617 4.92344
0.0517947467923121 3.9323
0.06866488450043001 3.22514
0.09102981779915217 5.60112
0.1206792640639329 6.59186
0.15998587196060574 5.60354
0.21209508879201905 3.5407
0.28117686979742307 3.23888
0.3727593720314938 3.55584
0.49417133613238334 4.56902
0.655128556859551 2.2083
0.868511373751352 1.54058
1.151395399326447 4.2582
1.5264179671752334 1.55406
2.023589647725158 2.22672
2.6826957952797246 1.2306
3.5564803062231287 1.20948
4.714866363457395 0.55
6.25055192527397 0.19064
8.286427728546842 0.20518
10.985411419875572 0.23794
14.563484775012444 0.17554
19.306977288832496 0.18992
25.595479226995334 0.20512
33.9322177189533 0.19264
44.98432668969444 0.21046
59.636233165946365 0.19942
79.06043210907701 0.18276
104.81131341546852 0.17906
138.9495494373136 0.17172
184.20699693267164 0.18492
244.205309454865 0.16426
323.745754281764 0.14292
429.1934260128778 0.12616
568.9866029018293 0.12242
754.3120063354608 0.10868
1000.0 0.08574


==> data/median1/adult_ld.dat <==
eps error
0.001 0.71028
0.0013257113655901094 0.01964
0.0017575106248547913 0.00748
0.002329951810515372 0.3387
0.0030888435964774815 0.0004
0.004094915062380427 2e-05
0.005428675439323859 0.0
0.0071968567300115215 0.0
0.009540954763499945 0.0
0.012648552168552958 0.0
0.016768329368110083 0.0
0.022229964825261943 0.0
0.029470517025518096 0.0
0.03906939937054617 0.0
0.0517947467923121 0.0
0.06866488450043001 0.0
0.09102981779915217 0.0
0.1206792640639329 0.0
0.15998587196060574 0.0
0.21209508879201905 0.0
0.28117686979742307 0.0
0.3727593720314938 0.0
0.49417133613238334 0.0
0.655128556859551 0.0
0.868511373751352 0.0
1.151395399326447 0.0
1.5264179671752334 0.0
2.023589647725158 0.0
2.6826957952797246 0.0
3.5564803062231287 0.0
4.714866363457395 0.0
6.25055192527397 0.0
8.286427728546842 0.0
10.985411419875572 0.0
14.563484775012444 0.0
19.306977288832496 0.0
25.595479226995334 0.0
33.9322177189533 0.0
44.98432668969444 0.0
59.636233165946365 0.0
79.06043210907701 0.0
104.81131341546852 0.0
138.9495494373136 0.0
184.20699693267164 0.0
244.205309454865 0.0
323.745754281764 0.0
429.1934260128778 0.0
568.9866029018293 0.0
754.3120063354608 0.0
1000.0 0.0


==> data/median1/adult_pf.dat <==
eps error
0.001 2.89206
0.0013257113655901094 6.28686
0.0017575106248547913 3.24148
0.002329951810515372 4.21906
0.0030888435964774815 4.25836
0.004094915062380427 6.57812
0.005428675439323859 2.90612
0.0071968567300115215 4.59158
0.009540954763499945 6.95212
0.012648552168552958 4.24446
0.016768329368110083 2.19998
0.022229964825261943 3.90076
0.029470517025518096 4.2417
0.03906939937054617 5.24094
0.0517947467923121 3.55586
0.06866488450043001 3.23622
0.09102981779915217 3.5696
0.1206792640639329 4.58298
0.15998587196060574 4.22706
0.21209508879201905 4.94238
0.28117686979742307 3.5739
0.3727593720314938 5.25254
0.49417133613238334 3.56676
0.655128556859551 1.88734
0.868511373751352 2.21668
1.151395399326447 2.9272
1.5264179671752334 1.90834
2.023589647725158 0.8576
2.6826957952797246 0.87848
3.5564803062231287 1.54822
4.714866363457395 0.85028
6.25055192527397 0.18512
8.286427728546842 0.22314
10.985411419875572 0.20288
14.563484775012444 0.2091
19.306977288832496 0.19096
25.595479226995334 0.19858
33.9322177189533 0.1969
44.98432668969444 0.17814
59.636233165946365 0.1727
79.06043210907701 0.1875
104.81131341546852 0.18312
138.9495494373136 0.15708
184.20699693267164 0.16638
244.205309454865 0.14982
323.745754281764 0.13464
429.1934260128778 0.14186
568.9866029018293 0.12722
754.3120063354608 0.1093
1000.0 0.09534


==> data/median1/hepth_em.dat <==
eps error
0.001 75.1036
0.0013257113655901094 75.93506
0.0017575106248547913 76.0197
0.002329951810515372 75.69992
0.0030888435964774815 75.22594
0.004094915062380427 75.0026
0.005428675439323859 75.29278
0.0071968567300115215 75.08242
0.009540954763499945 75.5163
0.012648552168552958 75.33612
0.016768329368110083 75.49996
0.022229964825261943 75.56222
0.029470517025518096 75.7962
0.03906939937054617 75.50258
0.0517947467923121 75.79848
0.06866488450043001 75.23646
0.09102981779915217 75.12566
0.1206792640639329 75.25308
0.15998587196060574 74.81324
0.21209508879201905 74.75318
0.28117686979742307 74.56396
0.3727593720314938 74.21368
0.49417133613238334 73.0166
0.655128556859551 71.54384
0.868511373751352 71.86002
1.151395399326447 71.2828
1.5264179671752334 69.27408
2.023589647725158 68.08196
2.6826957952797246 65.34328
3.5564803062231287 62.54648
4.714866363457395 59.62698
6.25055192527397 55.16604
8.286427728546842 51.099
10.985411419875572 46.81736
14.563484775012444 41.98648
19.306977288832496 37.82302
25.595479226995334 33.88672
33.9322177189533 30.10236
44.98432668969444 27.0243
59.636233165946365 23.6074
79.06043210907701 20.36654
104.81131341546852 16.68826
138.9495494373136 12.9601
184.20699693267164 9.6986
244.205309454865 6.91276
323.745754281764 5.06662
429.1934260128778 3.77282
568.9866029018293 2.83172
754.3120063354608 2.11756
1000.0 1.56768


==> data/median1/hepth_ld.dat <==
eps error
0.001 74.2978
0.0013257113655901094 74.84762
0.0017575106248547913 74.59126
0.002329951810515372 73.80962
0.0030888435964774815 72.75664
0.004094915062380427 71.77638
0.005428675439323859 71.07088
0.0071968567300115215 69.5349
0.009540954763499945 68.25618
0.012648552168552958 65.89644
0.016768329368110083 63.38952
0.022229964825261943 60.1624
0.029470517025518096 56.39304
0.03906939937054617 51.60696
0.0517947467923121 46.58446
0.06866488450043001 40.83826
0.09102981779915217 35.42426
0.1206792640639329 29.92364
0.15998587196060574 24.85974
0.21209508879201905 19.7961
0.28117686979742307 14.77
0.3727593720314938 9.82522
0.49417133613238334 5.79716
0.655128556859551 3.06768
0.868511373751352 1.4798
1.151395399326447 0.61712
1.5264179671752334 0.18892
2.023589647725158 0.04158
2.6826957952797246 0.0062
3.5564803062231287 0.00074
4.714866363457395 0.0
6.25055192527397 0.0
8.286427728546842 0.0
10.985411419875572 0.0
14.563484775012444 0.0
19.306977288832496 0.0
25.595479226995334 0.0
33.9322177189533 0.0
44.98432668969444 0.0
59.636233165946365 0.0
79.06043210907701 0.0
104.81131341546852 0.0
138.9495494373136 0.0
184.20699693267164 0.0
244.205309454865 0.0
323.745754281764 0.0
429.1934260128778 0.0
568.9866029018293 0.0
754.3120063354608 0.0
1000.0 0.0


==> data/median1/hepth_pf.dat <==
eps error
0.001 75.27314
0.0013257113655901094 75.99758
0.0017575106248547913 75.27102
0.002329951810515372 75.23652
0.0030888435964774815 76.02396
0.004094915062380427 75.47858
0.005428675439323859 74.9697
0.0071968567300115215 75.98034
0.009540954763499945 75.61358
0.012648552168552958 75.30278
0.016768329368110083 74.64414
0.022229964825261943 75.11174
0.029470517025518096 74.77766
0.03906939937054617 75.76268
0.0517947467923121 75.6419
0.06866488450043001 74.72002
0.09102981779915217 74.70392
0.1206792640639329 74.88662
0.15998587196060574 74.574
0.21209508879201905 74.43766
0.28117686979742307 74.05546
0.3727593720314938 74.2495
0.49417133613238334 73.26954
0.655128556859551 72.96514
0.868511373751352 71.83128
1.151395399326447 71.40862
1.5264179671752334 69.15156
2.023589647725158 67.35346
2.6826957952797246 64.91628
3.5564803062231287 63.49208
4.714866363457395 58.45908
6.25055192527397 55.48282
8.286427728546842 51.55204
10.985411419875572 46.4923
14.563484775012444 41.92694
19.306977288832496 37.97652
25.595479226995334 33.86206
33.9322177189533 30.34416
44.98432668969444 26.86048
59.636233165946365 23.5802
79.06043210907701 20.40978
104.81131341546852 16.69416
138.9495494373136 12.87688
184.20699693267164 9.53892
244.205309454865 6.89284
323.745754281764 5.1171
429.1934260128778 3.77396
568.9866029018293 2.80764
754.3120063354608 2.0944
1000.0 1.56744


==> data/median1/med_em.dat <==
eps error
0.001 2.68618
0.0013257113655901094 2.49204
0.0017575106248547913 2.07044
0.002329951810515372 2.62988
0.0030888435964774815 2.49112
0.004094915062380427 2.49148
0.005428675439323859 1.97418
0.0071968567300115215 2.17548
0.009540954763499945 2.24966
0.012648552168552958 2.32874
0.016768329368110083 2.37866
0.022229964825261943 2.18522
0.029470517025518096 2.23968
0.03906939937054617 2.43584
0.0517947467923121 2.2555
0.06866488450043001 2.08462
0.09102981779915217 2.52676
0.1206792640639329 2.64858
0.15998587196060574 2.48124
0.21209508879201905 2.15214
0.28117686979742307 2.13006
0.3727593720314938 2.16826
0.49417133613238334 2.29182
0.655128556859551 1.8867
0.868511373751352 1.81734
1.151395399326447 2.33792
1.5264179671752334 1.85564
2.023589647725158 2.00336
2.6826957952797246 1.78084
3.5564803062231287 1.75934
4.714866363457395 1.6576
6.25055192527397 1.55044
8.286427728546842 1.5286
10.985411419875572 1.56692
14.563484775012444 1.45738
19.306977288832496 1.45734
25.595479226995334 1.443
33.9322177189533 1.38008
44.98432668969444 1.33182
59.636233165946365 1.22828
79.06043210907701 1.14608
104.81131341546852 1.01956
138.9495494373136 0.9047
184.20699693267164 0.80352
244.205309454865 0.69082
323.745754281764 0.57602
429.1934260128778 0.49088
568.9866029018293 0.42712
754.3120063354608 0.36202
1000.0 0.30666


==> data/median1/med_ld.dat <==
eps error
0.001 1.0586
0.0013257113655901094 0.64184
0.0017575106248547913 0.38922
0.002329951810515372 0.25262
0.0030888435964774815 0.09542
0.004094915062380427 0.03346
0.005428675439323859 0.00436
0.0071968567300115215 0.00036
0.009540954763499945 0.00012
0.012648552168552958 0.0
0.016768329368110083 0.0
0.022229964825261943 0.0
0.029470517025518096 0.0
0.03906939937054617 0.0
0.0517947467923121 0.0
0.06866488450043001 0.0
0.09102981779915217 0.0
0.1206792640639329 0.0
0.15998587196060574 0.0
0.21209508879201905 0.0
0.28117686979742307 0.0
0.3727593720314938 0.0
0.49417133613238334 0.0
0.655128556859551 0.0
0.868511373751352 0.0
1.151395399326447 0.0
1.5264179671752334 0.0
2.023589647725158 0.0
2.6826957952797246 0.0
3.5564803062231287 0.0
4.714866363457395 0.0
6.25055192527397 0.0
8.286427728546842 0.0
10.985411419875572 0.0
14.563484775012444 0.0
19.306977288832496 0.0
25.595479226995334 0.0
33.9322177189533 0.0
44.98432668969444 0.0
59.636233165946365 0.0
79.06043210907701 0.0
104.81131341546852 0.0
138.9495494373136 0.0
184.20699693267164 0.0
244.205309454865 0.0
323.745754281764 0.0
429.1934260128778 0.0
568.9866029018293 0.0
754.3120063354608 0.0
1000.0 0.0



==> data/median1/med_pf.dat <==
eps error
0.001 2.0375
0.0013257113655901094 2.66654
0.0017575106248547913 2.1135
0.002329951810515372 2.26102
0.0030888435964774815 2.34078
0.004094915062380427 2.65138
0.005428675439323859 2.04456
0.0071968567300115215 2.38712
0.009540954763499945 2.76052
0.012648552168552958 2.25432
0.016768329368110083 1.87958
0.022229964825261943 2.22134
0.029470517025518096 2.25536
0.03906939937054617 2.45316
0.0517947467923121 2.16818
0.06866488450043001 2.1022
0.09102981779915217 2.15264
0.1206792640639329 2.33946
0.15998587196060574 2.26234
0.21209508879201905 2.42024
0.28117686979742307 2.15218
0.3727593720314938 2.46532
0.49417133613238334 2.154
0.655128556859551 1.87578
0.868511373751352 1.9302
1.151395399326447 2.08578
1.5264179671752334 1.89966
2.023589647725158 1.69782
2.6826957952797246 1.72528
3.5564803062231287 1.8445
4.714866363457395 1.67856
6.25055192527397 1.53014
8.286427728546842 1.565
10.985411419875572 1.55942
14.563484775012444 1.4983
19.306977288832496 1.4756
25.595479226995334 1.4446
33.9322177189533 1.3416
44.98432668969444 1.2682
59.636233165946365 1.17938
79.06043210907701 1.16304
104.81131341546852 1.00566
138.9495494373136 0.8976
184.20699693267164 0.8172
244.205309454865 0.67648
323.745754281764 0.59618
429.1934260128778 0.50926
568.9866029018293 0.42006
754.3120063354608 0.36806
1000.0 0.30636


==> data/median1/patent_em.dat <==
eps error
0.001 2934.2525
0.0013257113655901094 2927.61632
0.0017575106248547913 2926.1989
0.002329951810515372 2903.53198
0.0030888435964774815 2934.29882
0.004094915062380427 2935.91118
0.005428675439323859 2938.88008
0.0071968567300115215 2925.1194
0.009540954763499945 2922.54386
0.012648552168552958 2903.67688
0.016768329368110083 2922.20786
0.022229964825261943 2927.07332
0.029470517025518096 2914.23442
0.03906939937054617 2907.48624
0.0517947467923121 2909.85314
0.06866488450043001 2910.17188
0.09102981779915217 2911.90636
0.1206792640639329 2900.2691
0.15998587196060574 2906.6144
0.21209508879201905 2897.44616
0.28117686979742307 2893.82628
0.3727593720314938 2878.67704
0.49417133613238334 2864.10084
0.655128556859551 2834.4008
0.868511373751352 2809.08576
1.151395399326447 2809.63468
1.5264179671752334 2754.53312
2.023589647725158 2707.71458
2.6826957952797246 2625.83546
3.5564803062231287 2522.95966
4.714866363457395 2419.61588
6.25055192527397 2276.043
8.286427728546842 2096.58976
10.985411419875572 1895.57288
14.563484775012444 1688.24542
19.306977288832496 1455.1178
25.595479226995334 1232.1184
33.9322177189533 1005.98216
44.98432668969444 805.10952
59.636233165946365 633.051
79.06043210907701 490.52584
104.81131341546852 372.62024
138.9495494373136 286.46056
184.20699693267164 219.97944
244.205309454865 164.51246
323.745754281764 124.3723
429.1934260128778 93.03638
568.9866029018293 68.61382
754.3120063354608 49.54914
1000.0 35.39928


==> data/median1/patent_ld.dat <==
eps error
0.001 2916.20708
0.0013257113655901094 2903.35452
0.0017575106248547913 2894.64004
0.002329951810515372 2861.80424
0.0030888435964774815 2878.06026
0.004094915062380427 2861.89162
0.005428675439323859 2840.86488
0.0071968567300115215 2795.32142
0.009540954763499945 2752.63106
0.012648552168552958 2681.1634
0.016768329368110083 2626.86666
0.022229964825261943 2541.92888
0.029470517025518096 2409.67886
0.03906939937054617 2251.37014
0.0517947467923121 2070.4564
0.06866488450043001 1839.77386
0.09102981779915217 1570.11898
0.1206792640639329 1274.41282
0.15998587196060574 959.04748
0.21209508879201905 660.99802
0.28117686979742307 417.0568
0.3727593720314938 238.93466
0.49417133613238334 127.63688
0.655128556859551 66.50862
0.868511373751352 35.63552
1.151395399326447 20.40012
1.5264179671752334 12.20316
2.023589647725158 7.78774
2.6826957952797246 4.88336
3.5564803062231287 2.86208
4.714866363457395 1.49352
6.25055192527397 0.64412
8.286427728546842 0.20644
10.985411419875572 0.0532
14.563484775012444 0.0092
19.306977288832496 0.0009
25.595479226995334 0.0
33.9322177189533 0.0
44.98432668969444 0.0
59.636233165946365 0.0
79.06043210907701 0.0
104.81131341546852 0.0
138.9495494373136 0.0
184.20699693267164 0.0
244.205309454865 0.0
323.745754281764 0.0
429.1934260128778 0.0
568.9866029018293 0.0
754.3120063354608 0.0
1000.0 0.0


==> data/median1/patent_pf.dat <==
eps error
0.001 2925.85306
0.0013257113655901094 2947.16198
0.0017575106248547913 2915.47704
0.002329951810515372 2923.52884
0.0030888435964774815 2943.3852
0.004094915062380427 2934.7682
0.005428675439323859 2917.74316
0.0071968567300115215 2920.80638
0.009540954763499945 2918.62728
0.012648552168552958 2902.97934
0.016768329368110083 2929.1267
0.022229964825261943 2937.39328
0.029470517025518096 2927.84048
0.03906939937054617 2903.44608
0.0517947467923121 2935.02662
0.06866488450043001 2904.88934
0.09102981779915217 2910.12894
0.1206792640639329 2904.27472
0.15998587196060574 2895.8389
0.21209508879201905 2883.4696
0.28117686979742307 2893.10244
0.3727593720314938 2879.8103
0.49417133613238334 2872.39008
0.655128556859551 2841.15626
0.868511373751352 2829.56836
1.151395399326447 2785.9743
1.5264179671752334 2746.90134
2.023589647725158 2696.31464
2.6826957952797246 2600.49394
3.5564803062231287 2527.53378
4.714866363457395 2414.76894
6.25055192527397 2283.259
8.286427728546842 2090.58588
10.985411419875572 1899.18628
14.563484775012444 1686.4946
19.306977288832496 1446.04154
25.595479226995334 1236.18368
33.9322177189533 1007.78952
44.98432668969444 805.82478
59.636233165946365 627.08996
79.06043210907701 488.51666
104.81131341546852 374.2525
138.9495494373136 286.6613
184.20699693267164 217.80222
244.205309454865 164.13934
323.745754281764 124.06828
429.1934260128778 92.88056
568.9866029018293 68.11074
754.3120063354608 49.47298
1000.0 35.1693


==> data/median1/search_em.dat <==
eps error
0.001 81.39868
0.0013257113655901094 83.15942
0.0017575106248547913 82.57068
0.002329951810515372 82.76056
0.0030888435964774815 81.64236
0.004094915062380427 81.12534
0.005428675439323859 81.40906
0.0071968567300115215 81.64974
0.009540954763499945 82.27036
0.012648552168552958 82.43988
0.016768329368110083 81.79344
0.022229964825261943 81.98618
0.029470517025518096 83.38266
0.03906939937054617 82.69496
0.0517947467923121 83.0937
0.06866488450043001 81.06434
0.09102981779915217 82.25032
0.1206792640639329 82.1662
0.15998587196060574 81.39894
0.21209508879201905 80.61632
0.28117686979742307 81.10838
0.3727593720314938 80.32674
0.49417133613238334 78.94014
0.655128556859551 76.67644
0.868511373751352 77.78304
1.151395399326447 78.68294
1.5264179671752334 75.71652
2.023589647725158 74.9606
2.6826957952797246 72.09518
3.5564803062231287 69.0777
4.714866363457395 66.78588
6.25055192527397 61.5778
8.286427728546842 57.7117
10.985411419875572 53.83588
14.563484775012444 47.69284
19.306977288832496 42.96706
25.595479226995334 37.03234
33.9322177189533 30.63784
44.98432668969444 24.78522
59.636233165946365 19.46464
79.06043210907701 14.60636
104.81131341546852 10.53984
138.9495494373136 7.61842
184.20699693267164 5.57684
244.205309454865 4.08634
323.745754281764 2.98006
429.1934260128778 2.1221
568.9866029018293 1.39872
754.3120063354608 0.82998
1000.0 0.41122


==> data/median1/search_ld.dat <==
eps error
0.001 78.28692
0.0013257113655901094 79.03584
0.0017575106248547913 77.21544
0.002329951810515372 75.73692
0.0030888435964774815 72.46536
0.004094915062380427 69.3538
0.005428675439323859 65.89052
0.0071968567300115215 61.56738
0.009540954763499945 56.57246
0.012648552168552958 49.57602
0.016768329368110083 41.61254
0.022229964825261943 32.86452
0.029470517025518096 24.21626
0.03906939937054617 15.25058
0.0517947467923121 8.07746
0.06866488450043001 3.22832
0.09102981779915217 1.207
0.1206792640639329 0.28006
0.15998587196060574 0.07264
0.21209508879201905 0.00044
0.28117686979742307 0.0
0.3727593720314938 0.0
0.49417133613238334 0.0
0.655128556859551 0.0
0.868511373751352 0.0
1.151395399326447 0.0
1.5264179671752334 0.0
2.023589647725158 0.0
2.6826957952797246 0.0
3.5564803062231287 0.0
4.714866363457395 0.0
6.25055192527397 0.0
8.286427728546842 0.0
10.985411419875572 0.0
14.563484775012444 0.0
19.306977288832496 0.0
25.595479226995334 0.0
33.9322177189533 0.0
44.98432668969444 0.0
59.636233165946365 0.0
79.06043210907701 0.0
104.81131341546852 0.0
138.9495494373136 0.0
184.20699693267164 0.0
244.205309454865 0.0
323.745754281764 0.0
429.1934260128778 0.0
568.9866029018293 0.0
754.3120063354608 0.0
1000.0 0.0


==> data/median1/search_pf.dat <==
eps error
0.001 81.29952
0.0013257113655901094 83.81848
0.0017575106248547913 81.77984
0.002329951810515372 80.86156
0.0030888435964774815 83.28166
0.004094915062380427 81.84004
0.005428675439323859 81.16832
0.0071968567300115215 83.1146
0.009540954763499945 83.15784
0.012648552168552958 81.69854
0.016768329368110083 79.3825
0.022229964825261943 81.31362
0.029470517025518096 80.65872
0.03906939937054617 82.2953
0.0517947467923121 81.66942
0.06866488450043001 81.19256
0.09102981779915217 80.97004
0.1206792640639329 81.6568
0.15998587196060574 80.81558
0.21209508879201905 81.36846
0.28117686979742307 80.06396
0.3727593720314938 81.29876
0.49417133613238334 80.02752
0.655128556859551 78.99702
0.868511373751352 77.99184
1.151395399326447 78.6305
1.5264179671752334 75.80828
2.023589647725158 73.24442
2.6826957952797246 71.57654
3.5564803062231287 70.03716
4.714866363457395 66.6904
6.25055192527397 60.92746
8.286427728546842 58.72048
10.985411419875572 54.30546
14.563484775012444 47.86284
19.306977288832496 41.67008
25.595479226995334 37.09152
33.9322177189533 30.6401
44.98432668969444 24.58376
59.636233165946365 19.1154
79.06043210907701 14.39754
104.81131341546852 10.57752
138.9495494373136 7.83604
184.20699693267164 5.58854
244.205309454865 4.19592
323.745754281764 3.10336
429.1934260128778 2.14764
568.9866029018293 1.37904
754.3120063354608 0.81728
1000.0 0.40992


==> data/percentiles/hepth_em_50.dat <==
eps error
0.1 75.04671120954964
0.12689610031679222 74.92867892857389
0.16102620275609392 74.77942405888835
0.20433597178569418 74.5908643948989
0.2592943797404667 74.35293230340461
0.32903445623126687 74.05315143634778
0.41753189365604015 73.6761628594372
0.5298316906283709 73.20322130036416
0.6723357536499337 72.6117045328092
0.8531678524172808 71.87471350945515
1.0826367338740546 70.96089142093668
1.373823795883263 69.83465860613776
1.743328822199988 68.4571444646858
2.2122162910704493 66.78818317636828
2.807216203941177 64.789791657918
3.562247890262442 62.43149662783176
4.520353656360243 59.69761273944626
5.736152510448679 56.59596034504622
7.27895384398315 53.16646124397535
9.23670857187386 49.48668330305783
11.721022975334806 45.67027899908272
14.873521072935118 41.85449778156082
18.873918221350976 38.17581469772405
23.95026619987486 34.738302845841446
30.39195382313198 31.58507297133853
38.56620421163472 28.684323751846097
48.93900918477494 25.936343423181064
62.10169418915616 23.200926636527395
78.80462815669912 20.343232032849844
100.0 17.298094641126212


==> data/percentiles/hepth_em_90.dat <==
eps error
0.1 166.51955470259065
0.12689610031679222 166.42124303648117
0.16102620275609392 166.29635818573703
0.20433597178569418 166.13767329618776
0.2592943797404667 165.9359695067011
0.32903445623126687 165.6794711290816
0.41753189365604015 165.35311163437535
0.5298316906283709 164.93757489949192
0.6723357536499337 164.4080356887263
0.8531678524172808 163.7324946847236
1.0826367338740546 162.8695636005471
1.373823795883263 161.76550197496002
1.743328822199988 160.3502380528496
2.2122162910704493 158.5320283512615
2.807216203941177 156.19035439277525
3.562247890262442 153.16671446489087
4.520353656360243 149.25339555577935
5.736152510448679 144.18172552836006
7.27895384398315 137.61508366153583
9.23670857187386 129.1606505893542
11.721022975334806 118.43040732859193
14.873521072935118 105.20209798454643
18.873918221350976 89.71908957860893
23.95026619987486 73.03015053130716
30.39195382313198 56.973085460234444
38.56620421163472 43.38914745894703
48.93900918477494 33.050220559826876
62.10169418915616 25.5037929735866
78.80462815669912 19.884124927514627
100.0 15.554456113528099


==> data/percentiles/hepth_em_99.dat <==
eps error
0.1 326.0199893985049
0.12689610031679222 325.84865934705135
0.16102620275609392 325.6307240000222
0.20433597178569418 325.3533274810464
0.2592943797404667 324.9999593834248
0.32903445623126687 324.5493507631138
0.41753189365604015 323.9739983622562
0.5298316906283709 323.23817055084754
0.6723357536499337 322.29518001180224
0.8531678524172808 321.0836032748675
1.0826367338740546 319.5219653603362
1.373823795883263 317.50115813540145
1.743328822199988 314.8734803445235
2.2122162910704493 311.4366269048318
2.807216203941177 306.910200998381
3.562247890262442 300.90154871457935
4.520353656360243 292.8577840148107
5.736152510448679 282.004802726737
7.27895384398315 267.2908325956254
9.23670857187386 247.40340387615868
11.721022975334806 221.0470082038168
14.873521072935118 187.81115606033785
18.873918221350976 149.68829024742962
23.95026619987486 111.81676971659837
30.39195382313198 79.9837139858469
38.56620421163472 56.6209486478219
48.93900918477494 40.56157213203088
62.10169418915616 29.622220106281617
78.80462815669912 22.032083495575577
100.0 16.59095938153986


==> data/percentiles/hepth_ld_10.dat <==
eps error
0.1 83.72574004727848
0.12689610031679222 83.43560565058377
0.16102620275609392 83.06961390233211
0.20433597178569418 82.60866677523995
0.2592943797404667 82.02930070577328
0.32903445623126687 81.30295710362273
0.41753189365604015 80.39530148567142
0.5298316906283709 79.26572690528084
0.6723357536499337 77.86726224575798
0.8531678524172808 76.14721852457616
1.0826367338740546 74.04903633728843
1.373823795883263 71.51590819693702
1.743328822199988 68.49675585117166
2.2122162910704493 64.95489166191219
2.807216203941177 60.8789784789011
3.562247890262442 56.29458536159081
4.520353656360243 51.27295264690814
5.736152510448679 45.93254477171055
7.27895384398315 40.43029013222672
9.23670857187386 34.9438860296449
11.721022975334806 29.651388968708638
14.873521072935118 24.71383979934019
18.873918221350976 20.26043703002368
23.95026619987486 16.37355035322799
30.39195382313198 13.078254950790258
38.56620421163472 10.345744350073979
48.93900918477494 8.11169103330194
62.10169418915616 6.299697329057194
78.80462815669912 4.8385690219481985
100.0 3.6690900788878547


==> data/percentiles/hepth_ld_50.dat <==
eps error
0.1 74.74011258822206
0.12689610031679222 74.5415762397347
0.16102620275609392 74.29134153545925
0.20433597178569418 73.97651773678506
0.2592943797404667 73.58134176428672
0.32903445623126687 73.08674405038371
0.41753189365604015 72.46997944974504
0.5298316906283709 71.70442741926082
0.6723357536499337 70.75972373637643
0.8531678524172808 69.60245794058378
1.0826367338740546 68.19774400313098
1.373823795883263 66.51201349900404
1.743328822199988 64.51732473255267
2.2122162910704493 62.19722274606265
2.807216203941177 59.55360547102188
3.562247890262442 56.61312032579499
4.520353656360243 53.43059905635765
5.736152510448679 50.0867066975633
7.27895384398315 46.678406237938745
9.23670857187386 43.30424878435785
11.721022975334806 40.04968936226439
14.873521072935118 36.97681324961033
18.873918221350976 34.1178613891001
23.95026619987486 31.469162264742174
30.39195382313198 28.985955353678282
38.56620421163472 26.583179294113755
48.93900918477494 24.146777549599356
62.10169418915616 21.558928202635503
78.80462815669912 18.74195157724016
100.0 15.720042081452803


==> data/percentiles/hepth_ld_90.dat <==
eps error
0.1 165.8364638774259
0.12689610031679222 165.55333577682825
0.16102620275609392 165.19327422510653
0.20433597178569418 164.73512483488298
0.2592943797404667 164.151778054244
0.32903445623126687 163.4084234893943
0.41753189365604015 162.46026665547322
0.5298316906283709 161.2495441979401
0.6723357536499337 159.70164296725494
0.8531678524172808 157.72012678515
1.0826367338740546 155.18056625747255
1.373823795883263 151.92340219438114
1.743328822199988 147.74698206866358
2.2122162910704493 142.40404781946043
2.807216203941177 135.60941029297553
3.562247890262442 127.0743596189178
4.520353656360243 116.5926556984999
5.736152510448679 104.20042716753538
7.27895384398315 90.38254560692765
9.23670857187386 76.17087595710701
11.721022975334806 62.885610526600956
14.873521072935118 51.51849761647408
18.873918221350976 42.28229388926629
23.95026619987486 34.79385930871951
30.39195382313198 28.581929446716178
38.56620421163472 23.35339725904883
48.93900918477494 18.958509241737993
62.10169418915616 15.292656891962071
78.80462815669912 12.251915254798872
100.0 9.735416525507274


==> data/percentiles/hepth_ld_99.dat <==
eps error
0.1 325.9058953432662
0.12689610031679222 325.70108400698155
0.16102620275609392 325.43892617491076
0.20433597178569418 325.1025852644375
0.2592943797404667 324.66979913947955
0.32903445623126687 324.11083612294146
0.41753189365604015 323.38550471901704
0.5298316906283709 322.4386778989475
0.6723357536499337 321.19342812160323
0.8531678524172808 319.54022335162057
1.0826367338740546 317.31947040035425
1.373823795883263 314.2925732379646
1.743328822199988 310.09284305690244
2.2122162910704493 304.1409953021307
2.807216203941177 295.50042239456195
3.562247890262442 282.64281275548
4.520353656360243 263.14283916569275
5.736152510448679 233.6135100394412
7.27895384398315 191.1603741309392
9.23670857187386 138.53078580458777
11.721022975334806 89.0427151445925
14.873521072935118 56.419064648734704
18.873918221350976 39.81144534607472
23.95026619987486 30.874635103393132
30.39195382313198 24.647610265925493
38.56620421163472 19.681219469147866
48.93900918477494 15.60785430782922
62.10169418915616 12.268646700953715
78.80462815669912 9.571316092358146
100.0 7.426859705928207


==> data/percentiles/hepth_pf_50.dat <==
eps error
0.1 74.73351
0.12689610031679222 75.16731
0.16102620275609392 74.90388
0.20433597178569418 74.66168
0.2592943797404667 74.64636
0.32903445623126687 74.0092
0.41753189365604015 73.67486
0.5298316906283709 73.81593
0.6723357536499337 72.89266
0.8531678524172808 71.7194
1.0826367338740546 71.25738
1.373823795883263 69.93466
1.743328822199988 68.41683
2.2122162910704493 66.49259
2.807216203941177 64.95125
3.562247890262442 61.99421
4.520353656360243 59.33467
5.736152510448679 56.9086
7.27895384398315 53.17789
9.23670857187386 49.20372
11.721022975334806 45.54741
14.873521072935118 41.85332
18.873918221350976 38.36421
23.95026619987486 34.72486
30.39195382313198 31.60149
38.56620421163472 28.70924
48.93900918477494 25.94393
62.10169418915616 23.1099
78.80462815669912 20.3257
100.0 17.21525


==> data/percentiles/hepth_pf_90.dat <==
eps error
0.1 166.35777
0.12689610031679222 166.09154
0.16102620275609392 166.01083
0.20433597178569418 165.72467
0.2592943797404667 165.95998
0.32903445623126687 165.41889
0.41753189365604015 165.46732
0.5298316906283709 165.13332
0.6723357536499337 164.278
0.8531678524172808 163.80515
1.0826367338740546 163.03757
1.373823795883263 161.76289
1.743328822199988 160.34114
2.2122162910704493 158.62019
2.807216203941177 155.90803
3.562247890262442 153.25645
4.520353656360243 149.08264
5.736152510448679 143.74299
7.27895384398315 137.535
9.23670857187386 129.45859
11.721022975334806 118.545
14.873521072935118 105.174
18.873918221350976 89.9165
23.95026619987486 72.83336
30.39195382313198 57.13348
38.56620421163472 43.53534
48.93900918477494 33.08166
62.10169418915616 25.40831
78.80462815669912 19.87882
100.0 15.55399


==> data/percentiles/hepth_pf_99.dat <==
eps error
0.1 325.80847
0.12689610031679222 325.92551
0.16102620275609392 325.57479
0.20433597178569418 324.97555
0.2592943797404667 324.9139
0.32903445623126687 324.67443
0.41753189365604015 323.98769
0.5298316906283709 323.12373
0.6723357536499337 322.29924
0.8531678524172808 321.34656
1.0826367338740546 319.78152
1.373823795883263 318.0733
1.743328822199988 314.81326
2.2122162910704493 311.86344
2.807216203941177 307.46089
3.562247890262442 300.42365
4.520353656360243 292.64759
5.736152510448679 282.66592
7.27895384398315 267.5274
9.23670857187386 247.11579
11.721022975334806 220.74371
14.873521072935118 187.76411
18.873918221350976 149.9729
23.95026619987486 111.6817
30.39195382313198 79.72842
38.56620421163472 56.51078
48.93900918477494 40.39503
62.10169418915616 29.22228
78.80462815669912 21.87126
100.0 16.30591


==> data/percentiles/income_em_50.dat <==
eps error
0.1 5031.411613850967
0.12689610031679222 5019.98747232174
0.16102620275609392 5005.649597558482
0.20433597178569418 4987.707034353177
0.2592943797404667 4965.335305169374
0.32903445623126687 4937.568231929301
0.41753189365604015 4903.300501647336
0.5298316906283709 4861.3081898612145
0.6723357536499337 4810.296127739577
0.8531678524172808 4748.981024776796
1.0826367338740546 4676.215244684493
1.373823795883263 4591.144521668453
1.743328822199988 4493.369972673322
2.2122162910704493 4383.0500453997
2.807216203941177 4260.841508084824
3.562247890262442 4127.569958561128
4.520353656360243 3983.590371599692
5.736152510448679 3827.989292871145
7.27895384398315 3658.0481503952815
9.23670857187386 3469.520796905501
11.721022975334806 3257.9856997068064
14.873521072935118 3020.81965127177
18.873918221350976 2758.8095689288098
23.95026619987486 2476.7153907904567
30.39195382313198 2182.8584933979573
38.56620421163472 1888.0726738033936
48.93900918477494 1604.1333146856903
62.10169418915616 1341.8259811501398
78.80462815669912 1109.1517007258344
100.0 910.2625098270485


==> data/percentiles/income_em_90.dat <==
eps error
0.1 5926.136904385476
0.12689610031679222 5914.822478657228
0.16102620275609392 5900.62328514935
0.20433597178569418 5882.855841959039
0.2592943797404667 5860.704975786913
0.32903445623126687 5833.216040952221
0.41753189365604015 5799.297944057504
0.5298316906283709 5757.7441887005025
0.6723357536499337 5707.2808253776575
0.8531678524172808 5646.650220253535
1.0826367338740546 5574.735552065831
1.373823795883263 5490.719355877955
1.743328822199988 5394.246525098852
2.2122162910704493 5285.527468339182
2.807216203941177 5165.280492571162
3.562247890262442 5034.403560353887
4.520353656360243 4893.335023900581
5.736152510448679 4741.2532806963445
7.27895384398315 4575.53283781729
9.23670857187386 4392.008935396821
11.721022975334806 4186.312759237482
14.873521072935118 3955.8281830346305
18.873918221350976 3701.290738301609
23.95026619987486 3427.344638364765
30.39195382313198 3142.1358475507786
38.56620421163472 2856.2828869004543
48.93900918477494 2581.3411291487687
62.10169418915616 2327.9128253286835
78.80462815669912 2103.8851884386586
100.0 1913.3772632928424


==> data/percentiles/income_em_99.dat <==
eps error
0.1 148045.42956739076
0.12689610031679222 148037.78640767006
0.16102620275609392 148028.19406645827
0.20433597178569418 148016.19066209142
0.2592943797404667 148001.22548819555
0.32903445623126687 147982.65409809537
0.41753189365604015 147959.7411217319
0.5298316906283709 147931.67611245564
0.6723357536499337 147897.60917078474
0.8531678524172808 147856.71356679016
1.0826367338740546 147808.2803579035
1.373823795883263 147751.84222696914
1.743328822199988 147687.3067262033
2.2122162910704493 147615.04994675916
2.807216203941177 147535.88289704337
3.562247890262442 147450.7702904747
4.520353656360243 147360.19043068646
5.736152510448679 147263.1211653797
7.27895384398315 147155.82896798308
9.23670857187386 147030.81480667158
11.721022975334806 146876.17591190484
14.873521072935118 146675.07665588864
18.873918221350976 146404.2031516811
23.95026619987486 146029.55359135097
30.39195382313198 145497.59037830986
38.56620421163472 144718.16960345086
48.93900918477494 143530.46312048595
62.10169418915616 141630.62044694443
78.80462815669912 138411.36133205227
100.0 132606.90546713653


==> data/percentiles/income_ld_10.dat <==
eps error
0.1 5030.240215677461
0.12689610031679222 5018.4763537612935
0.16102620275609392 5003.708842000884
0.20433597178569418 4985.223422845431
0.2592943797404667 4962.1665805917855
0.32903445623126687 4933.53613804159
0.41753189365604015 4898.182454083759
0.5298316906283709 4854.8275039441705
0.6723357536499337 4802.11087076634
0.8531678524172808 4738.671824599998
1.0826367338740546 4663.272838284328
1.373823795883263 4574.9585551526625
1.743328822199988 4473.221671488897
2.2122162910704493 4358.112954801807
2.807216203941177 4230.196582416902
3.562247890262442 4090.2436841520507
4.520353656360243 3938.6267743907433
5.736152510448679 3774.5673494145713
7.27895384398315 3595.6530151494667
9.23670857187386 3398.166955392063
11.721022975334806 3178.468769173322
14.873521072935118 2934.93953790965
18.873918221350976 2669.4680900104827
23.95026619987486 2387.769669245895
30.39195382313198 2098.6468521867782
38.56620421163472 1812.6534948654657
48.93900918477494 1540.459913717006
62.10169418915616 1291.1961787280609
78.80462815669912 1071.1724973088546
100.0 883.282068092766


==> data/percentiles/income_ld_50.dat <==
eps error
0.1 5030.139803830705
0.12689610031679222 5018.375988534865
0.16102620275609392 5003.6085358109885
0.20433597178569418 4985.123191374033
0.2592943797404667 4962.066443621265
0.32903445623126687 4933.436120488467
0.41753189365604015 4898.0825872708465
0.5298316906283709 4854.727827153477
0.6723357536499337 4802.011433115555
0.8531678524172808 4738.572687281084
1.0826367338740546 4663.174077191284
1.373823795883263 4574.860263903287
1.743328822199988 4473.1239648084265
2.2122162910704493 4358.0159721792525
2.807216203941177 4230.10049186024
3.562247890262442 4090.148685743074
4.520353656360243 3938.533103153935
5.736152510448679 3774.4752767438627
7.27895384398315 3595.562847690967
9.23670857187386 3398.0790299769938
11.721022975334806 3178.383442441269
14.873521072935118 2934.8571700924635
18.873918221350976 2669.389024168505
23.95026619987486 2387.694209606858
30.39195382313198 2098.5752470676293
38.56620421163472 1812.585929867753
48.93900918477494 1540.396518935288
62.10169418915616 1291.1370500645899
78.80462815669912 1071.1177280624968
100.0 883.2317839024197


==> data/percentiles/income_ld_90.dat <==
eps error
0.1 5924.869280734962
0.12689610031679222 5913.216513601776
0.16102620275609392 5898.589552780404
0.20433597178569418 5880.281813055946
0.2592943797404667 5857.449370450233
0.32903445623126687 5829.101995467103
0.41753189365604015 5794.1048639135
0.5298316906283709 5751.198229699008
0.6723357536499337 5699.044086188433
0.8531678524172808 5636.308984199776
1.0826367338740546 5561.788341871185
1.373823795883263 5474.566240616969
1.743328822199988 5374.182139278663
2.2122162910704493 5260.741668780286
2.807216203941177 5134.872552845116
3.562247890262442 4997.418210074598
4.520353656360243 4848.831047869938
5.736152510448679 4688.416609907342
7.27895384398315 4513.843618354314
9.23670857187386 4321.461987714154
11.721022975334806 4107.668831834423
14.873521072935118 3870.838510339546
18.873918221350976 3612.7980755498843
23.95026619987486 3339.1434556259187
30.39195382313198 3058.5094386566516
38.56620421163472 2781.2554155318294
48.93900918477494 2517.861727975077
62.10169418915616 2277.3052331785047
78.80462815669912 2065.803302139496
100.0 1886.223556076718


==> data/percentiles/income_ld_99.dat <==
eps error
0.1 148043.3309745517
0.12689610031679222 148035.14357521152
0.16102620275609392 148024.87248336727
0.20433597178569418 148012.02641754987
0.2592943797404667 147996.02103903686
0.32903445623126687 147976.17469336677
0.41753189365604015 147951.71274215908
0.5298316906283709 147921.78607172522
0.6723357536499337 147885.51066036022
0.8531678524172808 147842.0350802475
1.0826367338740546 147790.63952448312
1.373823795883263 147730.86026322632
1.743328822199988 147662.61356426936
2.2122162910704493 147586.26088105963
2.807216203941177 147502.51727407353
3.562247890262442 147412.07741358102
4.520353656360243 147314.85754106066
5.736152510448679 147208.8700398354
7.27895384398315 147088.9471944531
9.23670857187386 146945.6621977936
11.721022975334806 146764.58331333837
14.873521072935118 146525.29992473597
18.873918221350976 146198.7940077456
23.95026619987486 145741.15944889898
30.39195382313198 145080.88084244894
38.56620421163472 144093.85354761724
48.93900918477494 142551.93789179192
62.10169418915616 140011.21098408403
78.80462815669912 135563.62820361851
100.0 127319.22042834564


==> data/percentiles/income_pf_50.dat <==
eps error
0.1 5162.77472
0.1373823795883263 4800.90418
0.18873918221350972 5358.61299
0.2592943797404667 5034.91191
0.3562247890262442 4832.1942
0.4893900918477494 4828.43817
0.6723357536499337 4953.30662
0.9236708571873861 4615.73093
1.2689610031679222 4559.68459
1.743328822199988 4504.77831
2.395026619987486 4391.58099
3.2903445623126677 4343.99643
4.520353656360243 3983.84871
6.2101694189156165 3764.69484
8.531678524172806 3596.97578
11.721022975334806 3213.65989
16.102620275609393 2881.6865
22.12216291070448 2605.96402
30.39195382313198 2186.65638
41.753189365604 1811.04582
57.361525104486816 1396.64045
78.80462815669912 1114.92784
108.2636733874054 855.63422
148.73521072935117 643.15901
204.33597178569417 507.52087
280.72162039411756 405.93487
385.6620421163472 315.79114
529.8316906283708 257.91371
727.8953843983146 207.40061
1000.0 172.94813


==> data/percentiles/income_pf_90.dat <==
eps error
0.1 5714.81058
0.12689610031679222 5870.41622
0.16102620275609392 5709.73149
0.20433597178569418 5888.08714
0.2592943797404667 5815.51302
0.32903445623126687 5778.07425
0.41753189365604015 5748.68966
0.5298316906283709 5722.98758
0.6723357536499337 5650.51721
0.8531678524172808 5751.35981
1.0826367338740546 5405.21521
1.373823795883263 5365.04291
1.743328822199988 5256.21854
2.2122162910704493 5220.35546
2.807216203941177 5165.84131
3.562247890262442 5164.42388
4.520353656360243 4895.68051
5.736152510448679 4826.68357
7.27895384398315 4607.95699
9.23670857187386 4321.09645
11.721022975334806 4191.30798
14.873521072935118 3904.92211
18.873918221350976 3686.58483
23.95026619987486 3411.09535
30.39195382313198 3099.467
38.56620421163472 2838.36082
48.93900918477494 2480.73053
62.10169418915616 2326.6367
78.80462815669912 2111.76844
100.0 1909.39215


==> data/percentiles/income_pf_99.dat <==
eps error
0.1 147915.22605
0.12689610031679222 147974.26433
0.16102620275609392 147965.85474
0.20433597178569418 147696.08162
0.2592943797404667 148010.85714
0.32903445623126687 148040.41927
0.41753189365604015 147884.21285
0.5298316906283709 148072.76571
0.6723357536499337 147881.63865
0.8531678524172808 147924.20265
1.0826367338740546 147974.94499
1.373823795883263 147749.61259
1.743328822199988 147536.19342
2.2122162910704493 147704.57941
2.807216203941177 147422.09288
3.562247890262442 147483.4591
4.520353656360243 147360.42525
5.736152510448679 147314.28306
7.27895384398315 147127.15495
9.23670857187386 147007.2219
11.721022975334806 146795.26491
14.873521072935118 146659.37097
18.873918221350976 146373.6659
23.95026619987486 146016.12924
30.39195382313198 145601.99506
38.56620421163472 144821.86708
48.93900918477494 143428.09991
62.10169418915616 141482.3681
78.80462815669912 138316.22389
100.0 132530.81815


==> data/percentiles/patent_em_50.dat <==
eps error
0.1 2912.0340833500695
0.12689610031679222 2908.7344459529577
0.16102620275609392 2904.5534403566016
0.20433597178569418 2899.25774116665
0.2592943797404667 2892.553544803476
0.32903445623126687 2884.071694494043
0.41753189365604015 2873.34965424069
0.5298316906283709 2859.8100022492063
0.6723357536499337 2842.735339033846
0.8531678524172808 2821.2399757456055
1.0826367338740546 2794.239652106564
1.373823795883263 2760.4220875141114
1.743328822199988 2718.223761699598
2.2122162910704493 2665.822421290644
2.807216203941177 2601.1608598131334
3.562247890262442 2522.0255225541287
4.520353656360243 2426.2119543062436
5.736152510448679 2311.812945051674
7.27895384398315 2177.6526616108586
9.23670857187386 2023.8413084949866
11.721022975334806 1852.32202728401
14.873521072935118 1667.1459820133
18.873918221350976 1474.1635613548663
23.95026619987486 1280.065060834024
30.39195382313198 1091.256636936035
38.56620421163472 913.3421732094527
48.93900918477494 751.2720202185633
62.10169418915616 609.1676400320363
78.80462815669912 489.26888655478695
100.0 391.07625226227674


==> data/percentiles/patent_em_90.dat <==
eps error
0.1 4207.01825783257
0.12689610031679222 4199.967074628457
0.16102620275609392 4191.034094249656
0.20433597178569418 4179.722229167978
0.2592943797404667 4165.406287925121
0.32903445623126687 4147.302007975267
0.41753189365604015 4124.428959868901
0.5298316906283709 4095.5670828054663
0.6723357536499337 4059.207460356839
0.8531678524172808 4013.4996128406847
1.0826367338740546 3956.2006495722508
1.373823795883263 3884.636992995541
1.743328822199988 3795.698343801747
2.2122162910704493 3685.8976123659913
2.807216203941177 3551.5505634872457
3.562247890262442 3389.1524626102905
4.520353656360243 3196.0440306853516
5.736152510448679 2971.432821207545
7.27895384398315 2717.705802097624
9.23670857187386 2441.663119705994
11.721022975334806 2154.8582059717405
14.873521072935118 1872.0108191177821
18.873918221350976 1607.171464995965
23.95026619987486 1369.1598142637886
30.39195382313198 1159.2522799888382
38.56620421163472 972.9796722951397
48.93900918477494 804.7890881542621
62.10169418915616 652.2557721102003
78.80462815669912 517.0012242990505
100.0 402.1330716277207


==> data/percentiles/patent_em_99.dat <==
eps error
0.1 7033.37675180146
0.12689610031679222 7024.96198029372
0.16102620275609392 7014.295545532121
0.20433597178569418 7000.779010675031
0.2592943797404667 6983.657466777995
0.32903445623126687 6961.980292015588
0.41753189365604015 6934.553198604669
0.5298316906283709 6899.88044945318
0.6723357536499337 6856.096663770335
0.8531678524172808 6800.888893321944
1.0826367338740546 6731.412221602642
1.373823795883263 6644.206967849066
1.743328822199988 6535.134097930248
2.2122162910704493 6399.359480678877
2.807216203941177 6231.438571225613
3.562247890262442 6025.57901995141
4.520353656360243 5776.176994076292
5.736152510448679 5478.6965140809025
7.27895384398315 5130.814782373276
9.23670857187386 4733.405359550414
11.721022975334806 4290.450214070652
14.873521072935118 3806.96798494593
18.873918221350976 3285.802607065547
23.95026619987486 2728.1902574801866
30.39195382313198 2145.383211442547
38.56620421163472 1577.9750756765145
48.93900918477494 1093.5062653696455
62.10169418915616 740.7607971126006
78.80462815669912 512.479010300654
100.0 367.5013651418623


==> data/percentiles/patent_ld_10.dat <==
eps error
0.1 5442.126564563857
0.12689610031679222 5428.751633310203
0.16102620275609392 5411.7850842931275
0.20433597178569418 5390.2654668387
0.2592943797404667 5362.976623211078
0.32903445623126687 5328.382697520348
0.41753189365604015 5284.5489828122145
0.5298316906283709 5229.048004943626
0.6723357536499337 5158.853186023662
0.8531678524172808 5070.229081986097
1.0826367338740546 4958.641020536802
1.373823795883263 4818.733877264021
1.743328822199988 4644.47820730055
2.2122162910704493 4429.659364707299
2.807216203941177 4168.981398505171
3.562247890262442 3860.0987362734177
4.520353656360243 3506.6567260840184
5.736152510448679 3121.5412171159605
7.27895384398315 2727.9162426789
9.23670857187386 2354.6870915107274
11.721022975334806 2025.9321019579718
14.873521072935118 1750.6332817590596
18.873918221350976 1521.383260715455
23.95026619987486 1322.619467594103
30.39195382313198 1140.2842112217006
38.56620421163472 966.3450848841645
48.93900918477494 798.4298427244833
62.10169418915616 638.548029052509
78.80462815669912 493.0511895137443
100.0 370.9975459807803


==> data/percentiles/patent_ld_50.dat <==
eps error
0.1 2889.780493554767
0.12689610031679222 2880.5671148589463
0.16102620275609392 2868.9257186503805
0.20433597178569418 2854.23399892936
0.2592943797404667 2835.7212174644746
0.32903445623126687 2812.4399873215116
0.41753189365604015 2783.2376861342173
0.5298316906283709 2746.7317674995447
0.6723357536499337 2701.2968436336305
0.8531678524172808 2645.0770335443176
1.0826367338740546 2576.045131509884
1.373823795883263 2492.140073343675
1.743328822199988 2391.522398938223
2.2122162910704493 2272.9836328143783
2.807216203941177 2136.5081823869577
3.562247890262442 1983.8846697978945
4.520353656360243 1819.0862384741777
5.736152510448679 1647.9734576384803
7.27895384398315 1476.986007465045
9.23670857187386 1311.1733242279595
11.721022975334806 1152.8797998671284
14.873521072935118 1002.40177676645
18.873918221350976 860.1587217948955
23.95026619987486 728.1166196799473
30.39195382313198 609.056666153854
38.56620421163472 504.8514488559883
48.93900918477494 415.62685420994535
62.10169418915616 340.18721264531086
78.80462815669912 276.86500525592834
100.0 224.04781160346315


==> data/percentiles/patent_ld_90.dat <==
eps error
0.1 4175.021267383467
0.12689610031679222 4159.371689834856
0.16102620275609392 4139.534367472608
0.20433597178569418 4114.398234757849
0.2592943797404667 4082.565005939702
0.32903445623126687 4042.2813464984
0.41753189365604015 3991.360886883443
0.5298316906283709 3927.1005279349297
0.6723357536499337 3846.2030503957258
0.8531678524172808 3744.732901950784
1.0826367338740546 3618.159507417229
1.373823795883263 3461.589164447989
1.743328822199988 3270.355129959654
2.2122162910704493 3041.2054904857696
2.807216203941177 2774.3104444135342
3.562247890262442 2475.9804579208467
4.520353656360243 2161.029068943765
5.736152510448679 1852.2526208073264
7.27895384398315 1574.234927256111
9.23670857187386 1342.5336829130438
11.721022975334806 1156.0125867452011
14.873521072935118 1000.3628732153057
18.873918221350976 860.1153506832653
23.95026619987486 727.6903099256523
30.39195382313198 603.405725182973
38.56620421163472 490.75097174053604
48.93900918477494 392.75310400838555
62.10169418915616 310.633248299555
78.80462815669912 243.74697180066354
100.0 190.14735873835642


==> data/percentiles/patent_ld_99.dat <==
eps error
0.1 7018.1452903565205
0.12689610031679222 7005.563980653451
0.16102620275609392 6989.568291625304
0.20433597178569418 6969.221976770464
0.2592943797404667 6943.326792471076
0.32903445623126687 6910.346623003552
0.41753189365604015 6868.308780048051
0.5298316906283709 6814.675842919688
0.6723357536499337 6746.180429106896
0.8531678524172808 6658.615804996311
1.0826367338740546 6546.580164456047
1.373823795883263 6403.188385304388
1.743328822199988 6219.806396948377
2.2122162910704493 5985.957524182926
2.807216203941177 5689.740366637046
3.562247890262442 5319.414465560283
4.520353656360243 4867.130224981118
5.736152510448679 4335.4451719336475
7.27895384398315 3744.7465962677716
9.23670857187386 3134.416972722877
11.721022975334806 2549.421764597961
14.873521072935118 2019.612331224343
18.873918221350976 1556.5075046528577
23.95026619987486 1169.042516841841
30.39195382313198 866.519186479363
38.56620421163472 645.3860961805909
48.93900918477494 487.62116220908933
62.10169418915616 372.2862027730388
78.80462815669912 284.20732653052266
100.0 215.25411705523882


==> data/percentiles/patent_pf_50.dat <==
eps error
0.1 2920.84079
0.12689610031679222 2907.25229
0.16102620275609392 2905.87283
0.20433597178569418 2905.65228
0.2592943797404667 2880.93569
0.32903445623126687 2873.982
0.41753189365604015 2878.61521
0.5298316906283709 2864.25966
0.6723357536499337 2833.03475
0.8531678524172808 2828.99017
1.0826367338740546 2789.9039
1.373823795883263 2756.94703
1.743328822199988 2711.99567
2.2122162910704493 2661.18324
2.807216203941177 2591.05642
3.562247890262442 2528.97361
4.520353656360243 2417.53018
5.736152510448679 2306.46042
7.27895384398315 2170.30495
9.23670857187386 2027.52565
11.721022975334806 1859.116
14.873521072935118 1665.82943
18.873918221350976 1470.49171
23.95026619987486 1279.03839
30.39195382313198 1092.33972
38.56620421163472 909.00225
48.93900918477494 747.68569
62.10169418915616 611.35777
78.80462815669912 489.28282
100.0 391.69659


==> data/percentiles/patent_pf_90.dat <==
eps error
0.1 4203.61469
0.12689610031679222 4198.64633
0.16102620275609392 4187.7044
0.20433597178569418 4167.67101
0.2592943797404667 4151.50848
0.32903445623126687 4154.10665
0.41753189365604015 4141.26045
0.5298316906283709 4100.37052
0.6723357536499337 4067.18138
0.8531678524172808 4020.70201
1.0826367338740546 3955.64759
1.373823795883263 3885.96901
1.743328822199988 3790.53593
2.2122162910704493 3695.23864
2.807216203941177 3546.75009
3.562247890262442 3390.6965
4.520353656360243 3185.75697
5.736152510448679 2970.37453
7.27895384398315 2722.26931
9.23670857187386 2448.44285
11.721022975334806 2149.00078
14.873521072935118 1874.001
18.873918221350976 1605.14184
23.95026619987486 1373.18125
30.39195382313198 1161.09908
38.56620421163472 970.47192
48.93900918477494 805.35571
62.10169418915616 654.35221
78.80462815669912 513.03396
100.0 401.43925


==> data/percentiles/patent_pf_99.dat <==
eps error
0.1 7035.18061
0.12689610031679222 7018.50821
0.16102620275609392 7014.54197
0.20433597178569418 6999.31865
0.2592943797404667 6971.72571
0.32903445623126687 6961.21653
0.41753189365604015 6946.41939
0.5298316906283709 6915.93885
0.6723357536499337 6853.564
0.8531678524172808 6804.33661
1.0826367338740546 6749.43054
1.373823795883263 6651.69564
1.743328822199988 6534.17949
2.2122162910704493 6409.4436
2.807216203941177 6233.78498
3.562247890262442 6052.25371
4.520353656360243 5777.79868
5.736152510448679 5474.88712
7.27895384398315 5144.31055
9.23670857187386 4732.09669
11.721022975334806 4266.29319
14.873521072935118 3810.54337
18.873918221350976 3283.99646
23.95026619987486 2732.35699
30.39195382313198 2139.28899
38.56620421163472 1577.8126
48.93900918477494 1088.15005
62.10169418915616 733.50419
78.80462815669912 509.3941
100.0 361.00836


==> data/percentiles1/hepth_em_50.dat <==
eps error
0.001 75.4843237364226
0.0016102620275609393 75.48161088803948
0.002592943797404667 75.47724289169204
0.0041753189365604 75.47021031107586
0.006723357536499335 75.45888870449878
0.010826367338740546 75.44066492617192
0.017433288221999882 75.41133794229864
0.02807216203941177 75.36416063375104
0.04520353656360243 75.28831401563173
0.0727895384398315 75.16649458209784
0.11721022975334805 74.97114293857591
0.18873918221350977 74.65866101673508
0.3039195382313198 74.16083377722833
0.4893900918477494 73.37284158398134
0.7880462815669912 72.13838513063129
1.2689610031679222 70.23601888385251
2.0433597178569416 67.37932612232174
3.2903445623126677 63.25894858327513
5.298316906283707 57.668986108957846
8.531678524172806 50.734727536488876
13.738237958832638 43.117580235680265
22.122162910704503 35.85319079896645
35.622478902624444 29.628165044748926
57.361525104486816 24.120399144796398
92.36708571873865 18.332863404833407
148.73521072935117 12.08622169966841
239.5026619987486 7.084891114799921
385.6620421163472 4.221849921823555
621.0169418915616 2.586303358586392
1000.0 1.5692970529015913


==> data/percentiles1/hepth_em_90.dat <==
eps error
0.001 166.88063638034532
0.0016102620275609393 166.87841437637567
0.002592943797404667 166.87483626858534
0.0041753189365604 166.86907432034258
0.006723357536499335 166.8597954071908
0.010826367338740546 166.84485219720602
0.017433288221999882 166.8207852326447
0.02807216203941177 166.78201949838703
0.04520353656360243 166.7195664069472
0.0727895384398315 166.61892257955367
0.11721022975334805 166.45665771124754
0.18873918221350977 166.19484632608354
0.3039195382313198 165.77191178103206
0.4893900918477494 165.0873985311192
0.7880462815669912 163.97623028701327
1.2689610031679222 162.16425225620685
2.0433597178569416 159.18962576890902
3.2903445623126677 154.262044366591
5.298316906283707 146.02036927386834
8.531678524172806 132.21380717492758
13.738237958832638 109.88778467171555
22.122162910704503 78.6247824506138
35.622478902624444 47.5650452224417
57.361525104486816 27.763932511620375
92.36708571873865 16.88056421823648
148.73521072935117 10.290308419205074
239.5026619987486 6.153667186294223
385.6620421163472 3.641640389850273
621.0169418915616 2.136443482990857
1000.0 1.164424639452166


==> data/percentiles1/hepth_em_99.dat <==
eps error
0.001 326.64749523637585
0.0016102620275609393 326.6436421878753
0.002592943797404667 326.63743737794414
0.0041753189365604 326.6274449910288
0.006723357536499335 326.6113519923865
0.010826367338740546 326.5854312084027
0.017433288221999882 326.54367421740767
0.02807216203941177 326.47638851840657
0.04520353656360243 326.3679215840767
0.0727895384398315 326.1929517894604
0.11721022975334805 325.9104009565132
0.18873918221350977 325.45333298037565
0.3039195382313198 324.7119083247317
0.4893900918477494 323.5038974960392
0.7880462815669912 321.52185036084813
1.2689610031679222 318.2339531139036
2.0433597178569416 312.6875333028388
3.2903445623126677 303.09932936122635
5.298316906283707 285.99341400645346
8.531678524172806 254.69387918627416
13.738237958832638 199.5982757719023
22.122162910704503 124.01758752452604
35.622478902624444 63.493770812232675
57.361525104486816 32.82159635990186
92.36708571873865 18.21955513019624
148.73521072935117 10.438431663760282
239.5026619987486 5.980538532714723
385.6620421163472 3.3683743923122496
621.0169418915616 1.872872984813674
1000.0 1.012716611091435


==> data/percentiles1/hepth_ld_50.dat <==
eps error
0.001 75.48120022122939
0.0016102620275609393 75.47658178666883
0.002592943797404667 75.46914621541946
0.0041753189365604 75.45717641542245
0.006723357536499335 75.43791076008789
0.010826367338740546 75.40691096249495
0.017433288221999882 75.3570526237025
0.02807216203941177 75.27692153648695
0.04520353656360243 75.14828742845562
0.0727895384398315 74.94217997250905
0.11721022975334805 74.61293693314124
0.18873918221350977 74.08954461360523
0.3039195382313198 73.2639819913181
0.4893900918477494 71.97794528523494
0.7880462815669912 70.01397897043405
1.2689610031679222 67.10704648614774
2.0433597178569416 63.00708450723778
3.2903445623126677 57.62346706486337
5.298316906283707 51.21346839418925
8.531678524172806 44.41949417267468
13.738237958832638 37.97825075109785
22.122162910704503 32.330588601896814
35.622478902624444 27.38181991659315
57.361525104486816 22.444619347675104
92.36708571873865 16.74256437668345
148.73521072935117 10.759995733868092
239.5026619987486 6.380316524049153
385.6620421163472 3.895926382803782
621.0169418915616 2.4092882865137133
1000.0 1.4636730668316456


==> data/percentiles1/hepth_ld_90.dat <==
eps error
0.001 166.87383766228538
0.0016102620275609393 166.86746633529498
0.002592943797404667 166.85720621497057
0.0041753189365604 166.8406831402377
0.006723357536499335 166.81407253323263
0.010826367338740546 166.77121179120047
0.017433288221999882 166.7021670817511
0.02807216203941177 166.59091539110875
0.04520353656360243 166.41158601720798
0.0727895384398315 166.1223419669197
0.11721022975334805 165.65535935368067
0.18873918221350977 164.90027368533248
0.3039195382313198 163.67651729646164
0.4893900918477494 161.68650183247524
0.7880462815669912 158.43584097135732
1.2689610031679222 153.10037391470337
2.0433597178569416 144.3316781020065
3.2903445623126677 130.12860134543627
5.298316906283707 108.52485293032663
8.531678524172806 80.8703139459093
13.738237958832638 55.06448572650522
22.122162910704503 37.12772468166236
35.622478902624444 24.997919379840283
57.361525104486816 16.4399280237839
92.36708571873865 10.521524850833654
148.73521072935117 6.501853145930842
239.5026619987486 3.9291269766081194
385.6620421163472 2.3509730432056846
621.0169418915616 1.3180602028685697
1000.0 0.6550074693235329


==> data/percentiles1/hepth_ld_99.dat <==
eps error
0.001 326.64643421957504
0.0016102620275609393 326.6419328882264
0.002592943797404667 326.6346829228779
0.0041753189365604 326.6230043191157
0.006723357536499335 326.60418765635666
0.010826367338740546 326.57385922436924
0.017433288221999882 326.5249480633501
0.02807216203941177 326.44599489770786
0.04520353656360243 326.31835666194456
0.0727895384398315 326.11151514306425
0.11721022975334805 325.7750212245037
0.18873918221350977 325.2241848269821
0.3039195382313198 324.3134013201814
0.4893900918477494 322.7831003731922
0.7880462815669912 320.14518741537785
1.2689610031679222 315.4103793747543
2.0433597178569416 306.36795301874463
3.2903445623126677 287.52526875549177
5.298316906283707 244.7967957535834
8.531678524172806 156.58176842174504
13.738237958832638 65.16069138635748
22.122162910704503 33.408661914586844
35.622478902624444 21.22639688440905
57.361525104486816 13.306484108985561
92.36708571873865 8.086805646126962
148.73521072935117 4.789894967586477
239.5026619987486 2.741388047451694
385.6620421163472 1.5461281559687832
621.0169418915616 0.827409243969244
1000.0 0.43192046862153877


==> data/percentiles1/hepth_pf_50.dat <==
eps error
0.001 75.66315
0.0016102620275609393 75.2815
0.002592943797404667 75.42243
0.0041753189365604 75.3267
0.006723357536499335 75.61679
0.010826367338740546 75.04827
0.017433288221999882 75.41889
0.02807216203941177 75.39774
0.04520353656360243 75.54474
0.0727895384398315 74.97342
0.11721022975334805 75.12022
0.18873918221350977 74.33406
0.3039195382313198 74.13042
0.4893900918477494 73.69835
0.7880462815669912 72.15965
1.2689610031679222 70.14338
2.0433597178569416 67.07938
3.2903445623126677 63.29013
5.298316906283707 57.64401
8.531678524172806 50.63728
13.738237958832638 43.21134
22.122162910704503 35.78134
35.622478902624444 29.62455
57.361525104486816 24.215
92.36708571873865 18.33043
148.73521072935117 12.08716
239.5026619987486 7.11921
385.6620421163472 4.19806
621.0169418915616 2.57658
1000.0 1.56128


==> data/percentiles1/hepth_pf_90.dat <==
eps error
0.001 166.61012
0.0016102620275609393 167.1597
0.002592943797404667 166.61271
0.0041753189365604 166.99882
0.006723357536499335 167.09197
0.010826367338740546 166.61101
0.017433288221999882 166.96857
0.02807216203941177 166.2576
0.04520353656360243 166.61994
0.0727895384398315 166.75926
0.11721022975334805 166.27455
0.18873918221350977 165.92761
0.3039195382313198 165.57731
0.4893900918477494 165.23845
0.7880462815669912 163.93416
1.2689610031679222 162.52941
2.0433597178569416 159.17392
3.2903445623126677 154.0477
5.298316906283707 146.21656
8.531678524172806 132.2968
13.738237958832638 110.4152
22.122162910704503 78.69939
35.622478902624444 47.59509
57.361525104486816 27.73775
92.36708571873865 16.8346
148.73521072935117 10.27953
239.5026619987486 6.14969
385.6620421163472 3.59773
621.0169418915616 2.09616
1000.0 1.13121


==> data/percentiles1/hepth_pf_99.dat <==
eps error
0.001 326.3554
0.0016102620275609393 326.7967
0.002592943797404667 327.4279
0.0041753189365604 326.7482
0.006723357536499335 326.6306
0.010826367338740546 326.5697
0.017433288221999882 326.6755
0.02807216203941177 325.1443
0.04520353656360243 326.5861
0.0727895384398315 326.9268
0.11721022975334805 324.2911
0.18873918221350977 325.6377
0.3039195382313198 324.5585
0.4893900918477494 324.7937
0.7880462815669912 321.2126
1.2689610031679222 317.5446
2.0433597178569416 311.0999
3.2903445623126677 301.3459
5.298316906283707 287.356
8.531678524172806 254.8927
13.738237958832638 200.8447
22.122162910704503 125.1968
35.622478902624444 63.784
57.361525104486816 32.3188
92.36708571873865 17.8519
148.73521072935117 10.3749
239.5026619987486 5.7144
385.6620421163472 3.0674
621.0169418915616 1.6287
1000.0 0.8248


==> data/percentiles1/income_em_50.dat <==
eps error
0.001 5074.4377726789535
0.0016102620275609393 5074.167751445765
0.002592943797404667 5073.733073527878
0.0041753189365604 5073.033457371186
0.006723357536499335 5071.907744905168
0.010826367338740546 5070.097261366998
0.017433288221999882 5067.187622773944
0.02807216203941177 5062.517108237982
0.04520353656360243 5055.034432128853
0.0727895384398315 5043.083216521127
0.11721022975334805 5024.088745792933
0.18873918221350977 4994.136432803779
0.3039195382313198 4947.48890187988
0.4893900918477494 4876.2431388035675
0.7880462815669912 4770.639432289514
1.2689610031679222 4620.90420887742
2.0433597178569416 4421.184743644056
3.2903445623126677 4173.182668256187
5.298316906283707 3881.2767152722686
8.531678524172806 3534.718754586615
13.738237958832638 3102.7555891778115
22.122162910704503 2572.5287152285464
35.622478902624444 1985.7098529544346
57.361525104486816 1426.2911500618452
92.36708571873865 972.7151885853151
148.73521072935117 653.1310652975411
239.5026619987486 446.01190414431585
385.6620421163472 314.24783161017496
621.0169418915616 228.67161765389056
1000.0 170.3571092118398


==> data/percentiles1/income_em_90.dat <==
eps error
0.001 5968.755877863414
0.0016102620275609393 5968.4883830497665
0.002592943797404667 5968.057772894355
0.0041753189365604 5967.364705773838
0.006723357536499335 5966.249536051577
0.010826367338740546 5964.456021530833
0.017433288221999882 5961.573687935549
0.02807216203941177 5956.9470910424725
0.04520353656360243 5949.535003486198
0.0727895384398315 5937.6971189681735
0.11721022975334805 5918.884284915097
0.18873918221350977 5889.222285756846
0.3039195382313198 5843.036817164471
0.4893900918477494 5772.521846810816
0.7880462815669912 5668.063585536956
1.2689610031679222 5520.102386017275
2.0433597178569416 5323.091717995921
3.2903445623126677 5079.1650151845
5.298316906283707 4793.2941654123515
8.531678524172806 4455.448062689907
13.738237958832638 4035.4452157489236
22.122162910704503 3520.3766321792855
35.622478902624444 2950.9247499790704
57.361525104486816 2409.4401835646454
92.36708571873865 1973.0646670932913
148.73521072935117 1669.729925074684
239.5026619987486 1478.3298923810582
385.6620421163472 1361.9784758289595
621.0169418915616 1291.377889172717
1000.0 1246.903350757429


==> data/percentiles1/income_em_99.dat <==
eps error
0.001 148074.21561284037
0.0016102620275609393 148074.03496387065
0.002592943797404667 148073.74415644305
0.0041753189365604 148073.27609993
0.006723357536499335 148072.52297539444
0.010826367338740546 148071.311721378
0.017433288221999882 148069.365099055
0.02807216203941177 148066.24038528092
0.04520353656360243 148061.23420898028
0.0727895384398315 148053.23835621076
0.11721022975334805 148040.5302940676
0.18873918221350977 148020.4917813759
0.3039195382313198 147989.28887886205
0.4893900918477494 147941.65577159025
0.7880462815669912 147871.15161771758
1.2689610031679222 147771.55914761298
2.0433597178569416 147639.9506073564
3.2903445623126677 147479.7525281277
5.298316906283707 147296.36018834356
8.531678524172806 147075.09494238405
13.738237958832638 146748.54694448187
22.122162910704503 146168.73039701
35.622478902624444 145013.38773013992
57.361525104486816 142371.54173468123
92.36708571873865 134952.53360531243
148.73521072935117 109290.05434422387
239.5026619987486 47515.51946859741
385.6620421163472 16748.645162119676
621.0169418915616 9410.785320742456
1000.0 4838.559828678773


==> data/percentiles1/income_ld_50.dat <==
eps error
0.001 5074.424984932869
0.0016102620275609393 5074.147160516823
0.002592943797404667 5073.699918533708
0.0041753189365604 5072.980073801806
0.006723357536499335 5071.821795449164
0.010826367338740546 5069.9588915358745
0.017433288221999882 5066.964892263603
0.02807216203941177 5062.158664146216
0.04520353656360243 5054.457788378125
0.0727895384398315 5042.156080989672
0.11721022975334805 5022.5994693541315
0.18873918221350977 4991.747756511355
0.3039195382313198 4943.666892695214
0.4893900918477494 4870.151447964359
0.7880462815669912 4760.990862838033
1.2689610031679222 4605.775394916144
2.0433597178569416 4397.844739511176
3.2903445623126677 4138.097141527046
5.298316906283707 3830.658044460103
8.531678524172806 3466.217811016574
13.738237958832638 3018.6449650137397
22.122162910704503 2482.902637238788
35.622478902624444 1906.8927724322796
57.361525104486816 1371.2184111250476
92.36708571873865 942.2523001454208
148.73521072935117 639.310092169628
239.5026619987486 440.4243526388049
385.6620421163472 312.052373909874
621.0169418915616 227.8062342920081
1000.0 170.0038361320407


==> data/percentiles1/income_ld_90.dat <==
eps error
0.001 5968.743125764366
0.0016102620275609393 5968.467849585417
0.002592943797404667 5968.024710597887
0.0041753189365604 5967.311471898649
0.006723357536499335 5966.1638287472515
0.010826367338740546 5964.318044486416
0.017433288221999882 5961.351597304578
0.02807216203941177 5956.589696387789
0.04520353656360243 5948.960098629006
0.0727895384398315 5936.772908950024
0.11721022975334805 5917.400037668237
0.18873918221350977 5886.8425050962505
0.3039195382313198 5839.231086677649
0.4893900918477494 5766.46099369605
0.7880462815669912 5658.474994180683
1.2689610031679222 5505.090992569434
2.0433597178569416 5299.975821078421
3.2903445623126677 5044.47925790262
5.298316906283707 4743.311412613155
8.531678524172806 4387.812200844752
13.738237958832638 3952.308761759431
22.122162910704503 3431.6133083891314
35.622478902624444 2872.6348643914225
57.361525104486816 2354.5030421514866
92.36708571873865 1942.4979119222494
148.73521072935117 1655.7611809589705
239.5026619987486 1472.63810909752
385.6620421163472 1359.7213691463608
621.0169418915616 1290.479506656598
1000.0 1246.5315290391038


==> data/percentiles1/income_ld_99.dat <==
eps error
0.001 148074.19402349798
0.0016102620275609393 148074.0002055001
0.002592943797404667 148073.68820224178
0.0041753189365604 148073.1860401633
0.006723357536499335 148072.37806219244
0.010826367338740546 148071.07864918513
0.017433288221999882 148068.99050571152
0.02807216203941177 148065.6390356858
0.04520353656360243 148060.27062875067
0.0727895384398315 148051.69892904564
0.11721022975334805 148038.08249445562
0.18873918221350977 148016.6286294566
0.3039195382313198 147983.2629480939
0.4893900918477494 147932.4232786755
0.7880462815669912 147857.37539068022
1.2689610031679222 147751.73234168158
2.0433597178569416 147612.57296583272
3.2903445623126677 147442.94615203643
5.298316906283707 147245.41352013845
8.531678524172806 146996.80028043577
13.738237958832638 146613.09398332128
22.122162910704503 145911.91906947902
35.622478902624444 144470.25711813843
57.361525104486816 141011.40975103388
92.36708571873865 130669.91941107338
148.73521072935117 95069.96308393225
239.5026619987486 34268.9695676139
385.6620421163472 14942.472019989089
621.0169418915616 8578.827897009805
1000.0 4359.1157141246495


==> data/percentiles1/income_pf_50.dat <==
eps error
0.001 5251.6882
0.0016102620275609393 4910.0544
0.002592943797404667 5168.16207
0.0041753189365604 5138.86079
0.006723357536499335 5361.70516
0.010826367338740546 5176.11226
0.017433288221999882 4958.78307
0.02807216203941177 4859.3909
0.04520353656360243 4888.30081
0.0727895384398315 5023.93117
0.11721022975334805 4841.62708
0.18873918221350977 4921.45851
0.3039195382313198 4999.52519
0.4893900918477494 5029.33961
0.7880462815669912 4646.24035
1.2689610031679222 4688.4758
2.0433597178569416 4495.16589
3.2903445623126677 4268.51391
5.298316906283707 3911.90513
8.531678524172806 3507.4101
13.738237958832638 3255.597
22.122162910704503 2558.84245
35.622478902624444 1959.17773
57.361525104486816 1445.0863
92.36708571873865 975.64153
148.73521072935117 650.45846
239.5026619987486 460.59611
385.6620421163472 314.30665
621.0169418915616 232.2171
1000.0 168.72689


==> data/percentiles1/income_pf_90.dat <==
eps error
0.001 5402.9657
0.0016102620275609393 5463.3422
0.002592943797404667 5623.5134
0.0041753189365604 6104.4201
0.006723357536499335 5718.7399
0.010826367338740546 6372.3
0.017433288221999882 6502.9149
0.02807216203941177 6194.0651
0.04520353656360243 7071.4541
0.0727895384398315 5958.3404
0.11721022975334805 7070.3477
0.18873918221350977 5692.4538
0.3039195382313198 5638.1004
0.4893900918477494 5290.2358
0.7880462815669912 5213.1535
1.2689610031679222 5497.2788
2.0433597178569416 5596.4241
3.2903445623126677 5100.5547
5.298316906283707 4164.9808
8.531678524172806 4581.1757
13.738237958832638 4123.6273
22.122162910704503 3446.488
35.622478902624444 3033.0491
57.361525104486816 2391.7504
92.36708571873865 1947.9397
148.73521072935117 1634.4994
239.5026619987486 1477.8634
385.6620421163472 1349.3806
621.0169418915616 1299.9709
1000.0 1250.6233


==> data/percentiles1/income_pf_99.dat <==
eps error
0.001 147943.4678
0.0016102620275609393 147985.2322
0.002592943797404667 148241.5292
0.0041753189365604 147867.9472
0.006723357536499335 147808.0795
0.010826367338740546 147939.6864
0.017433288221999882 148375.3213
0.02807216203941177 148202.3741
0.04520353656360243 149040.6537
0.0727895384398315 147724.9851
0.11721022975334805 148477.3946
0.18873918221350977 148116.9021
0.3039195382313198 147843.2094
0.4893900918477494 148314.7625
0.7880462815669912 147527.4449
1.2689610031679222 147514.0788
2.0433597178569416 147569.7366
3.2903445623126677 147677.5989
5.298316906283707 147582.3946
8.531678524172806 147072.0868
13.738237958832638 146829.3445
22.122162910704503 146201.9698
35.622478902624444 145186.2198
57.361525104486816 142718.6317
92.36708571873865 135711.7087
148.73521072935117 109794.7825
239.5026619987486 47134.1114
385.6620421163472 16134.0819
621.0169418915616 8747.2867
1000.0 4315.4145


==> data/percentiles1/patent_em_50.dat <==
eps error
0.001 2924.2160127491034
0.0016102620275609393 2924.1407442486975
0.002592943797404667 2924.019546824784
0.0041753189365604 2923.8243991017953
0.006723357536499335 2923.510190955379
0.010826367338740546 2923.004313429195
0.017433288221999882 2922.1899252958924
0.02807216203941177 2920.879084396828
0.04520353656360243 2918.7696806204212
0.0727895384398315 2915.37660174439
0.11721022975334805 2909.922228526835
0.18873918221350977 2901.1635700930847
0.3039195382313198 2887.122904633729
0.4893900918477494 2864.6773926094875
0.7880462815669912 2828.9587938014397
1.2689610031679222 2772.543246885999
2.0433597178569416 2684.5459210106487
3.2903445623126677 2550.150992441172
5.298316906283707 2352.1043636924483
8.531678524172806 2077.21790844199
13.738237958832638 1730.0563787698504
22.122162910704503 1344.4776704713495
35.622478902624444 971.1197119980652
57.361525104486816 654.1262391345995
92.36708571873865 421.53213758900193
148.73521072935117 267.94816123321584
239.5026619987486 168.73379540280985
385.6620421163472 104.30131173958583
621.0169418915616 61.99952920977861
1000.0 35.39370460322021


==> data/percentiles1/patent_em_90.dat <==
eps error
0.001 4233.059983382817
0.0016102620275609393 4232.8990354023845
0.002592943797404667 4232.63987789523
0.0041753189365604 4232.222594704961
0.006723357536499335 4231.550732828159
0.010826367338740546 4230.4690495303985
0.017433288221999882 4228.727749818545
0.02807216203941177 4225.925082354321
0.04520353656360243 4221.415379428797
0.0727895384398315 4214.162215406046
0.11721022975334805 4202.505184400409
0.18873918221350977 4183.792812831821
0.3039195382313198 4153.81372839591
0.4893900918477494 4105.939761640621
0.7880462815669912 4029.9041222601168
1.2689610031679222 3910.259796342752
2.0433597178569416 3725.0423209252026
3.2903445623126677 3446.593137036462
5.298316906283707 3049.7368752502653
8.531678524172806 2535.534335289455
13.738237958832638 1964.919287269119
22.122162910704503 1445.2841272270252
35.622478902624444 1032.821042917095
57.361525104486816 701.3260988401948
92.36708571873865 438.01310927217247
148.73521072935117 258.36273171518985
239.5026619987486 150.0931846003296
385.6620421163472 86.44453738717215
621.0169418915616 50.06034776563069
1000.0 29.905831372124158


==> data/percentiles1/patent_em_99.dat <==
eps error
0.001 7064.418806711475
0.0016102620275609393 7064.227126655071
0.002592943797404667 7063.918480060198
0.0041753189365604 7063.421500268038
0.006723357536499335 7062.621289899756
0.010826367338740546 7061.3328902257035
0.017433288221999882 7059.25861500598
0.02807216203941177 7055.919490090795
0.04520353656360243 7050.545226457476
0.0727895384398315 7041.898022761807
0.11721022975334805 7027.991397727145
0.18873918221350977 7005.644183809185
0.3039195382313198 6969.780315807039
0.4893900918477494 6912.349828847997
0.7880462815669912 6820.724539028384
1.2689610031679222 6675.486272114539
2.0433597178569416 6447.90998560314
3.2903445623126677 6098.77220644239
5.298316906283707 5583.400730182752
8.531678524172806 4871.183140155634
13.738237958832638 3972.3842440924636
22.122162910704503 2917.840980452308
35.622478902624444 1761.4310457094207
57.361525104486816 843.0198638521111
92.36708571873865 409.1695397397092
148.73521072935117 219.78616978480255
239.5026619987486 118.95249602926913
385.6620421163472 64.61425395789637
621.0169418915616 35.75243803440187
1000.0 20.717586618922315


==> data/percentiles1/patent_ld_50.dat <==
eps error
0.001 2923.991408439518
0.0016102620275609393 2923.7790929183816
0.002592943797404667 2923.4372464767143
0.0041753189365604 2922.88688054764
0.006723357536499335 2922.0008972310557
0.010826367338740546 2920.574880450578
0.017433288221999882 2918.2803020411434
0.02807216203941177 2914.5897945076454
0.04520353656360243 2908.6584405047106
0.0727895384398315 2899.1368339949286
0.11721022975334805 2883.8810539803667
0.18873918221350977 2859.514383645849
0.3039195382313198 2820.796850614668
0.4893900918477494 2759.8072441530567
0.7880462815669912 2665.137992579019
1.2689610031679222 2521.8828853576933
2.0433597178569416 2314.520224189757
3.2903445623126677 2036.3538156756217
5.298316906283707 1705.3060926330322
8.531678524172806 1365.6663248377158
13.738237958832638 1051.6937249411549
22.122162910704503 770.822535869481
35.622478902624444 537.8930051057647
57.361525104486816 363.9032885998663
92.36708571873865 240.578825226842
148.73521072935117 155.44160816377956
239.5026619987486 97.56382589131053
385.6620421163472 58.41022168566883
621.0169418915616 33.56263240969586
1000.0 19.632048061984985


==> data/percentiles1/patent_ld_90.dat <==
eps error
0.001 4232.739872199672
0.0016102620275609393 4232.383573316971
0.002592943797404667 4231.809850965533
0.0041753189365604 4230.886039391817
0.006723357536499335 4229.398543351896
0.010826367338740546 4227.003500749107
0.017433288221999882 4223.14742020369
0.02807216203941177 4216.939612136025
0.04520353656360243 4206.947389187988
0.0727895384398315 4190.868039579066
0.11721022975334805 4165.005778420653
0.18873918221350977 4123.445409284705
0.3039195382313198 4056.773309333974
0.4893900918477494 3950.193451193609
0.7880462815669912 3781.110992993389
1.2689610031679222 3517.4149001198452
2.0433597178569416 3121.889366004259
3.2903445623126677 2578.191112845331
5.298316906283707 1952.9006448352816
8.531678524172806 1414.3313592878637
13.738237958832638 1049.883991016251
22.122162910704503 771.0570149784146
35.622478902624444 526.7916645108653
57.361525104486816 336.2479784881409
92.36708571873865 206.6856423779821
148.73521072935117 124.01049540222871
239.5026619987486 72.91406124724429
385.6620421163472 43.09074702354479
621.0169418915616 26.28100364416554
1000.0 16.986610189259945


==> data/percentiles1/patent_ld_99.dat <==
eps error
0.001 7064.268539173568
0.0016102620275609393 7063.985136069188
0.002592943797404667 7063.528758723084
0.0041753189365604 7062.793809176558
0.006723357536499335 7061.610186039776
0.010826367338740546 7059.703823565325
0.017433288221999882 7056.632995600942
0.02807216203941177 7051.685352466652
0.04520353656360243 7043.7111076461915
0.0727895384398315 7030.851835503136
0.11721022975334805 7010.09723919414
0.18873918221350977 6976.55531207425
0.3039195382313198 6922.238757072899
0.4893900918477494 6834.02640635117
0.7880462815669912 6690.228577876908
1.2689610031679222 6454.964357493973
2.0433597178569416 6070.230364445356
3.2903445623126677 5451.715216844817
5.298316906283707 4520.667217342563
8.531678524172806 3337.132935877735
13.738237958832638 2189.1518324609424
22.122162910704503 1289.0828286439641
35.622478902624444 710.9811755880532
57.361525104486816 407.1117999680602
92.36708571873865 236.3989207479157
148.73521072935117 133.10609533092452
239.5026619987486 74.0021590325201
385.6620421163472 41.24694219898122
621.0169418915616 23.819535792412303
1000.0 14.093100390340878


==> data/percentiles1/patent_pf_50.dat <==
eps error
0.001 2943.79526
0.0016102620275609393 2924.26577
0.002592943797404667 2920.76102
0.0041753189365604 2925.4231
0.006723357536499335 2934.74339
0.010826367338740546 2924.90797
0.017433288221999882 2923.12618
0.02807216203941177 2918.28488
0.04520353656360243 2915.32166
0.0727895384398315 2912.56272
0.11721022975334805 2903.74712
0.18873918221350977 2901.73417
0.3039195382313198 2881.03642
0.4893900918477494 2868.4703
0.7880462815669912 2824.94811
1.2689610031679222 2764.19102
2.0433597178569416 2688.77723
3.2903445623126677 2546.44566
5.298316906283707 2345.37181
8.531678524172806 2069.60601
13.738237958832638 1732.6047
22.122162910704503 1339.8816
35.622478902624444 972.33804
57.361525104486816 653.481
92.36708571873865 419.38345
148.73521072935117 267.39315
239.5026619987486 168.19572
385.6620421163472 103.68715
621.0169418915616 61.41763
1000.0 34.97205


==> data/percentiles1/patent_pf_90.dat <==
eps error
0.001 4212.6988
0.0016102620275609393 4247.5179
0.002592943797404667 4249.4233
0.0041753189365604 4253.0562
0.006723357536499335 4215.7977
0.010826367338740546 4251.8173
0.017433288221999882 4225.4987
0.02807216203941177 4205.1285
0.04520353656360243 4255.7788
0.0727895384398315 4306.1987
0.11721022975334805 4178.2702
0.18873918221350977 4190.2154
0.3039195382313198 4144.1733
0.4893900918477494 4122.7578
0.7880462815669912 4072.575
1.2689610031679222 3918.0662
2.0433597178569416 3685.4619
3.2903445623126677 3475.1897
5.298316906283707 3074.7383
8.531678524172806 2525.9301
13.738237958832638 1974.6811
22.122162910704503 1448.245
35.622478902624444 1028.7686
57.361525104486816 696.4062
92.36708571873865 442.5379
148.73521072935117 252.6743
239.5026619987486 148.0468
385.6620421163472 85.6192
621.0169418915616 49.3611
1000.0 29.272


==> data/percentiles1/patent_pf_99.dat <==
eps error
0.001 7049.4872
0.0016102620275609393 7087.8947
0.002592943797404667 7093.773
0.0041753189365604 7076.7768
0.006723357536499335 7046.5056
0.010826367338740546 7068.2048
0.017433288221999882 7043.9713
0.02807216203941177 7033.5605
0.04520353656360243 7075.6726
0.0727895384398315 7130.0198
0.11721022975334805 6972.6158
0.18873918221350977 7028.7397
0.3039195382313198 6959.5099
0.4893900918477494 6957.4778
0.7880462815669912 6833.8127
1.2689610031679222 6676.7771
2.0433597178569416 6421.1377
3.2903445623126677 6066.756
5.298316906283707 5603.633
8.531678524172806 4834.7385
13.738237958832638 3994.1703
22.122162910704503 2920.8098
35.622478902624444 1759.2
57.361525104486816 841.4068
92.36708571873865 401.5643
148.73521072935117 211.8919
239.5026619987486 117.4329
385.6620421163472 63.7342
621.0169418915616 34.0563
1000.0 19.6599


==> data/topk/dblp_ebcg.dat <==
k kp epsilon acc
1 1 0.1 0.0
1 1 0.13877551020408163 0.0
1 1 0.17755102040816328 0.0
1 1 0.2163265306122449 0.0
1 1 0.25510204081632654 0.0
1 1 0.29387755102040813 0.0
1 1 0.3326530612244898 0.0
1 1 0.37142857142857144 0.0
1 1 0.4102040816326531 0.0
1 1 0.44897959183673475 0.0
1 1 0.4877551020408163 0.0
1 1 0.5265306122448979 0.0
1 1 0.5653061224489796 0.0
1 1 0.6040816326530613 0.0
1 1 0.6428571428571428 0.0
1 1 0.6816326530612244 0.0
1 1 0.7204081632653061 0.0
1 1 0.7591836734693878 0.0
1 1 0.7979591836734694 0.0
1 1 0.836734693877551 0.0
1 1 0.8755102040816326 0.0
1 1 0.9142857142857143 0.0
1 1 0.9530612244897959 0.0
1 1 0.9918367346938776 0.0
1 1 1.0306122448979593 0.0
1 1 1.0693877551020408 0.0
1 1 1.1081632653061226 0.0
1 1 1.146938775510204 0.0
1 1 1.1857142857142857 0.0
1 1 1.2244897959183674 0.0
1 1 1.263265306122449 0.0
1 1 1.3020408163265307 0.0
1 1 1.3408163265306123 0.0
1 1 1.379591836734694 0.0
1 1 1.4183673469387756 0.0
1 1 1.4571428571428573 0.0
1 1 1.495918367346939 0.0
1 1 1.5346938775510206 0.0
1 1 1.573469387755102 0.0
1 1 1.6122448979591837 0.0
1 1 1.6510204081632653 0.0
1 1 1.689795918367347 0.0
1 1 1.7285714285714286 0.0
1 1 1.7673469387755103 0.0
1 1 1.806122448979592 0.0
1 1 1.8448979591836736 0.0
1 1 1.8836734693877553 0.0
1 1 1.922448979591837 0.0
1 1 1.9612244897959186 0.0
1 1 2.0 0.0
2 2 0.1 0.0
2 2 0.13877551020408163 0.0
2 2 0.17755102040816328 0.0
2 2 0.2163265306122449 0.0
2 2 0.25510204081632654 0.0
2 2 0.29387755102040813 0.0
2 2 0.3326530612244898 0.0
2 2 0.37142857142857144 0.0
2 2 0.4102040816326531 0.0
2 2 0.44897959183673475 0.0
2 2 0.4877551020408163 0.0
2 2 0.5265306122448979 0.0
2 2 0.5653061224489796 0.0
2 2 0.6040816326530613 0.0
2 2 0.6428571428571428 0.0
2 2 0.6816326530612244 0.0
2 2 0.7204081632653061 0.0
2 2 0.7591836734693878 0.0
2 2 0.7979591836734694 0.0
2 2 0.836734693877551 0.0
2 2 0.8755102040816326 0.0
2 2 0.9142857142857143 0.0
2 2 0.9530612244897959 0.0
2 2 0.9918367346938776 0.0
2 2 1.0306122448979593 0.0
2 2 1.0693877551020408 0.0
2 2 1.1081632653061226 0.0
2 2 1.146938775510204 0.0
2 2 1.1857142857142857 0.0
2 2 1.2244897959183674 0.0
2 2 1.263265306122449 0.0
2 2 1.3020408163265307 0.0
2 2 1.3408163265306123 0.0
2 2 1.379591836734694 0.0
2 2 1.4183673469387756 0.0
2 2 1.4571428571428573 0.0
2 2 1.495918367346939 0.0
2 2 1.5346938775510206 0.0
2 2 1.573469387755102 0.0
2 2 1.6122448979591837 0.0
2 2 1.6510204081632653 0.0
2 2 1.689795918367347 0.0
2 2 1.7285714285714286 0.0
2 2 1.7673469387755103 0.0
2 2 1.806122448979592 0.0
2 2 1.8448979591836736 0.0
2 2 1.8836734693877553 0.0
2 2 1.922448979591837 0.0
2 2 1.9612244897959186 0.0
2 2 2.0 0.0
5 5 0.1 0.0
5 5 0.13877551020408163 0.0
5 5 0.17755102040816328 0.0
5 5 0.2163265306122449 0.0
5 5 0.25510204081632654 0.0
5 5 0.29387755102040813 0.0
5 5 0.3326530612244898 0.0
5 5 0.37142857142857144 0.0
5 5 0.4102040816326531 0.0
5 5 0.44897959183673475 0.0
5 5 0.4877551020408163 0.0
5 5 0.5265306122448979 0.0
5 5 0.5653061224489796 0.0
5 5 0.6040816326530613 0.0
5 5 0.6428571428571428 0.0
5 5 0.6816326530612244 0.0
5 5 0.7204081632653061 0.0
5 5 0.7591836734693878 0.0
5 5 0.7979591836734694 0.0
5 5 0.836734693877551 0.0
5 5 0.8755102040816326 0.0
5 5 0.9142857142857143 0.0
5 5 0.9530612244897959 0.0
5 5 0.9918367346938776 0.0
5 5 1.0306122448979593 0.0
5 5 1.0693877551020408 0.0
5 5 1.1081632653061226 0.0
5 5 1.146938775510204 0.0
5 5 1.1857142857142857 0.0
5 5 1.2244897959183674 0.0
5 5 1.263265306122449 0.0
5 5 1.3020408163265307 0.0
5 5 1.3408163265306123 0.0
5 5 1.379591836734694 0.0
5 5 1.4183673469387756 0.0006666666666666668
5 5 1.4571428571428573 0.0
5 5 1.495918367346939 0.0
5 5 1.5346938775510206 0.0
5 5 1.573469387755102 0.0
5 5 1.6122448979591837 0.0
5 5 1.6510204081632653 0.0
5 5 1.689795918367347 0.0
5 5 1.7285714285714286 0.0
5 5 1.7673469387755103 0.0
5 5 1.806122448979592 0.0
5 5 1.8448979591836736 0.0
5 5 1.8836734693877553 0.0
5 5 1.922448979591837 0.0
5 5 1.9612244897959186 0.0
5 5 2.0 0.0
10 10 0.1 0.0003333333333333334
10 10 0.13877551020408163 0.0
10 10 0.17755102040816328 0.0
10 10 0.2163265306122449 0.0
10 10 0.25510204081632654 0.0
10 10 0.29387755102040813 0.0
10 10 0.3326530612244898 0.0003333333333333334
10 10 0.37142857142857144 0.0
10 10 0.4102040816326531 0.0
10 10 0.44897959183673475 0.0
10 10 0.4877551020408163 0.0
10 10 0.5265306122448979 0.0
10 10 0.5653061224489796 0.0
10 10 0.6040816326530613 0.0
10 10 0.6428571428571428 0.0
10 10 0.6816326530612244 0.0
10 10 0.7204081632653061 0.0
10 10 0.7591836734693878 0.0
10 10 0.7979591836734694 0.0
10 10 0.836734693877551 0.0
10 10 0.8755102040816326 0.0
10 10 0.9142857142857143 0.0
10 10 0.9530612244897959 0.0
10 10 0.9918367346938776 0.0
10 10 1.0306122448979593 0.0
10 10 1.0693877551020408 0.0
10 10 1.1081632653061226 0.0
10 10 1.146938775510204 0.0
10 10 1.1857142857142857 0.0
10 10 1.2244897959183674 0.0
10 10 1.263265306122449 0.0
10 10 1.3020408163265307 0.0
10 10 1.3408163265306123 0.0003333333333333334
10 10 1.379591836734694 0.0003333333333333334
10 10 1.4183673469387756 0.0
10 10 1.4571428571428573 0.0003333333333333334
10 10 1.495918367346939 0.0
10 10 1.5346938775510206 0.0
10 10 1.573469387755102 0.0
10 10 1.6122448979591837 0.0003333333333333334
10 10 1.6510204081632653 0.0
10 10 1.689795918367347 0.0
10 10 1.7285714285714286 0.0
10 10 1.7673469387755103 0.0
10 10 1.806122448979592 0.0
10 10 1.8448979591836736 0.0003333333333333334
10 10 1.8836734693877553 0.0
10 10 1.922448979591837 0.0
10 10 1.9612244897959186 0.0
10 10 2.0 0.0
20 20 0.1 0.0001666666666666667
20 20 0.13877551020408163 0.0
20 20 0.17755102040816328 0.0
20 20 0.2163265306122449 0.0
20 20 0.25510204081632654 0.0
20 20 0.29387755102040813 0.0
20 20 0.3326530612244898 0.0
20 20 0.37142857142857144 0.0
20 20 0.4102040816326531 0.0
20 20 0.44897959183673475 0.0
20 20 0.4877551020408163 0.0001666666666666667
20 20 0.5265306122448979 0.0001666666666666667
20 20 0.5653061224489796 0.0001666666666666667
20 20 0.6040816326530613 0.0
20 20 0.6428571428571428 0.0001666666666666667
20 20 0.6816326530612244 0.0
20 20 0.7204081632653061 0.0
20 20 0.7591836734693878 0.0
20 20 0.7979591836734694 0.0
20 20 0.836734693877551 0.0001666666666666667
20 20 0.8755102040816326 0.0
20 20 0.9142857142857143 0.0001666666666666667
20 20 0.9530612244897959 0.0001666666666666667
20 20 0.9918367346938776 0.0
20 20 1.0306122448979593 0.0001666666666666667
20 20 1.0693877551020408 0.0
20 20 1.1081632653061226 0.0
20 20 1.146938775510204 0.0
20 20 1.1857142857142857 0.0
20 20 1.2244897959183674 0.0
20 20 1.263265306122449 0.0
20 20 1.3020408163265307 0.0001666666666666667
20 20 1.3408163265306123 0.0
20 20 1.379591836734694 0.0001666666666666667
20 20 1.4183673469387756 0.0001666666666666667
20 20 1.4571428571428573 0.0
20 20 1.495918367346939 0.0
20 20 1.5346938775510206 0.0
20 20 1.573469387755102 0.0
20 20 1.6122448979591837 0.0001666666666666667
20 20 1.6510204081632653 0.0001666666666666667
20 20 1.689795918367347 0.0
20 20 1.7285714285714286 0.0
20 20 1.7673469387755103 0.0
20 20 1.806122448979592 0.0001666666666666667
20 20 1.8448979591836736 0.0
20 20 1.8836734693877553 0.0
20 20 1.922448979591837 0.0001666666666666667
20 20 1.9612244897959186 0.0
20 20 2.0 0.0


==> data/topk/dblp_ebcg_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.0033333333333333335
1 1 13.89495494373136 0.06666666666666667
1 1 19.306977288832496 0.37333333333333335
1 1 26.82695795279722 0.6133333333333333
1 1 37.27593720314938 0.68
1 1 51.794746792312125 0.6533333333333333
1 1 71.96856730011514 0.73
1 1 100.0 0.8166666666666667
1 1 138.9495494373136 0.9033333333333333
1 1 193.06977288832496 0.94
1 1 268.26957952797216 0.98
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0
2 2 10.0 0.0
2 2 13.89495494373136 0.0016666666666666668
2 2 19.306977288832496 0.006666666666666667
2 2 26.82695795279722 0.06333333333333334
2 2 37.27593720314938 0.5933333333333334
2 2 51.794746792312125 0.985
2 2 71.96856730011514 0.9966666666666667
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0006666666666666668
5 5 7.196856730011514 0.0
5 5 10.0 0.0
5 5 13.89495494373136 0.0
5 5 19.306977288832496 0.0
5 5 26.82695795279722 0.0006666666666666668
5 5 37.27593720314938 0.0006666666666666668
5 5 51.794746792312125 0.006666666666666667
5 5 71.96856730011514 0.118
5 5 100.0 0.47533333333333333
5 5 138.9495494373136 0.6866666666666665
5 5 193.06977288832496 0.8026666666666665
5 5 268.26957952797216 0.8379999999999999
5 5 372.7593720314938 0.8453333333333333
5 5 517.9474679231203 0.848
5 5 719.6856730011514 0.8586666666666666
5 5 1000.0 0.8653333333333334
5 5 1389.4954943731361 0.8913333333333333
5 5 1930.6977288832495 0.8973333333333333
5 5 2682.695795279722 0.9326666666666668
5 5 3727.593720314938 0.9480000000000001
5 5 5179.474679231202 1.0
5 5 7196.856730011514 0.9780000000000001
5 5 10000.0 0.9913333333333333
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0006666666666666668
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0
10 10 1.0 0.0
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0003333333333333334
10 10 5.179474679231207 0.0003333333333333334
10 10 7.196856730011514 0.0
10 10 10.0 0.0
10 10 13.89495494373136 0.0003333333333333334
10 10 19.306977288832496 0.0
10 10 26.82695795279722 0.0
10 10 37.27593720314938 0.0
10 10 51.794746792312125 0.0003333333333333334
10 10 71.96856730011514 0.0020000000000000005
10 10 100.0 0.007333333333333334
10 10 138.9495494373136 0.07933333333333334
10 10 193.06977288832496 0.2866666666666667
10 10 268.26957952797216 0.5086666666666666
10 10 372.7593720314938 0.7946666666666666
10 10 517.9474679231203 0.856
10 10 719.6856730011514 0.9013333333333334
10 10 1000.0 0.9289999999999999
10 10 1389.4954943731361 0.9436666666666668
10 10 1930.6977288832495 0.9636666666666668
10 10 2682.695795279722 0.9756666666666668
10 10 3727.593720314938 0.9826666666666667
10 10 5179.474679231202 0.9920000000000001
10 10 7196.856730011514 0.9956666666666666
10 10 10000.0 0.9993333333333334
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0
20 20 0.013894954943731374 0.0
20 20 0.019306977288832496 0.0001666666666666667
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0001666666666666667
20 20 0.0517947467923121 0.0
20 20 0.07196856730011518 0.0
20 20 0.1 0.0001666666666666667
20 20 0.13894954943731375 0.0
20 20 0.19306977288832497 0.0001666666666666667
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0001666666666666667
20 20 0.7196856730011514 0.0
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0001666666666666667
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0
20 20 5.179474679231207 0.0001666666666666667
20 20 7.196856730011514 0.0
20 20 10.0 0.0001666666666666667
20 20 13.89495494373136 0.0001666666666666667
20 20 19.306977288832496 0.0001666666666666667
20 20 26.82695795279722 0.0
20 20 37.27593720314938 0.0001666666666666667
20 20 51.794746792312125 0.0001666666666666667
20 20 71.96856730011514 0.0001666666666666667
20 20 100.0 0.0003333333333333334
20 20 138.9495494373136 0.0015000000000000002
20 20 193.06977288832496 0.004000000000000001
20 20 268.26957952797216 0.056
20 20 372.7593720314938 0.17099999999999999
20 20 517.9474679231203 0.38533333333333336
20 20 719.6856730011514 0.7606666666666666
20 20 1000.0 0.8916666666666667
20 20 1389.4954943731361 0.9266666666666666
20 20 1930.6977288832495 0.9466666666666667
20 20 2682.695795279722 0.9661666666666667
20 20 3727.593720314938 0.9818333333333333
20 20 5179.474679231202 0.9925
20 20 7196.856730011514 0.9973333333333333
20 20 10000.0 0.9998333333333332


==> data/topk/dblp_ebcls.dat <==
k kp epsilon acc
1 1 0.1 0.03666666666666667
1 1 0.13877551020408163 0.12333333333333334
1 1 0.17755102040816328 0.14
1 1 0.2163265306122449 0.16333333333333333
1 1 0.25510204081632654 0.19333333333333333
1 1 0.29387755102040813 0.20666666666666667
1 1 0.3326530612244898 0.15
1 1 0.37142857142857144 0.14666666666666667
1 1 0.4102040816326531 0.14333333333333334
1 1 0.44897959183673475 0.12333333333333334
1 1 0.4877551020408163 0.12
1 1 0.5265306122448979 0.09
1 1 0.5653061224489796 0.05333333333333334
1 1 0.6040816326530613 0.06
1 1 0.6428571428571428 0.05
1 1 0.6816326530612244 0.03333333333333333
1 1 0.7204081632653061 0.04666666666666667
1 1 0.7591836734693878 0.04
1 1 0.7979591836734694 0.02666666666666667
1 1 0.836734693877551 0.03333333333333333
1 1 0.8755102040816326 0.02
1 1 0.9142857142857143 0.023333333333333334
1 1 0.9530612244897959 0.03333333333333333
1 1 0.9918367346938776 0.02
1 1 1.0306122448979593 0.023333333333333334
1 1 1.0693877551020408 0.01
1 1 1.1081632653061226 0.013333333333333334
1 1 1.146938775510204 0.0
1 1 1.1857142857142857 0.0033333333333333335
1 1 1.2244897959183674 0.006666666666666667
1 1 1.263265306122449 0.01
1 1 1.3020408163265307 0.0
1 1 1.3408163265306123 0.006666666666666667
1 1 1.379591836734694 0.006666666666666667
1 1 1.4183673469387756 0.006666666666666667
1 1 1.4571428571428573 0.0
1 1 1.495918367346939 0.0033333333333333335
1 1 1.5346938775510206 0.01
1 1 1.573469387755102 0.0033333333333333335
1 1 1.6122448979591837 0.0
1 1 1.6510204081632653 0.0
1 1 1.689795918367347 0.0
1 1 1.7285714285714286 0.0033333333333333335
1 1 1.7673469387755103 0.0
1 1 1.806122448979592 0.0
1 1 1.8448979591836736 0.0
1 1 1.8836734693877553 0.0
1 1 1.922448979591837 0.0
1 1 1.9612244897959186 0.0
1 1 2.0 0.0033333333333333335
2 2 0.1 0.0
2 2 0.13877551020408163 0.008333333333333333
2 2 0.17755102040816328 0.04833333333333333
2 2 0.2163265306122449 0.19333333333333333
2 2 0.25510204081632654 0.25666666666666665
2 2 0.29387755102040813 0.3416666666666667
2 2 0.3326530612244898 0.415
2 2 0.37142857142857144 0.4816666666666667
2 2 0.4102040816326531 0.5166666666666667
2 2 0.44897959183673475 0.525
2 2 0.4877551020408163 0.5566666666666666
2 2 0.5265306122448979 0.5666666666666667
2 2 0.5653061224489796 0.585
2 2 0.6040816326530613 0.5933333333333334
2 2 0.6428571428571428 0.63
2 2 0.6816326530612244 0.64
2 2 0.7204081632653061 0.6516666666666666
2 2 0.7591836734693878 0.6283333333333333
2 2 0.7979591836734694 0.66
2 2 0.836734693877551 0.6616666666666666
2 2 0.8755102040816326 0.6683333333333333
2 2 0.9142857142857143 0.6866666666666666
2 2 0.9530612244897959 0.69
2 2 0.9918367346938776 0.695
2 2 1.0306122448979593 0.685
2 2 1.0693877551020408 0.695
2 2 1.1081632653061226 0.6833333333333333
2 2 1.146938775510204 0.695
2 2 1.1857142857142857 0.7083333333333334
2 2 1.2244897959183674 0.7083333333333334
2 2 1.263265306122449 0.7033333333333334
2 2 1.3020408163265307 0.6566666666666666
2 2 1.3408163265306123 0.7216666666666667
2 2 1.379591836734694 0.6933333333333334
2 2 1.4183673469387756 0.6916666666666667
2 2 1.4571428571428573 0.6983333333333334
2 2 1.495918367346939 0.7
2 2 1.5346938775510206 0.6616666666666666
2 2 1.573469387755102 0.675
2 2 1.6122448979591837 0.7133333333333334
2 2 1.6510204081632653 0.6966666666666667
2 2 1.689795918367347 0.6933333333333334
2 2 1.7285714285714286 0.6716666666666666
2 2 1.7673469387755103 0.685
2 2 1.806122448979592 0.6916666666666667
2 2 1.8448979591836736 0.705
2 2 1.8836734693877553 0.68
2 2 1.922448979591837 0.6633333333333333
2 2 1.9612244897959186 0.6766666666666666
2 2 2.0 0.69
5 5 0.1 0.0006666666666666668
5 5 0.13877551020408163 0.0006666666666666668
5 5 0.17755102040816328 0.0
5 5 0.2163265306122449 0.0006666666666666668
5 5 0.25510204081632654 0.0033333333333333335
5 5 0.29387755102040813 0.008000000000000002
5 5 0.3326530612244898 0.024666666666666667
5 5 0.37142857142857144 0.03333333333333333
5 5 0.4102040816326531 0.06266666666666666
5 5 0.44897959183673475 0.11399999999999999
5 5 0.4877551020408163 0.18866666666666665
5 5 0.5265306122448979 0.23
5 5 0.5653061224489796 0.34266666666666673
5 5 0.6040816326530613 0.396
5 5 0.6428571428571428 0.44600000000000006
5 5 0.6816326530612244 0.4773333333333333
5 5 0.7204081632653061 0.526
5 5 0.7591836734693878 0.5626666666666666
5 5 0.7979591836734694 0.5846666666666666
5 5 0.836734693877551 0.6079999999999999
5 5 0.8755102040816326 0.6126666666666666
5 5 0.9142857142857143 0.62
5 5 0.9530612244897959 0.6559999999999998
5 5 0.9918367346938776 0.6693333333333332
5 5 1.0306122448979593 0.6679999999999999
5 5 1.0693877551020408 0.6959999999999998
5 5 1.1081632653061226 0.6966666666666665
5 5 1.146938775510204 0.7166666666666667
5 5 1.1857142857142857 0.7206666666666667
5 5 1.2244897959183674 0.7206666666666666
5 5 1.263265306122449 0.7313333333333333
5 5 1.3020408163265307 0.7346666666666666
5 5 1.3408163265306123 0.7406666666666666
5 5 1.379591836734694 0.7366666666666666
5 5 1.4183673469387756 0.7586666666666666
5 5 1.4571428571428573 0.7633333333333332
5 5 1.495918367346939 0.7579999999999999
5 5 1.5346938775510206 0.7626666666666665
5 5 1.573469387755102 0.7679999999999999
5 5 1.6122448979591837 0.7659999999999999
5 5 1.6510204081632653 0.7726666666666665
5 5 1.689795918367347 0.7753333333333332
5 5 1.7285714285714286 0.7799999999999999
5 5 1.7673469387755103 0.7766666666666665
5 5 1.806122448979592 0.7753333333333332
5 5 1.8448979591836736 0.78
5 5 1.8836734693877553 0.7846666666666666
5 5 1.922448979591837 0.7866666666666666
5 5 1.9612244897959186 0.7893333333333332
5 5 2.0 0.7859999999999998
10 10 0.1 0.0
10 10 0.13877551020408163 0.0006666666666666668
10 10 0.17755102040816328 0.0010000000000000002
10 10 0.2163265306122449 0.0
10 10 0.25510204081632654 0.0006666666666666668
10 10 0.29387755102040813 0.0003333333333333334
10 10 0.3326530612244898 0.0
10 10 0.37142857142857144 0.0016666666666666668
10 10 0.4102040816326531 0.0003333333333333334
10 10 0.44897959183673475 0.0013333333333333335
10 10 0.4877551020408163 0.0029999999999999996
10 10 0.5265306122448979 0.005333333333333334
10 10 0.5653061224489796 0.010333333333333333
10 10 0.6040816326530613 0.011666666666666669
10 10 0.6428571428571428 0.018333333333333333
10 10 0.6816326530612244 0.028333333333333332
10 10 0.7204081632653061 0.04133333333333333
10 10 0.7591836734693878 0.05066666666666667
10 10 0.7979591836734694 0.07633333333333332
10 10 0.836734693877551 0.09166666666666666
10 10 0.8755102040816326 0.13233333333333333
10 10 0.9142857142857143 0.15666666666666668
10 10 0.9530612244897959 0.19633333333333336
10 10 0.9918367346938776 0.23266666666666672
10 10 1.0306122448979593 0.287
10 10 1.0693877551020408 0.3223333333333333
10 10 1.1081632653061226 0.353
10 10 1.146938775510204 0.383
10 10 1.1857142857142857 0.43633333333333324
10 10 1.2244897959183674 0.4423333333333333
10 10 1.263265306122449 0.47600000000000003
10 10 1.3020408163265307 0.4799999999999999
10 10 1.3408163265306123 0.5076666666666667
10 10 1.379591836734694 0.5196666666666666
10 10 1.4183673469387756 0.5346666666666667
10 10 1.4571428571428573 0.5443333333333333
10 10 1.495918367346939 0.556
10 10 1.5346938775510206 0.5673333333333332
10 10 1.573469387755102 0.5753333333333334
10 10 1.6122448979591837 0.5866666666666667
10 10 1.6510204081632653 0.5943333333333334
10 10 1.689795918367347 0.6006666666666667
10 10 1.7285714285714286 0.6099999999999999
10 10 1.7673469387755103 0.62
10 10 1.806122448979592 0.6163333333333333
10 10 1.8448979591836736 0.621
10 10 1.8836734693877553 0.627
10 10 1.922448979591837 0.6246666666666667
10 10 1.9612244897959186 0.6386666666666666
10 10 2.0 0.635
20 20 0.1 0.0001666666666666667
20 20 0.13877551020408163 0.0003333333333333334
20 20 0.17755102040816328 0.0001666666666666667
20 20 0.2163265306122449 0.0001666666666666667
20 20 0.25510204081632654 0.0001666666666666667
20 20 0.29387755102040813 0.0
20 20 0.3326530612244898 0.0005000000000000001
20 20 0.37142857142857144 0.0008333333333333334
20 20 0.4102040816326531 0.0
20 20 0.44897959183673475 0.0001666666666666667
20 20 0.4877551020408163 0.0003333333333333334
20 20 0.5265306122448979 0.0016666666666666668
20 20 0.5653061224489796 0.0005000000000000001
20 20 0.6040816326530613 0.0001666666666666667
20 20 0.6428571428571428 0.0023333333333333335
20 20 0.6816326530612244 0.0013333333333333335
20 20 0.7204081632653061 0.0016666666666666668
20 20 0.7591836734693878 0.0013333333333333335
20 20 0.7979591836734694 0.0021666666666666666
20 20 0.836734693877551 0.004166666666666667
20 20 0.8755102040816326 0.003833333333333333
20 20 0.9142857142857143 0.005666666666666667
20 20 0.9530612244897959 0.005333333333333334
20 20 0.9918367346938776 0.010333333333333335
20 20 1.0306122448979593 0.008666666666666666
20 20 1.0693877551020408 0.011333333333333334
20 20 1.1081632653061226 0.012666666666666668
20 20 1.146938775510204 0.015666666666666666
20 20 1.1857142857142857 0.018333333333333333
20 20 1.2244897959183674 0.018000000000000002
20 20 1.263265306122449 0.0195
20 20 1.3020408163265307 0.029666666666666668
20 20 1.3408163265306123 0.031166666666666672
20 20 1.379591836734694 0.040333333333333325
20 20 1.4183673469387756 0.04583333333333333
20 20 1.4571428571428573 0.059166666666666666
20 20 1.495918367346939 0.06616666666666667
20 20 1.5346938775510206 0.07716666666666668
20 20 1.573469387755102 0.082
20 20 1.6122448979591837 0.10683333333333332
20 20 1.6510204081632653 0.11900000000000001
20 20 1.689795918367347 0.13666666666666666
20 20 1.7285714285714286 0.1451666666666667
20 20 1.7673469387755103 0.174
20 20 1.806122448979592 0.19566666666666663
20 20 1.8448979591836736 0.21949999999999997
20 20 1.8836734693877553 0.23199999999999998
20 20 1.922448979591837 0.252
20 20 1.9612244897959186 0.27466666666666667
20 20 2.0 0.2948333333333333


==> data/topk/dblp_ebcls_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.006666666666666667
1 1 0.1 0.06333333333333334
1 1 0.13894954943731375 0.12666666666666668
1 1 0.19306977288832497 0.15333333333333332
1 1 0.2682695795279725 0.17
1 1 0.3727593720314938 0.17666666666666667
1 1 0.5179474679231207 0.08
1 1 0.7196856730011514 0.043333333333333335
1 1 1.0 0.023333333333333334
1 1 1.3894954943731375 0.01
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.0
1 1 13.89495494373136 0.0
1 1 19.306977288832496 0.0
1 1 26.82695795279722 0.0
1 1 37.27593720314938 0.0
1 1 51.794746792312125 0.0
1 1 71.96856730011514 0.0
1 1 100.0 0.0
1 1 138.9495494373136 0.0
1 1 193.06977288832496 0.0
1 1 268.26957952797216 0.0
1 1 372.7593720314938 0.0
1 1 517.9474679231203 0.0
1 1 719.6856730011514 0.0
1 1 1000.0 0.0
1 1 1389.4954943731361 0.0
1 1 1930.6977288832495 0.0
1 1 2682.695795279722 0.0
1 1 3727.593720314938 0.0
1 1 5179.474679231202 0.0
1 1 7196.856730011514 0.0
1 1 10000.0 0.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0033333333333333335
2 2 0.13894954943731375 0.011666666666666667
2 2 0.19306977288832497 0.09166666666666666
2 2 0.2682695795279725 0.34
2 2 0.3727593720314938 0.45
2 2 0.5179474679231207 0.545
2 2 0.7196856730011514 0.6466666666666666
2 2 1.0 0.6816666666666666
2 2 1.3894954943731375 0.6933333333333334
2 2 1.9306977288832496 0.7016666666666667
2 2 2.6826957952797246 0.685
2 2 3.727593720314938 0.6333333333333333
2 2 5.179474679231207 0.5883333333333334
2 2 7.196856730011514 0.565
2 2 10.0 0.5383333333333333
2 2 13.89495494373136 0.515
2 2 19.306977288832496 0.5033333333333333
2 2 26.82695795279722 0.5
2 2 37.27593720314938 0.5
2 2 51.794746792312125 0.5
2 2 71.96856730011514 0.5
2 2 100.0 0.5
2 2 138.9495494373136 0.5
2 2 193.06977288832496 0.5
2 2 268.26957952797216 0.5
2 2 372.7593720314938 0.5
2 2 517.9474679231203 0.5
2 2 719.6856730011514 0.5
2 2 1000.0 0.5
2 2 1389.4954943731361 0.5
2 2 1930.6977288832495 0.5
2 2 2682.695795279722 0.5
2 2 3727.593720314938 0.5
2 2 5179.474679231202 0.5
2 2 7196.856730011514 0.5
2 2 10000.0 0.5
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0006666666666666668
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0006666666666666668
5 5 0.13894954943731375 0.0006666666666666668
5 5 0.19306977288832497 0.0013333333333333335
5 5 0.2682695795279725 0.002666666666666667
5 5 0.3727593720314938 0.035333333333333335
5 5 0.5179474679231207 0.2313333333333333
5 5 0.7196856730011514 0.5133333333333334
5 5 1.0 0.6713333333333332
5 5 1.3894954943731375 0.7446666666666666
5 5 1.9306977288832496 0.7866666666666666
5 5 2.6826957952797246 0.7933333333333332
5 5 3.727593720314938 0.7993333333333332
5 5 5.179474679231207 0.7999999999999999
5 5 7.196856730011514 0.7999999999999999
5 5 10.0 0.7999999999999999
5 5 13.89495494373136 0.7999999999999999
5 5 19.306977288832496 0.7999999999999999
5 5 26.82695795279722 0.7999999999999999
5 5 37.27593720314938 0.7999999999999999
5 5 51.794746792312125 0.7999999999999999
5 5 71.96856730011514 0.7999999999999999
5 5 100.0 0.7999999999999999
5 5 138.9495494373136 0.7999999999999999
5 5 193.06977288832496 0.7999999999999999
5 5 268.26957952797216 0.7999999999999999
5 5 372.7593720314938 0.7999999999999999
5 5 517.9474679231203 0.7999999999999999
5 5 719.6856730011514 0.7999999999999999
5 5 1000.0 0.7999999999999999
5 5 1389.4954943731361 0.7999999999999999
5 5 1930.6977288832495 0.7999999999999999
5 5 2682.695795279722 0.7999999999999999
5 5 3727.593720314938 0.7999999999999999
5 5 5179.474679231202 0.7999999999999999
5 5 7196.856730011514 0.7999999999999999
5 5 10000.0 0.7999999999999999
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0003333333333333334
10 10 0.1 0.0
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0003333333333333334
10 10 0.2682695795279725 0.0003333333333333334
10 10 0.3727593720314938 0.0013333333333333335
10 10 0.5179474679231207 0.006
10 10 0.7196856730011514 0.041666666666666664
10 10 1.0 0.25666666666666665
10 10 1.3894954943731375 0.5183333333333334
10 10 1.9306977288832496 0.631
10 10 2.6826957952797246 0.6940000000000001
10 10 3.727593720314938 0.7313333333333335
10 10 5.179474679231207 0.772
10 10 7.196856730011514 0.8023333333333333
10 10 10.0 0.8320000000000001
10 10 13.89495494373136 0.8493333333333334
10 10 19.306977288832496 0.8676666666666669
10 10 26.82695795279722 0.8743333333333335
10 10 37.27593720314938 0.8886666666666669
10 10 51.794746792312125 0.8960000000000002
10 10 71.96856730011514 0.8983333333333335
10 10 100.0 0.9000000000000002
10 10 138.9495494373136 0.9000000000000002
10 10 193.06977288832496 0.9000000000000002
10 10 268.26957952797216 0.9000000000000002
10 10 372.7593720314938 0.9000000000000002
10 10 517.9474679231203 0.9000000000000002
10 10 719.6856730011514 0.9000000000000002
10 10 1000.0 0.9000000000000002
10 10 1389.4954943731361 0.9000000000000002
10 10 1930.6977288832495 0.9000000000000002
10 10 2682.695795279722 0.9000000000000002
10 10 3727.593720314938 0.9000000000000002
10 10 5179.474679231202 0.9000000000000002
10 10 7196.856730011514 0.9000000000000002
10 10 10000.0 0.9000000000000002
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0003333333333333334
20 20 0.013894954943731374 0.0001666666666666667
20 20 0.019306977288832496 0.0001666666666666667
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0
20 20 0.07196856730011518 0.0
20 20 0.1 0.0
20 20 0.13894954943731375 0.0
20 20 0.19306977288832497 0.0
20 20 0.2682695795279725 0.0001666666666666667
20 20 0.3727593720314938 0.0003333333333333334
20 20 0.5179474679231207 0.0008333333333333334
20 20 0.7196856730011514 0.0023333333333333335
20 20 1.0 0.009333333333333334
20 20 1.3894954943731375 0.041666666666666664
20 20 1.9306977288832496 0.26366666666666666
20 20 2.6826957952797246 0.562
20 20 3.727593720314938 0.7015
20 20 5.179474679231207 0.7768333333333332
20 20 7.196856730011514 0.8123333333333332
20 20 10.0 0.8316666666666664
20 20 13.89495494373136 0.8416666666666665
20 20 19.306977288832496 0.8449999999999999
20 20 26.82695795279722 0.844
20 20 37.27593720314938 0.8444999999999998
20 20 51.794746792312125 0.8433333333333332
20 20 71.96856730011514 0.8433333333333333
20 20 100.0 0.8386666666666666
20 20 138.9495494373136 0.8356666666666664
20 20 193.06977288832496 0.8353333333333332
20 20 268.26957952797216 0.8334999999999998
20 20 372.7593720314938 0.8356666666666664
20 20 517.9474679231203 0.8406666666666666
20 20 719.6856730011514 0.8499999999999998
20 20 1000.0 0.8499999999999998
20 20 1389.4954943731361 0.8499999999999998
20 20 1930.6977288832495 0.8499999999999998
20 20 2682.695795279722 0.8499999999999998
20 20 3727.593720314938 0.8499999999999998
20 20 5179.474679231202 0.8499999999999998
20 20 7196.856730011514 0.8499999999999998
20 20 10000.0 0.8499999999999998


==> data/topk/dblp_ebclu.dat <==
k kp epsilon acc
1 1 0.1 0.0
1 1 0.13877551020408163 0.0
1 1 0.17755102040816328 0.0
1 1 0.2163265306122449 0.0
1 1 0.25510204081632654 0.0
1 1 0.29387755102040813 0.0
1 1 0.3326530612244898 0.0
1 1 0.37142857142857144 0.0
1 1 0.4102040816326531 0.0
1 1 0.44897959183673475 0.0
1 1 0.4877551020408163 0.0
1 1 0.5265306122448979 0.0
1 1 0.5653061224489796 0.0
1 1 0.6040816326530613 0.0
1 1 0.6428571428571428 0.0
1 1 0.6816326530612244 0.0
1 1 0.7204081632653061 0.0
1 1 0.7591836734693878 0.0
1 1 0.7979591836734694 0.0
1 1 0.836734693877551 0.0
1 1 0.8755102040816326 0.0
1 1 0.9142857142857143 0.0
1 1 0.9530612244897959 0.0
1 1 0.9918367346938776 0.0
1 1 1.0306122448979593 0.0
1 1 1.0693877551020408 0.0
1 1 1.1081632653061226 0.0
1 1 1.146938775510204 0.0
1 1 1.1857142857142857 0.0
1 1 1.2244897959183674 0.0
1 1 1.263265306122449 0.0
1 1 1.3020408163265307 0.0
1 1 1.3408163265306123 0.0
1 1 1.379591836734694 0.0
1 1 1.4183673469387756 0.0
1 1 1.4571428571428573 0.0
1 1 1.495918367346939 0.0
1 1 1.5346938775510206 0.0
1 1 1.573469387755102 0.0
1 1 1.6122448979591837 0.0
1 1 1.6510204081632653 0.0
1 1 1.689795918367347 0.0
1 1 1.7285714285714286 0.0
1 1 1.7673469387755103 0.0
1 1 1.806122448979592 0.0
1 1 1.8448979591836736 0.0
1 1 1.8836734693877553 0.0
1 1 1.922448979591837 0.0
1 1 1.9612244897959186 0.0
1 1 2.0 0.0
2 2 0.1 0.0
2 2 0.13877551020408163 0.0
2 2 0.17755102040816328 0.0
2 2 0.2163265306122449 0.0
2 2 0.25510204081632654 0.0
2 2 0.29387755102040813 0.0
2 2 0.3326530612244898 0.0
2 2 0.37142857142857144 0.0
2 2 0.4102040816326531 0.0
2 2 0.44897959183673475 0.0
2 2 0.4877551020408163 0.0
2 2 0.5265306122448979 0.0
2 2 0.5653061224489796 0.0
2 2 0.6040816326530613 0.0
2 2 0.6428571428571428 0.0
2 2 0.6816326530612244 0.0
2 2 0.7204081632653061 0.0
2 2 0.7591836734693878 0.0
2 2 0.7979591836734694 0.0
2 2 0.836734693877551 0.0
2 2 0.8755102040816326 0.0
2 2 0.9142857142857143 0.0
2 2 0.9530612244897959 0.0
2 2 0.9918367346938776 0.0
2 2 1.0306122448979593 0.0
2 2 1.0693877551020408 0.0
2 2 1.1081632653061226 0.0
2 2 1.146938775510204 0.0
2 2 1.1857142857142857 0.0
2 2 1.2244897959183674 0.0
2 2 1.263265306122449 0.0
2 2 1.3020408163265307 0.0
2 2 1.3408163265306123 0.0
2 2 1.379591836734694 0.0
2 2 1.4183673469387756 0.0
2 2 1.4571428571428573 0.0
2 2 1.495918367346939 0.0
2 2 1.5346938775510206 0.0
2 2 1.573469387755102 0.0
2 2 1.6122448979591837 0.0
2 2 1.6510204081632653 0.0
2 2 1.689795918367347 0.0
2 2 1.7285714285714286 0.0
2 2 1.7673469387755103 0.0
2 2 1.806122448979592 0.0
2 2 1.8448979591836736 0.0
2 2 1.8836734693877553 0.0
2 2 1.922448979591837 0.0
2 2 1.9612244897959186 0.0
2 2 2.0 0.0
5 5 0.1 0.0
5 5 0.13877551020408163 0.0
5 5 0.17755102040816328 0.0
5 5 0.2163265306122449 0.0
5 5 0.25510204081632654 0.0
5 5 0.29387755102040813 0.0
5 5 0.3326530612244898 0.0
5 5 0.37142857142857144 0.0
5 5 0.4102040816326531 0.0
5 5 0.44897959183673475 0.0
5 5 0.4877551020408163 0.0
5 5 0.5265306122448979 0.0
5 5 0.5653061224489796 0.0
5 5 0.6040816326530613 0.0
5 5 0.6428571428571428 0.0
5 5 0.6816326530612244 0.0
5 5 0.7204081632653061 0.0
5 5 0.7591836734693878 0.0
5 5 0.7979591836734694 0.0
5 5 0.836734693877551 0.0
5 5 0.8755102040816326 0.0
5 5 0.9142857142857143 0.0
5 5 0.9530612244897959 0.0
5 5 0.9918367346938776 0.0
5 5 1.0306122448979593 0.0
5 5 1.0693877551020408 0.0
5 5 1.1081632653061226 0.0
5 5 1.146938775510204 0.0
5 5 1.1857142857142857 0.0
5 5 1.2244897959183674 0.0
5 5 1.263265306122449 0.0
5 5 1.3020408163265307 0.0
5 5 1.3408163265306123 0.0
5 5 1.379591836734694 0.0
5 5 1.4183673469387756 0.0
5 5 1.4571428571428573 0.0
5 5 1.495918367346939 0.0
5 5 1.5346938775510206 0.0
5 5 1.573469387755102 0.0
5 5 1.6122448979591837 0.0
5 5 1.6510204081632653 0.0
5 5 1.689795918367347 0.0
5 5 1.7285714285714286 0.0
5 5 1.7673469387755103 0.0
5 5 1.806122448979592 0.0
5 5 1.8448979591836736 0.0
5 5 1.8836734693877553 0.0
5 5 1.922448979591837 0.0
5 5 1.9612244897959186 0.0
5 5 2.0 0.0
10 10 0.1 0.0
10 10 0.13877551020408163 0.0
10 10 0.17755102040816328 0.0
10 10 0.2163265306122449 0.0
10 10 0.25510204081632654 0.0
10 10 0.29387755102040813 0.0
10 10 0.3326530612244898 0.0
10 10 0.37142857142857144 0.0
10 10 0.4102040816326531 0.0
10 10 0.44897959183673475 0.0
10 10 0.4877551020408163 0.0
10 10 0.5265306122448979 0.0
10 10 0.5653061224489796 0.0
10 10 0.6040816326530613 0.0
10 10 0.6428571428571428 0.0
10 10 0.6816326530612244 0.0
10 10 0.7204081632653061 0.0
10 10 0.7591836734693878 0.0
10 10 0.7979591836734694 0.0
10 10 0.836734693877551 0.0
10 10 0.8755102040816326 0.0
10 10 0.9142857142857143 0.0
10 10 0.9530612244897959 0.0
10 10 0.9918367346938776 0.0
10 10 1.0306122448979593 0.0
10 10 1.0693877551020408 0.0
10 10 1.1081632653061226 0.0
10 10 1.146938775510204 0.0
10 10 1.1857142857142857 0.0
10 10 1.2244897959183674 0.0
10 10 1.263265306122449 0.0
10 10 1.3020408163265307 0.0
10 10 1.3408163265306123 0.0
10 10 1.379591836734694 0.0
10 10 1.4183673469387756 0.0
10 10 1.4571428571428573 0.0
10 10 1.495918367346939 0.0
10 10 1.5346938775510206 0.0
10 10 1.573469387755102 0.0
10 10 1.6122448979591837 0.0
10 10 1.6510204081632653 0.0
10 10 1.689795918367347 0.0
10 10 1.7285714285714286 0.0
10 10 1.7673469387755103 0.0
10 10 1.806122448979592 0.0
10 10 1.8448979591836736 0.0
10 10 1.8836734693877553 0.0
10 10 1.922448979591837 0.0
10 10 1.9612244897959186 0.0
10 10 2.0 0.0
20 20 0.1 0.0
20 20 0.13877551020408163 0.0
20 20 0.17755102040816328 0.0
20 20 0.2163265306122449 0.0
20 20 0.25510204081632654 0.0
20 20 0.29387755102040813 0.0001666666666666667
20 20 0.3326530612244898 0.0
20 20 0.37142857142857144 0.0001666666666666667
20 20 0.4102040816326531 0.0
20 20 0.44897959183673475 0.0
20 20 0.4877551020408163 0.0
20 20 0.5265306122448979 0.0
20 20 0.5653061224489796 0.0
20 20 0.6040816326530613 0.0
20 20 0.6428571428571428 0.0
20 20 0.6816326530612244 0.0
20 20 0.7204081632653061 0.0
20 20 0.7591836734693878 0.0
20 20 0.7979591836734694 0.0
20 20 0.836734693877551 0.0
20 20 0.8755102040816326 0.0
20 20 0.9142857142857143 0.0
20 20 0.9530612244897959 0.0
20 20 0.9918367346938776 0.0
20 20 1.0306122448979593 0.0
20 20 1.0693877551020408 0.0
20 20 1.1081632653061226 0.0
20 20 1.146938775510204 0.0
20 20 1.1857142857142857 0.0
20 20 1.2244897959183674 0.0
20 20 1.263265306122449 0.0
20 20 1.3020408163265307 0.0
20 20 1.3408163265306123 0.0
20 20 1.379591836734694 0.0
20 20 1.4183673469387756 0.0
20 20 1.4571428571428573 0.0
20 20 1.495918367346939 0.0
20 20 1.5346938775510206 0.0
20 20 1.573469387755102 0.0
20 20 1.6122448979591837 0.0
20 20 1.6510204081632653 0.0
20 20 1.689795918367347 0.0
20 20 1.7285714285714286 0.0
20 20 1.7673469387755103 0.0
20 20 1.806122448979592 0.0
20 20 1.8448979591836736 0.0
20 20 1.8836734693877553 0.0
20 20 1.922448979591837 0.0
20 20 1.9612244897959186 0.0
20 20 2.0 0.0


==> data/topk/dblp_ebclu_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.0
1 1 13.89495494373136 0.0
1 1 19.306977288832496 0.0
1 1 26.82695795279722 0.006666666666666667
1 1 37.27593720314938 0.0
1 1 51.794746792312125 0.013333333333333334
1 1 71.96856730011514 0.02
1 1 100.0 0.04666666666666667
1 1 138.9495494373136 0.06666666666666667
1 1 193.06977288832496 0.12
1 1 268.26957952797216 0.17666666666666667
1 1 372.7593720314938 0.27666666666666667
1 1 517.9474679231203 0.29
1 1 719.6856730011514 0.23333333333333334
1 1 1000.0 0.2
1 1 1389.4954943731361 0.10666666666666667
1 1 1930.6977288832495 0.03333333333333333
1 1 2682.695795279722 0.013333333333333334
1 1 3727.593720314938 0.0
1 1 5179.474679231202 0.0
1 1 7196.856730011514 0.0
1 1 10000.0 0.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0
2 2 10.0 0.0
2 2 13.89495494373136 0.0
2 2 19.306977288832496 0.0
2 2 26.82695795279722 0.0033333333333333335
2 2 37.27593720314938 0.0
2 2 51.794746792312125 0.0016666666666666668
2 2 71.96856730011514 0.01
2 2 100.0 0.02666666666666667
2 2 138.9495494373136 0.045
2 2 193.06977288832496 0.07333333333333333
2 2 268.26957952797216 0.11
2 2 372.7593720314938 0.14166666666666666
2 2 517.9474679231203 0.14833333333333334
2 2 719.6856730011514 0.09666666666666666
2 2 1000.0 0.085
2 2 1389.4954943731361 0.04833333333333333
2 2 1930.6977288832495 0.028333333333333332
2 2 2682.695795279722 0.006666666666666667
2 2 3727.593720314938 0.0
2 2 5179.474679231202 0.0
2 2 7196.856730011514 0.0
2 2 10000.0 0.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0
5 5 7.196856730011514 0.0
5 5 10.0 0.0006666666666666668
5 5 13.89495494373136 0.0006666666666666668
5 5 19.306977288832496 0.0006666666666666668
5 5 26.82695795279722 0.0
5 5 37.27593720314938 0.0020000000000000005
5 5 51.794746792312125 0.0006666666666666668
5 5 71.96856730011514 0.004
5 5 100.0 0.009333333333333332
5 5 138.9495494373136 0.020666666666666667
5 5 193.06977288832496 0.034666666666666665
5 5 268.26957952797216 0.038
5 5 372.7593720314938 0.05800000000000001
5 5 517.9474679231203 0.05066666666666667
5 5 719.6856730011514 0.05
5 5 1000.0 0.02866666666666667
5 5 1389.4954943731361 0.02733333333333333
5 5 1930.6977288832495 0.013333333333333334
5 5 2682.695795279722 0.004000000000000001
5 5 3727.593720314938 0.0
5 5 5179.474679231202 0.0
5 5 7196.856730011514 0.0
5 5 10000.0 0.0
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0
10 10 1.0 0.0
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0
10 10 5.179474679231207 0.0
10 10 7.196856730011514 0.0
10 10 10.0 0.0003333333333333334
10 10 13.89495494373136 0.0
10 10 19.306977288832496 0.0003333333333333334
10 10 26.82695795279722 0.0013333333333333335
10 10 37.27593720314938 0.0006666666666666668
10 10 51.794746792312125 0.0010000000000000002
10 10 71.96856730011514 0.0013333333333333335
10 10 100.0 0.005333333333333334
10 10 138.9495494373136 0.013333333333333334
10 10 193.06977288832496 0.015
10 10 268.26957952797216 0.021333333333333336
10 10 372.7593720314938 0.028000000000000008
10 10 517.9474679231203 0.02766666666666667
10 10 719.6856730011514 0.028333333333333332
10 10 1000.0 0.014
10 10 1389.4954943731361 0.011000000000000003
10 10 1930.6977288832495 0.004333333333333333
10 10 2682.695795279722 0.0010000000000000002
10 10 3727.593720314938 0.0003333333333333334
10 10 5179.474679231202 0.0
10 10 7196.856730011514 0.0
10 10 10000.0 0.0
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0
20 20 0.013894954943731374 0.0
20 20 0.019306977288832496 0.0
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0
20 20 0.07196856730011518 0.0
20 20 0.1 0.0
20 20 0.13894954943731375 0.0
20 20 0.19306977288832497 0.0
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0001666666666666667
20 20 5.179474679231207 0.0
20 20 7.196856730011514 0.0
20 20 10.0 0.0
20 20 13.89495494373136 0.0001666666666666667
20 20 19.306977288832496 0.0001666666666666667
20 20 26.82695795279722 0.0003333333333333334
20 20 37.27593720314938 0.0005000000000000001
20 20 51.794746792312125 0.0013333333333333335
20 20 71.96856730011514 0.002
20 20 100.0 0.0025
20 20 138.9495494373136 0.004166666666666667
20 20 193.06977288832496 0.0075
20 20 268.26957952797216 0.009333333333333334
20 20 372.7593720314938 0.014666666666666668
20 20 517.9474679231203 0.014166666666666666
20 20 719.6856730011514 0.009333333333333334
20 20 1000.0 0.009666666666666667
20 20 1389.4954943731361 0.006166666666666667
20 20 1930.6977288832495 0.0025
20 20 2682.695795279722 0.0011666666666666668
20 20 3727.593720314938 0.0001666666666666667
20 20 5179.474679231202 0.0
20 20 7196.856730011514 0.0
20 20 10000.0 0.0


==> data/topk/dblp_ebcpf.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.0033333333333333335
1 1 13.89495494373136 0.03666666666666667
1 1 19.306977288832496 0.5
1 1 26.82695795279722 0.6366666666666667
1 1 37.27593720314938 0.7333333333333333
1 1 51.794746792312125 0.7533333333333333
1 1 71.96856730011514 0.7933333333333333
1 1 100.0 0.8933333333333333
1 1 138.9495494373136 0.9166666666666666
1 1 193.06977288832496 0.9866666666666667
1 1 268.26957952797216 1.0
1 1 372.7593720314938 0.9933333333333333
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0016666666666666668
2 2 10.0 0.006666666666666667
2 2 13.89495494373136 0.075
2 2 19.306977288832496 0.765
2 2 26.82695795279722 0.9866666666666667
2 2 37.27593720314938 0.9983333333333333
2 2 51.794746792312125 1.0
2 2 71.96856730011514 1.0
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0006666666666666668
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0006666666666666668
5 5 7.196856730011514 0.0006666666666666668
5 5 10.0 0.008666666666666666
5 5 13.89495494373136 0.07933333333333334
5 5 19.306977288832496 0.4606666666666666
5 5 26.82695795279722 0.6793333333333332
5 5 37.27593720314938 0.8086666666666665
5 5 51.794746792312125 0.8306666666666666
5 5 71.96856730011514 0.8413333333333333
5 5 100.0 0.852
5 5 138.9495494373136 0.8773333333333333
5 5 193.06977288832496 0.88
5 5 268.26957952797216 0.9039999999999999
5 5 372.7593720314938 0.926
5 5 517.9474679231203 0.95
5 5 719.6856730011514 0.9633333333333334
5 5 1000.0 0.9780000000000001
5 5 1389.4954943731361 0.9913333333333333
5 5 1930.6977288832495 0.9973333333333333
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0003333333333333334
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0003333333333333334
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0
10 10 1.0 0.0003333333333333334
10 10 1.3894954943731375 0.0003333333333333334
10 10 1.9306977288832496 0.0
10 10 2.6826957952797246 0.0003333333333333334
10 10 3.727593720314938 0.0003333333333333334
10 10 5.179474679231207 0.0006666666666666668
10 10 7.196856730011514 0.0010000000000000002
10 10 10.0 0.008333333333333333
10 10 13.89495494373136 0.07666666666666666
10 10 19.306977288832496 0.285
10 10 26.82695795279722 0.515
10 10 37.27593720314938 0.7983333333333333
10 10 51.794746792312125 0.8793333333333335
10 10 71.96856730011514 0.9090000000000001
10 10 100.0 0.9346666666666668
10 10 138.9495494373136 0.9536666666666668
10 10 193.06977288832496 0.9713333333333335
10 10 268.26957952797216 0.9826666666666669
10 10 372.7593720314938 0.99
10 10 517.9474679231203 0.9929999999999999
10 10 719.6856730011514 0.9986666666666667
10 10 1000.0 1.0
10 10 1389.4954943731361 1.0
10 10 1930.6977288832495 1.0
10 10 2682.695795279722 1.0
10 10 3727.593720314938 1.0
10 10 5179.474679231202 1.0
10 10 7196.856730011514 1.0
10 10 10000.0 1.0
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0003333333333333334
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0001666666666666667
20 20 0.013894954943731374 0.0001666666666666667
20 20 0.019306977288832496 0.0
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0001666666666666667
20 20 0.07196856730011518 0.0001666666666666667
20 20 0.1 0.0003333333333333334
20 20 0.13894954943731375 0.0001666666666666667
20 20 0.19306977288832497 0.0001666666666666667
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0001666666666666667
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0001666666666666667
20 20 5.179474679231207 0.0010000000000000002
20 20 7.196856730011514 0.0015000000000000002
20 20 10.0 0.007166666666666667
20 20 13.89495494373136 0.07
20 20 19.306977288832496 0.17983333333333332
20 20 26.82695795279722 0.43366666666666676
20 20 37.27593720314938 0.7933333333333333
20 20 51.794746792312125 0.9048333333333333
20 20 71.96856730011514 0.937
20 20 100.0 0.9553333333333334
20 20 138.9495494373136 1.0
20 20 193.06977288832496 1.0
20 20 268.26957952797216 1.0
20 20 372.7593720314938 1.0
20 20 517.9474679231203 1.0
20 20 719.6856730011514 1.0
20 20 1000.0 1.0
20 20 1389.4954943731361 1.0
20 20 1930.6977288832495 1.0
20 20 2682.695795279722 1.0
20 20 3727.593720314938 1.0
20 20 5179.474679231202 1.0
20 20 7196.856730011514 1.0
20 20 10000.0 1.0


==> data/topk/dblp_ebcpf1.dat <==
k kp epsilon acc
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0003333333333333334
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0001666666666666667
20 20 0.013894954943731374 0.0001666666666666667
20 20 0.019306977288832496 0.0
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0001666666666666667
20 20 0.07196856730011518 0.0001666666666666667
20 20 0.1 0.0003333333333333334
20 20 0.13894954943731375 0.0001666666666666667
20 20 0.19306977288832497 0.0001666666666666667
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0001666666666666667
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0001666666666666667
20 20 5.179474679231207 0.0010000000000000002
20 20 7.196856730011514 0.0015000000000000002
20 20 10.0 0.007166666666666667
20 20 13.89495494373136 0.07
20 20 19.306977288832496 0.17983333333333332
20 20 26.82695795279722 0.43366666666666676
20 20 37.27593720314938 0.7933333333333333
20 20 51.794746792312125 0.9048333333333333
20 20 71.96856730011514 0.937
20 20 100.0 0.9553333333333334
20 20 138.9495494373136 0.9760000000000001
20 20 193.06977288832496 0.9878333333333335


==> data/topk/enron_ebcg.dat <==
k kp epsilon acc
1 1 0.01 0.0
1 1 0.025102040816326533 0.0
1 1 0.040204081632653065 0.0
1 1 0.055306122448979596 0.0
1 1 0.07040816326530612 0.0
1 1 0.08551020408163265 0.0
1 1 0.10061224489795918 0.0
1 1 0.11571428571428571 0.0
1 1 0.13081632653061226 0.0
1 1 0.1459183673469388 0.0
1 1 0.16102040816326532 0.0
1 1 0.17612244897959184 0.0
1 1 0.19122448979591838 0.0
1 1 0.20632653061224493 0.0
1 1 0.22142857142857145 0.0
1 1 0.23653061224489796 0.0
1 1 0.2516326530612245 0.0
1 1 0.26673469387755105 0.0
1 1 0.2818367346938776 0.0
1 1 0.2969387755102041 0.0
1 1 0.31204081632653063 0.0
1 1 0.3271428571428572 0.0
1 1 0.34224489795918367 0.0
1 1 0.3573469387755102 0.0
1 1 0.37244897959183676 0.0
1 1 0.3875510204081633 0.0
1 1 0.40265306122448985 0.0
1 1 0.41775510204081634 0.0
1 1 0.4328571428571429 0.0
1 1 0.44795918367346943 0.0
1 1 0.4630612244897959 0.0
1 1 0.47816326530612246 0.0
1 1 0.493265306122449 0.0
1 1 0.5083673469387755 0.0
1 1 0.5234693877551021 0.0
1 1 0.5385714285714286 0.0
1 1 0.5536734693877552 0.0
1 1 0.5687755102040817 0.0
1 1 0.5838775510204082 0.0
1 1 0.5989795918367348 0.0
1 1 0.6140816326530613 0.0
1 1 0.6291836734693877 0.0
1 1 0.6442857142857144 0.0
1 1 0.6593877551020408 0.0
1 1 0.6744897959183673 0.0
1 1 0.6895918367346939 0.0
1 1 0.7046938775510204 0.0
1 1 0.719795918367347 0.0
1 1 0.7348979591836735 0.0
1 1 0.75 0.0
2 2 0.01 0.0
2 2 0.025102040816326533 0.0
2 2 0.040204081632653065 0.0
2 2 0.055306122448979596 0.0
2 2 0.07040816326530612 0.0
2 2 0.08551020408163265 0.0
2 2 0.10061224489795918 0.0
2 2 0.11571428571428571 0.0
2 2 0.13081632653061226 0.0
2 2 0.1459183673469388 0.0
2 2 0.16102040816326532 0.0
2 2 0.17612244897959184 0.0
2 2 0.19122448979591838 0.0
2 2 0.20632653061224493 0.0
2 2 0.22142857142857145 0.0
2 2 0.23653061224489796 0.0
2 2 0.2516326530612245 0.0
2 2 0.26673469387755105 0.0
2 2 0.2818367346938776 0.0
2 2 0.2969387755102041 0.0
2 2 0.31204081632653063 0.0
2 2 0.3271428571428572 0.0
2 2 0.34224489795918367 0.0
2 2 0.3573469387755102 0.0
2 2 0.37244897959183676 0.0
2 2 0.3875510204081633 0.0
2 2 0.40265306122448985 0.0
2 2 0.41775510204081634 0.0
2 2 0.4328571428571429 0.0
2 2 0.44795918367346943 0.0
2 2 0.4630612244897959 0.0
2 2 0.47816326530612246 0.0
2 2 0.493265306122449 0.0
2 2 0.5083673469387755 0.0
2 2 0.5234693877551021 0.0
2 2 0.5385714285714286 0.0
2 2 0.5536734693877552 0.0
2 2 0.5687755102040817 0.0
2 2 0.5838775510204082 0.0
2 2 0.5989795918367348 0.0
2 2 0.6140816326530613 0.0
2 2 0.6291836734693877 0.0
2 2 0.6442857142857144 0.0
2 2 0.6593877551020408 0.0
2 2 0.6744897959183673 0.0
2 2 0.6895918367346939 0.0
2 2 0.7046938775510204 0.0
2 2 0.719795918367347 0.0
2 2 0.7348979591836735 0.0
2 2 0.75 0.0
5 5 0.01 0.0006666666666666668
5 5 0.025102040816326533 0.0
5 5 0.040204081632653065 0.0
5 5 0.055306122448979596 0.0
5 5 0.07040816326530612 0.0
5 5 0.08551020408163265 0.0
5 5 0.10061224489795918 0.0
5 5 0.11571428571428571 0.0006666666666666668
5 5 0.13081632653061226 0.0
5 5 0.1459183673469388 0.0
5 5 0.16102040816326532 0.0
5 5 0.17612244897959184 0.0
5 5 0.19122448979591838 0.0
5 5 0.20632653061224493 0.0
5 5 0.22142857142857145 0.0
5 5 0.23653061224489796 0.0
5 5 0.2516326530612245 0.0
5 5 0.26673469387755105 0.0
5 5 0.2818367346938776 0.0
5 5 0.2969387755102041 0.0006666666666666668
5 5 0.31204081632653063 0.0
5 5 0.3271428571428572 0.0
5 5 0.34224489795918367 0.0
5 5 0.3573469387755102 0.0
5 5 0.37244897959183676 0.0
5 5 0.3875510204081633 0.0
5 5 0.40265306122448985 0.0006666666666666668
5 5 0.41775510204081634 0.0
5 5 0.4328571428571429 0.0
5 5 0.44795918367346943 0.0006666666666666668
5 5 0.4630612244897959 0.0
5 5 0.47816326530612246 0.0
5 5 0.493265306122449 0.0
5 5 0.5083673469387755 0.0
5 5 0.5234693877551021 0.0
5 5 0.5385714285714286 0.0
5 5 0.5536734693877552 0.0
5 5 0.5687755102040817 0.0
5 5 0.5838775510204082 0.0
5 5 0.5989795918367348 0.0
5 5 0.6140816326530613 0.0
5 5 0.6291836734693877 0.0
5 5 0.6442857142857144 0.0006666666666666668
5 5 0.6593877551020408 0.0
5 5 0.6744897959183673 0.0
5 5 0.6895918367346939 0.0
5 5 0.7046938775510204 0.0
5 5 0.719795918367347 0.0
5 5 0.7348979591836735 0.0
5 5 0.75 0.0
10 10 0.01 0.0003333333333333334
10 10 0.025102040816326533 0.0006666666666666668
10 10 0.040204081632653065 0.0003333333333333334
10 10 0.055306122448979596 0.0
10 10 0.07040816326530612 0.0003333333333333334
10 10 0.08551020408163265 0.0
10 10 0.10061224489795918 0.0
10 10 0.11571428571428571 0.0003333333333333334
10 10 0.13081632653061226 0.0003333333333333334
10 10 0.1459183673469388 0.0003333333333333334
10 10 0.16102040816326532 0.0
10 10 0.17612244897959184 0.0
10 10 0.19122448979591838 0.0006666666666666668
10 10 0.20632653061224493 0.0003333333333333334
10 10 0.22142857142857145 0.0006666666666666668
10 10 0.23653061224489796 0.0003333333333333334
10 10 0.2516326530612245 0.0006666666666666668
10 10 0.26673469387755105 0.0003333333333333334
10 10 0.2818367346938776 0.0003333333333333334
10 10 0.2969387755102041 0.0
10 10 0.31204081632653063 0.0003333333333333334
10 10 0.3271428571428572 0.0
10 10 0.34224489795918367 0.0003333333333333334
10 10 0.3573469387755102 0.0
10 10 0.37244897959183676 0.0003333333333333334
10 10 0.3875510204081633 0.0
10 10 0.40265306122448985 0.0010000000000000002
10 10 0.41775510204081634 0.0
10 10 0.4328571428571429 0.0003333333333333334
10 10 0.44795918367346943 0.0013333333333333335
10 10 0.4630612244897959 0.0
10 10 0.47816326530612246 0.0
10 10 0.493265306122449 0.0010000000000000002
10 10 0.5083673469387755 0.0003333333333333334
10 10 0.5234693877551021 0.0006666666666666668
10 10 0.5385714285714286 0.0
10 10 0.5536734693877552 0.0006666666666666668
10 10 0.5687755102040817 0.0
10 10 0.5838775510204082 0.0006666666666666668
10 10 0.5989795918367348 0.0
10 10 0.6140816326530613 0.0010000000000000002
10 10 0.6291836734693877 0.0003333333333333334
10 10 0.6442857142857144 0.0003333333333333334
10 10 0.6593877551020408 0.0006666666666666668
10 10 0.6744897959183673 0.0003333333333333334
10 10 0.6895918367346939 0.0
10 10 0.7046938775510204 0.0
10 10 0.719795918367347 0.0006666666666666668
10 10 0.7348979591836735 0.0003333333333333334
10 10 0.75 0.0
20 20 0.01 0.0005000000000000001
20 20 0.025102040816326533 0.0011666666666666668
20 20 0.040204081632653065 0.0003333333333333334
20 20 0.055306122448979596 0.001
20 20 0.07040816326530612 0.0010000000000000002
20 20 0.08551020408163265 0.0008333333333333334
20 20 0.10061224489795918 0.0003333333333333334
20 20 0.11571428571428571 0.0010000000000000002
20 20 0.13081632653061226 0.0003333333333333334
20 20 0.1459183673469388 0.0008333333333333334
20 20 0.16102040816326532 0.0003333333333333334
20 20 0.17612244897959184 0.0001666666666666667
20 20 0.19122448979591838 0.0006666666666666668
20 20 0.20632653061224493 0.0006666666666666668
20 20 0.22142857142857145 0.0005000000000000001
20 20 0.23653061224489796 0.0005000000000000001
20 20 0.2516326530612245 0.0001666666666666667
20 20 0.26673469387755105 0.0003333333333333334
20 20 0.2818367346938776 0.0006666666666666668
20 20 0.2969387755102041 0.0005000000000000001
20 20 0.31204081632653063 0.0001666666666666667
20 20 0.3271428571428572 0.0006666666666666668
20 20 0.34224489795918367 0.0006666666666666668
20 20 0.3573469387755102 0.0008333333333333334
20 20 0.37244897959183676 0.0003333333333333334
20 20 0.3875510204081633 0.0003333333333333334
20 20 0.40265306122448985 0.0013333333333333335
20 20 0.41775510204081634 0.0006666666666666668
20 20 0.4328571428571429 0.0010000000000000002
20 20 0.44795918367346943 0.0006666666666666668
20 20 0.4630612244897959 0.0003333333333333334
20 20 0.47816326530612246 0.0003333333333333334
20 20 0.493265306122449 0.0005000000000000001
20 20 0.5083673469387755 0.0006666666666666668
20 20 0.5234693877551021 0.0003333333333333334
20 20 0.5385714285714286 0.0005000000000000001
20 20 0.5536734693877552 0.0005000000000000001
20 20 0.5687755102040817 0.0006666666666666668
20 20 0.5838775510204082 0.0010000000000000002
20 20 0.5989795918367348 0.0005000000000000001
20 20 0.6140816326530613 0.0006666666666666668
20 20 0.6291836734693877 0.0005000000000000001
20 20 0.6442857142857144 0.0003333333333333334
20 20 0.6593877551020408 0.0008333333333333334
20 20 0.6744897959183673 0.0008333333333333334
20 20 0.6895918367346939 0.0003333333333333334
20 20 0.7046938775510204 0.001
20 20 0.719795918367347 0.0003333333333333334
20 20 0.7348979591836735 0.0003333333333333334
20 20 0.75 0.0008333333333333334


==> data/topk/enron_ebcg_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.02666666666666667
1 1 10.0 0.3466666666666667
1 1 13.89495494373136 0.8733333333333333
1 1 19.306977288832496 0.96
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0016666666666666668
2 2 7.196856730011514 0.0033333333333333335
2 2 10.0 0.005
2 2 13.89495494373136 0.03666666666666667
2 2 19.306977288832496 0.2916666666666667
2 2 26.82695795279722 0.6966666666666667
2 2 37.27593720314938 0.8933333333333333
2 2 51.794746792312125 0.9266666666666666
2 2 71.96856730011514 0.9833333333333333
2 2 100.0 0.995
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0006666666666666668
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0006666666666666668
5 5 0.19306977288832497 0.0006666666666666668
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0006666666666666668
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0006666666666666668
5 5 5.179474679231207 0.0
5 5 7.196856730011514 0.0
5 5 10.0 0.0006666666666666668
5 5 13.89495494373136 0.0006666666666666668
5 5 19.306977288832496 0.0033333333333333335
5 5 26.82695795279722 0.009333333333333332
5 5 37.27593720314938 0.054666666666666676
5 5 51.794746792312125 0.2966666666666667
5 5 71.96856730011514 0.6679999999999999
5 5 100.0 0.9386666666666665
5 5 138.9495494373136 0.984
5 5 193.06977288832496 0.9986666666666667
5 5 268.26957952797216 1.0
5 5 372.7593720314938 1.0
5 5 517.9474679231203 1.0
5 5 719.6856730011514 1.0
5 5 1000.0 1.0
5 5 1389.4954943731361 1.0
5 5 1930.6977288832495 1.0
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0003333333333333334
10 10 0.0013894954943731374 0.0003333333333333334
10 10 0.0019306977288832496 0.0006666666666666668
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0003333333333333334
10 10 0.005179474679231213 0.0003333333333333334
10 10 0.0071968567300115215 0.0003333333333333334
10 10 0.01 0.0003333333333333334
10 10 0.013894954943731374 0.0003333333333333334
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0
10 10 0.0372759372031494 0.0010000000000000002
10 10 0.0517947467923121 0.0003333333333333334
10 10 0.07196856730011518 0.0
10 10 0.1 0.0013333333333333335
10 10 0.13894954943731375 0.0003333333333333334
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0010000000000000002
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0006666666666666668
10 10 0.7196856730011514 0.0
10 10 1.0 0.0006666666666666668
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0003333333333333334
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0010000000000000002
10 10 5.179474679231207 0.0006666666666666668
10 10 7.196856730011514 0.0003333333333333334
10 10 10.0 0.0
10 10 13.89495494373136 0.0006666666666666668
10 10 19.306977288832496 0.0010000000000000002
10 10 26.82695795279722 0.0020000000000000005
10 10 37.27593720314938 0.004666666666666666
10 10 51.794746792312125 0.01
10 10 71.96856730011514 0.05233333333333333
10 10 100.0 0.2006666666666667
10 10 138.9495494373136 0.4623333333333333
10 10 193.06977288832496 0.7110000000000001
10 10 268.26957952797216 0.8873333333333335
10 10 372.7593720314938 0.9470000000000001
10 10 517.9474679231203 0.9626666666666667
10 10 719.6856730011514 0.9783333333333334
10 10 1000.0 0.9863333333333334
10 10 1389.4954943731361 0.9910000000000002
10 10 1930.6977288832495 0.9966666666666667
10 10 2682.695795279722 0.999
10 10 3727.593720314938 1.0
10 10 5179.474679231202 1.0
10 10 7196.856730011514 1.0
10 10 10000.0 1.0
20 20 0.001 0.0003333333333333334
20 20 0.0013894954943731374 0.0003333333333333334
20 20 0.0019306977288832496 0.0008333333333333334
20 20 0.0026826957952797246 0.0001666666666666667
20 20 0.003727593720314938 0.0001666666666666667
20 20 0.005179474679231213 0.0005000000000000001
20 20 0.0071968567300115215 0.0001666666666666667
20 20 0.01 0.0010000000000000002
20 20 0.013894954943731374 0.0008333333333333334
20 20 0.019306977288832496 0.0006666666666666668
20 20 0.026826957952797246 0.0003333333333333334
20 20 0.0372759372031494 0.0006666666666666668
20 20 0.0517947467923121 0.0013333333333333335
20 20 0.07196856730011518 0.0005000000000000001
20 20 0.1 0.0006666666666666668
20 20 0.13894954943731375 0.0001666666666666667
20 20 0.19306977288832497 0.0008333333333333334
20 20 0.2682695795279725 0.0003333333333333334
20 20 0.3727593720314938 0.0001666666666666667
20 20 0.5179474679231207 0.0006666666666666668
20 20 0.7196856730011514 0.0003333333333333334
20 20 1.0 0.0011666666666666665
20 20 1.3894954943731375 0.0005000000000000001
20 20 1.9306977288832496 0.0006666666666666668
20 20 2.6826957952797246 0.0006666666666666668
20 20 3.727593720314938 0.0008333333333333334
20 20 5.179474679231207 0.0008333333333333334
20 20 7.196856730011514 0.0008333333333333334
20 20 10.0 0.0005000000000000001
20 20 13.89495494373136 0.0005000000000000001
20 20 19.306977288832496 0.0005000000000000001
20 20 26.82695795279722 0.0013333333333333335
20 20 37.27593720314938 0.0018333333333333335
20 20 51.794746792312125 0.0021666666666666666
20 20 71.96856730011514 0.002833333333333333
20 20 100.0 0.007833333333333333
20 20 138.9495494373136 0.03733333333333333
20 20 193.06977288832496 0.13266666666666665
20 20 268.26957952797216 0.2871666666666667
20 20 372.7593720314938 0.4298333333333334
20 20 517.9474679231203 0.5778333333333332
20 20 719.6856730011514 0.6796666666666668
20 20 1000.0 0.8518333333333333
20 20 1389.4954943731361 0.9401666666666667
20 20 1930.6977288832495 0.9598333333333333
20 20 2682.695795279722 0.9676666666666667
20 20 3727.593720314938 0.9738333333333332
20 20 5179.474679231202 0.9820000000000001
20 20 7196.856730011514 0.9891666666666666
20 20 10000.0 0.9928333333333335


==> data/topk/enron_ebcls.dat <==
k kp epsilon acc
1 1 0.01 0.0033333333333333335
1 1 0.025102040816326533 0.13666666666666666
1 1 0.040204081632653065 0.17333333333333334
1 1 0.055306122448979596 0.22333333333333333
1 1 0.07040816326530612 0.27
1 1 0.08551020408163265 0.30333333333333334
1 1 0.10061224489795918 0.24333333333333335
1 1 0.11571428571428571 0.2833333333333333
1 1 0.13081632653061226 0.3233333333333333
1 1 0.1459183673469388 0.31666666666666665
1 1 0.16102040816326532 0.33666666666666667
1 1 0.17612244897959184 0.33
1 1 0.19122448979591838 0.32
1 1 0.20632653061224493 0.29333333333333333
1 1 0.22142857142857145 0.37
1 1 0.23653061224489796 0.35333333333333333
1 1 0.2516326530612245 0.36666666666666664
1 1 0.26673469387755105 0.4
1 1 0.2818367346938776 0.4666666666666667
1 1 0.2969387755102041 0.3933333333333333
1 1 0.31204081632653063 0.43666666666666665
1 1 0.3271428571428572 0.45
1 1 0.34224489795918367 0.44
1 1 0.3573469387755102 0.43333333333333335
1 1 0.37244897959183676 0.49666666666666665
1 1 0.3875510204081633 0.43333333333333335
1 1 0.40265306122448985 0.46
1 1 0.41775510204081634 0.46
1 1 0.4328571428571429 0.5033333333333333
1 1 0.44795918367346943 0.5033333333333333
1 1 0.4630612244897959 0.45666666666666667
1 1 0.47816326530612246 0.48
1 1 0.493265306122449 0.5566666666666666
1 1 0.5083673469387755 0.48333333333333334
1 1 0.5234693877551021 0.47333333333333333
1 1 0.5385714285714286 0.48
1 1 0.5536734693877552 0.52
1 1 0.5687755102040817 0.5266666666666666
1 1 0.5838775510204082 0.49666666666666665
1 1 0.5989795918367348 0.5233333333333333
1 1 0.6140816326530613 0.5033333333333333
1 1 0.6291836734693877 0.51
1 1 0.6442857142857144 0.5633333333333334
1 1 0.6593877551020408 0.5233333333333333
1 1 0.6744897959183673 0.5266666666666666
1 1 0.6895918367346939 0.58
1 1 0.7046938775510204 0.5366666666666666
1 1 0.719795918367347 0.5033333333333333
1 1 0.7348979591836735 0.5166666666666667
1 1 0.75 0.5133333333333333
2 2 0.01 0.0
2 2 0.025102040816326533 0.015
2 2 0.040204081632653065 0.15
2 2 0.055306122448979596 0.295
2 2 0.07040816326530612 0.29
2 2 0.08551020408163265 0.37
2 2 0.10061224489795918 0.36833333333333335
2 2 0.11571428571428571 0.3883333333333333
2 2 0.13081632653061226 0.42833333333333334
2 2 0.1459183673469388 0.45166666666666666
2 2 0.16102040816326532 0.4633333333333333
2 2 0.17612244897959184 0.49166666666666664
2 2 0.19122448979591838 0.4683333333333333
2 2 0.20632653061224493 0.5116666666666667
2 2 0.22142857142857145 0.5316666666666666
2 2 0.23653061224489796 0.5266666666666666
2 2 0.2516326530612245 0.5483333333333333
2 2 0.26673469387755105 0.555
2 2 0.2818367346938776 0.5483333333333333
2 2 0.2969387755102041 0.5333333333333333
2 2 0.31204081632653063 0.5733333333333334
2 2 0.3271428571428572 0.585
2 2 0.34224489795918367 0.61
2 2 0.3573469387755102 0.6016666666666667
2 2 0.37244897959183676 0.64
2 2 0.3875510204081633 0.665
2 2 0.40265306122448985 0.6683333333333333
2 2 0.41775510204081634 0.6466666666666666
2 2 0.4328571428571429 0.675
2 2 0.44795918367346943 0.6616666666666666
2 2 0.4630612244897959 0.68
2 2 0.47816326530612246 0.715
2 2 0.493265306122449 0.735
2 2 0.5083673469387755 0.7083333333333334
2 2 0.5234693877551021 0.7183333333333334
2 2 0.5385714285714286 0.7483333333333333
2 2 0.5536734693877552 0.765
2 2 0.5687755102040817 0.7566666666666667
2 2 0.5838775510204082 0.795
2 2 0.5989795918367348 0.7783333333333333
2 2 0.6140816326530613 0.7533333333333333
2 2 0.6291836734693877 0.7616666666666667
2 2 0.6442857142857144 0.7733333333333333
2 2 0.6593877551020408 0.7983333333333333
2 2 0.6744897959183673 0.7816666666666666
2 2 0.6895918367346939 0.82
2 2 0.7046938775510204 0.8366666666666667
2 2 0.719795918367347 0.8233333333333334
2 2 0.7348979591836735 0.835
2 2 0.75 0.8266666666666667
5 5 0.01 0.0006666666666666668
5 5 0.025102040816326533 0.0
5 5 0.040204081632653065 0.0033333333333333335
5 5 0.055306122448979596 0.018666666666666668
5 5 0.07040816326530612 0.06333333333333334
5 5 0.08551020408163265 0.16333333333333333
5 5 0.10061224489795918 0.3566666666666667
5 5 0.11571428571428571 0.48
5 5 0.13081632653061226 0.5773333333333333
5 5 0.1459183673469388 0.61
5 5 0.16102040816326532 0.624
5 5 0.17612244897959184 0.6673333333333333
5 5 0.19122448979591838 0.6719999999999999
5 5 0.20632653061224493 0.7059999999999998
5 5 0.22142857142857145 0.7153333333333333
5 5 0.23653061224489796 0.7199999999999999
5 5 0.2516326530612245 0.7379999999999999
5 5 0.26673469387755105 0.764
5 5 0.2818367346938776 0.7606666666666666
5 5 0.2969387755102041 0.7739999999999999
5 5 0.31204081632653063 0.7826666666666666
5 5 0.3271428571428572 0.7879999999999998
5 5 0.34224489795918367 0.8019999999999999
5 5 0.3573469387755102 0.8046666666666666
5 5 0.37244897959183676 0.8193333333333331
5 5 0.3875510204081633 0.8286666666666667
5 5 0.40265306122448985 0.8433333333333334
5 5 0.41775510204081634 0.8433333333333333
5 5 0.4328571428571429 0.8266666666666665
5 5 0.44795918367346943 0.8646666666666666
5 5 0.4630612244897959 0.8493333333333332
5 5 0.47816326530612246 0.8726666666666665
5 5 0.493265306122449 0.8826666666666667
5 5 0.5083673469387755 0.8879999999999999
5 5 0.5234693877551021 0.886
5 5 0.5385714285714286 0.8893333333333332
5 5 0.5536734693877552 0.9026666666666665
5 5 0.5687755102040817 0.8926666666666665
5 5 0.5838775510204082 0.916
5 5 0.5989795918367348 0.894
5 5 0.6140816326530613 0.9066666666666666
5 5 0.6291836734693877 0.9233333333333333
5 5 0.6442857142857144 0.9253333333333335
5 5 0.6593877551020408 0.9313333333333332
5 5 0.6744897959183673 0.9273333333333333
5 5 0.6895918367346939 0.9133333333333333
5 5 0.7046938775510204 0.9279999999999999
5 5 0.719795918367347 0.9259999999999998
5 5 0.7348979591836735 0.936
5 5 0.75 0.9373333333333332
10 10 0.01 0.0
10 10 0.025102040816326533 0.0010000000000000002
10 10 0.040204081632653065 0.0020000000000000005
10 10 0.055306122448979596 0.0016666666666666668
10 10 0.07040816326530612 0.005333333333333334
10 10 0.08551020408163265 0.01
10 10 0.10061224489795918 0.02
10 10 0.11571428571428571 0.03166666666666667
10 10 0.13081632653061226 0.06933333333333333
10 10 0.1459183673469388 0.11933333333333332
10 10 0.16102040816326532 0.19633333333333336
10 10 0.17612244897959184 0.29866666666666664
10 10 0.19122448979591838 0.38966666666666666
10 10 0.20632653061224493 0.502
10 10 0.22142857142857145 0.5953333333333333
10 10 0.23653061224489796 0.668
10 10 0.2516326530612245 0.7279999999999999
10 10 0.26673469387755105 0.7643333333333334
10 10 0.2818367346938776 0.7883333333333333
10 10 0.2969387755102041 0.7933333333333333
10 10 0.31204081632653063 0.8156666666666668
10 10 0.3271428571428572 0.8273333333333333
10 10 0.34224489795918367 0.8370000000000001
10 10 0.3573469387755102 0.8420000000000001
10 10 0.37244897959183676 0.8453333333333334
10 10 0.3875510204081633 0.852
10 10 0.40265306122448985 0.8533333333333335
10 10 0.41775510204081634 0.8596666666666668
10 10 0.4328571428571429 0.8640000000000001
10 10 0.44795918367346943 0.856
10 10 0.4630612244897959 0.8616666666666667
10 10 0.47816326530612246 0.8666666666666667
10 10 0.493265306122449 0.8656666666666668
10 10 0.5083673469387755 0.8723333333333335
10 10 0.5234693877551021 0.8726666666666667
10 10 0.5385714285714286 0.8760000000000002
10 10 0.5536734693877552 0.8690000000000001
10 10 0.5687755102040817 0.8766666666666668
10 10 0.5838775510204082 0.8753333333333334
10 10 0.5989795918367348 0.8723333333333335
10 10 0.6140816326530613 0.8766666666666667
10 10 0.6291836734693877 0.8780000000000003
10 10 0.6442857142857144 0.8773333333333335
10 10 0.6593877551020408 0.8813333333333336
10 10 0.6744897959183673 0.8783333333333335
10 10 0.6895918367346939 0.8796666666666668
10 10 0.7046938775510204 0.8816666666666667
10 10 0.719795918367347 0.8813333333333336
10 10 0.7348979591836735 0.8833333333333333
10 10 0.75 0.8816666666666668
20 20 0.01 0.0006666666666666668
20 20 0.025102040816326533 0.0008333333333333334
20 20 0.040204081632653065 0.0013333333333333335
20 20 0.055306122448979596 0.0018333333333333335
20 20 0.07040816326530612 0.002666666666666667
20 20 0.08551020408163265 0.002666666666666667
20 20 0.10061224489795918 0.0041666666666666675
20 20 0.11571428571428571 0.0071666666666666675
20 20 0.13081632653061226 0.0055
20 20 0.1459183673469388 0.0075
20 20 0.16102040816326532 0.013000000000000001
20 20 0.17612244897959184 0.018333333333333333
20 20 0.19122448979591838 0.021333333333333336
20 20 0.20632653061224493 0.03316666666666667
20 20 0.22142857142857145 0.0395
20 20 0.23653061224489796 0.05816666666666668
20 20 0.2516326530612245 0.07583333333333335
20 20 0.26673469387755105 0.095
20 20 0.2818367346938776 0.1245
20 20 0.2969387755102041 0.15966666666666665
20 20 0.31204081632653063 0.19333333333333333
20 20 0.3271428571428572 0.25066666666666665
20 20 0.34224489795918367 0.29033333333333333
20 20 0.3573469387755102 0.3506666666666667
20 20 0.37244897959183676 0.39633333333333337
20 20 0.3875510204081633 0.44566666666666666
20 20 0.40265306122448985 0.4923333333333333
20 20 0.41775510204081634 0.5413333333333333
20 20 0.4328571428571429 0.5719999999999998
20 20 0.44795918367346943 0.615
20 20 0.4630612244897959 0.6363333333333333
20 20 0.47816326530612246 0.6661666666666668
20 20 0.493265306122449 0.6883333333333334
20 20 0.5083673469387755 0.7110000000000001
20 20 0.5234693877551021 0.737
20 20 0.5385714285714286 0.7523333333333333
20 20 0.5536734693877552 0.7663333333333333
20 20 0.5687755102040817 0.7808333333333334
20 20 0.5838775510204082 0.7986666666666666
20 20 0.5989795918367348 0.8144999999999999
20 20 0.6140816326530613 0.8236666666666665
20 20 0.6291836734693877 0.8258333333333333
20 20 0.6442857142857144 0.8426666666666667
20 20 0.6593877551020408 0.844
20 20 0.6744897959183673 0.8551666666666665
20 20 0.6895918367346939 0.8581666666666664
20 20 0.7046938775510204 0.8725
20 20 0.719795918367347 0.8708333333333333
20 20 0.7348979591836735 0.8781666666666669
20 20 0.75 0.8846666666666666


==> data/topk/enron_ebcls_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0033333333333333335
1 1 0.013894954943731374 0.016666666666666666
1 1 0.019306977288832496 0.04666666666666667
1 1 0.026826957952797246 0.14333333333333334
1 1 0.0372759372031494 0.15
1 1 0.0517947467923121 0.18666666666666668
1 1 0.07196856730011518 0.17666666666666667
1 1 0.1 0.26
1 1 0.13894954943731375 0.26
1 1 0.19306977288832497 0.34
1 1 0.2682695795279725 0.4
1 1 0.3727593720314938 0.49666666666666665
1 1 0.5179474679231207 0.47
1 1 0.7196856730011514 0.5433333333333333
1 1 1.0 0.5633333333333334
1 1 1.3894954943731375 0.5933333333333334
1 1 1.9306977288832496 0.6233333333333333
1 1 2.6826957952797246 0.7433333333333333
1 1 3.727593720314938 0.7
1 1 5.179474679231207 0.8033333333333333
1 1 7.196856730011514 0.89
1 1 10.0 0.9466666666666667
1 1 13.89495494373136 0.9966666666666667
1 1 19.306977288832496 0.9933333333333333
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.005
2 2 0.026826957952797246 0.023333333333333334
2 2 0.0372759372031494 0.135
2 2 0.0517947467923121 0.26666666666666666
2 2 0.07196856730011518 0.31166666666666665
2 2 0.1 0.35
2 2 0.13894954943731375 0.42833333333333334
2 2 0.19306977288832497 0.495
2 2 0.2682695795279725 0.56
2 2 0.3727593720314938 0.6183333333333333
2 2 0.5179474679231207 0.705
2 2 0.7196856730011514 0.8166666666666667
2 2 1.0 0.915
2 2 1.3894954943731375 0.9683333333333334
2 2 1.9306977288832496 0.9983333333333333
2 2 2.6826957952797246 1.0
2 2 3.727593720314938 1.0
2 2 5.179474679231207 1.0
2 2 7.196856730011514 1.0
2 2 10.0 1.0
2 2 13.89495494373136 1.0
2 2 19.306977288832496 1.0
2 2 26.82695795279722 1.0
2 2 37.27593720314938 1.0
2 2 51.794746792312125 1.0
2 2 71.96856730011514 1.0
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0006666666666666668
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0013333333333333335
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0006666666666666668
5 5 0.026826957952797246 0.0013333333333333335
5 5 0.0372759372031494 0.006
5 5 0.0517947467923121 0.012666666666666666
5 5 0.07196856730011518 0.07200000000000001
5 5 0.1 0.3366666666666667
5 5 0.13894954943731375 0.5886666666666667
5 5 0.19306977288832497 0.6706666666666666
5 5 0.2682695795279725 0.7513333333333332
5 5 0.3727593720314938 0.814
5 5 0.5179474679231207 0.8866666666666667
5 5 0.7196856730011514 0.94
5 5 1.0 0.9746666666666666
5 5 1.3894954943731375 0.9906666666666666
5 5 1.9306977288832496 0.9979999999999999
5 5 2.6826957952797246 1.0
5 5 3.727593720314938 1.0
5 5 5.179474679231207 1.0
5 5 7.196856730011514 1.0
5 5 10.0 1.0
5 5 13.89495494373136 1.0
5 5 19.306977288832496 1.0
5 5 26.82695795279722 1.0
5 5 37.27593720314938 1.0
5 5 51.794746792312125 1.0
5 5 71.96856730011514 1.0
5 5 100.0 1.0
5 5 138.9495494373136 1.0
5 5 193.06977288832496 1.0
5 5 268.26957952797216 1.0
5 5 372.7593720314938 1.0
5 5 517.9474679231203 1.0
5 5 719.6856730011514 1.0
5 5 1000.0 1.0
5 5 1389.4954943731361 1.0
5 5 1930.6977288832495 1.0
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0003333333333333334
10 10 0.0013894954943731374 0.0003333333333333334
10 10 0.0019306977288832496 0.0003333333333333334
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0003333333333333334
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0003333333333333334
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0006666666666666668
10 10 0.026826957952797246 0.0006666666666666668
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.003666666666666667
10 10 0.07196856730011518 0.004666666666666667
10 10 0.1 0.016000000000000004
10 10 0.13894954943731375 0.08966666666666666
10 10 0.19306977288832497 0.41333333333333333
10 10 0.2682695795279725 0.7653333333333333
10 10 0.3727593720314938 0.8466666666666667
10 10 0.5179474679231207 0.8703333333333334
10 10 0.7196856730011514 0.8853333333333336
10 10 1.0 0.8886666666666667
10 10 1.3894954943731375 0.897666666666667
10 10 1.9306977288832496 0.8993333333333335
10 10 2.6826957952797246 0.899666666666667
10 10 3.727593720314938 0.9000000000000002
10 10 5.179474679231207 0.9000000000000002
10 10 7.196856730011514 0.9000000000000002
10 10 10.0 0.9000000000000002
10 10 13.89495494373136 0.9000000000000002
10 10 19.306977288832496 0.9000000000000002
10 10 26.82695795279722 0.9000000000000002
10 10 37.27593720314938 0.9000000000000002
10 10 51.794746792312125 0.9000000000000002
10 10 71.96856730011514 0.9000000000000002
10 10 100.0 0.9000000000000002
10 10 138.9495494373136 0.9000000000000002
10 10 193.06977288832496 0.9000000000000002
10 10 268.26957952797216 0.9000000000000002
10 10 372.7593720314938 0.9000000000000002
10 10 517.9474679231203 0.9000000000000002
10 10 719.6856730011514 0.9000000000000002
10 10 1000.0 0.9000000000000002
10 10 1389.4954943731361 0.9000000000000002
10 10 1930.6977288832495 0.9000000000000002
10 10 2682.695795279722 0.9000000000000002
10 10 3727.593720314938 0.9000000000000002
10 10 5179.474679231202 0.9000000000000002
10 10 7196.856730011514 0.9000000000000002
10 10 10000.0 0.9000000000000002
20 20 0.001 0.0005000000000000001
20 20 0.0013894954943731374 0.0001666666666666667
20 20 0.0019306977288832496 0.0010000000000000002
20 20 0.0026826957952797246 0.0001666666666666667
20 20 0.003727593720314938 0.0005000000000000001
20 20 0.005179474679231213 0.0003333333333333334
20 20 0.0071968567300115215 0.0006666666666666668
20 20 0.01 0.0006666666666666668
20 20 0.013894954943731374 0.0013333333333333335
20 20 0.019306977288832496 0.0006666666666666668
20 20 0.026826957952797246 0.0005000000000000001
20 20 0.0372759372031494 0.0013333333333333335
20 20 0.0517947467923121 0.001
20 20 0.07196856730011518 0.0016666666666666668
20 20 0.1 0.0033333333333333335
20 20 0.13894954943731375 0.0095
20 20 0.19306977288832497 0.022333333333333334
20 20 0.2682695795279725 0.09933333333333333
20 20 0.3727593720314938 0.39466666666666667
20 20 0.5179474679231207 0.7243333333333334
20 20 0.7196856730011514 0.8729999999999999
20 20 1.0 0.9226666666666667
20 20 1.3894954943731375 0.9431666666666668
20 20 1.9306977288832496 0.9536666666666668
20 20 2.6826957952797246 0.9554999999999999
20 20 3.727593720314938 0.9556666666666668
20 20 5.179474679231207 0.953
20 20 7.196856730011514 0.9516666666666667
20 20 10.0 0.9504999999999999
20 20 13.89495494373136 0.95
20 20 19.306977288832496 0.95
20 20 26.82695795279722 0.95
20 20 37.27593720314938 0.95
20 20 51.794746792312125 0.95
20 20 71.96856730011514 0.95
20 20 100.0 0.95
20 20 138.9495494373136 0.95
20 20 193.06977288832496 0.95
20 20 268.26957952797216 0.95
20 20 372.7593720314938 0.95
20 20 517.9474679231203 0.95
20 20 719.6856730011514 0.95
20 20 1000.0 0.95
20 20 1389.4954943731361 0.95
20 20 1930.6977288832495 0.95
20 20 2682.695795279722 0.95
20 20 3727.593720314938 0.95
20 20 5179.474679231202 0.95
20 20 7196.856730011514 0.95
20 20 10000.0 0.95


==> data/topk/enron_ebclu.dat <==
k kp epsilon acc
1 1 0.01 0.0
1 1 0.025102040816326533 0.0
1 1 0.040204081632653065 0.0
1 1 0.055306122448979596 0.0
1 1 0.07040816326530612 0.0
1 1 0.08551020408163265 0.0
1 1 0.10061224489795918 0.0
1 1 0.11571428571428571 0.0
1 1 0.13081632653061226 0.0
1 1 0.1459183673469388 0.0
1 1 0.16102040816326532 0.0
1 1 0.17612244897959184 0.0
1 1 0.19122448979591838 0.0
1 1 0.20632653061224493 0.0
1 1 0.22142857142857145 0.0
1 1 0.23653061224489796 0.0
1 1 0.2516326530612245 0.0
1 1 0.26673469387755105 0.0
1 1 0.2818367346938776 0.0
1 1 0.2969387755102041 0.0
1 1 0.31204081632653063 0.0
1 1 0.3271428571428572 0.0
1 1 0.34224489795918367 0.0
1 1 0.3573469387755102 0.0
1 1 0.37244897959183676 0.0
1 1 0.3875510204081633 0.0
1 1 0.40265306122448985 0.0
1 1 0.41775510204081634 0.0
1 1 0.4328571428571429 0.0
1 1 0.44795918367346943 0.0
1 1 0.4630612244897959 0.0
1 1 0.47816326530612246 0.0
1 1 0.493265306122449 0.0
1 1 0.5083673469387755 0.0
1 1 0.5234693877551021 0.0
1 1 0.5385714285714286 0.0
1 1 0.5536734693877552 0.0
1 1 0.5687755102040817 0.0
1 1 0.5838775510204082 0.0
1 1 0.5989795918367348 0.0
1 1 0.6140816326530613 0.0
1 1 0.6291836734693877 0.0
1 1 0.6442857142857144 0.0
1 1 0.6593877551020408 0.0
1 1 0.6744897959183673 0.0
1 1 0.6895918367346939 0.0
1 1 0.7046938775510204 0.0
1 1 0.719795918367347 0.0
1 1 0.7348979591836735 0.0
1 1 0.75 0.0
2 2 0.01 0.0
2 2 0.025102040816326533 0.0
2 2 0.040204081632653065 0.0
2 2 0.055306122448979596 0.0
2 2 0.07040816326530612 0.0
2 2 0.08551020408163265 0.0
2 2 0.10061224489795918 0.0
2 2 0.11571428571428571 0.0
2 2 0.13081632653061226 0.0
2 2 0.1459183673469388 0.0
2 2 0.16102040816326532 0.0
2 2 0.17612244897959184 0.0
2 2 0.19122448979591838 0.0
2 2 0.20632653061224493 0.0
2 2 0.22142857142857145 0.0
2 2 0.23653061224489796 0.0
2 2 0.2516326530612245 0.0
2 2 0.26673469387755105 0.0
2 2 0.2818367346938776 0.0
2 2 0.2969387755102041 0.0
2 2 0.31204081632653063 0.0
2 2 0.3271428571428572 0.0
2 2 0.34224489795918367 0.0
2 2 0.3573469387755102 0.0
2 2 0.37244897959183676 0.0
2 2 0.3875510204081633 0.0
2 2 0.40265306122448985 0.0
2 2 0.41775510204081634 0.0
2 2 0.4328571428571429 0.0
2 2 0.44795918367346943 0.0
2 2 0.4630612244897959 0.0
2 2 0.47816326530612246 0.0
2 2 0.493265306122449 0.0
2 2 0.5083673469387755 0.0
2 2 0.5234693877551021 0.0
2 2 0.5385714285714286 0.0
2 2 0.5536734693877552 0.0
2 2 0.5687755102040817 0.0
2 2 0.5838775510204082 0.0
2 2 0.5989795918367348 0.0016666666666666668
2 2 0.6140816326530613 0.0033333333333333335
2 2 0.6291836734693877 0.0
2 2 0.6442857142857144 0.0
2 2 0.6593877551020408 0.0016666666666666668
2 2 0.6744897959183673 0.0
2 2 0.6895918367346939 0.0
2 2 0.7046938775510204 0.0
2 2 0.719795918367347 0.0
2 2 0.7348979591836735 0.0
2 2 0.75 0.0
5 5 0.01 0.0
5 5 0.025102040816326533 0.0
5 5 0.040204081632653065 0.0
5 5 0.055306122448979596 0.0
5 5 0.07040816326530612 0.0
5 5 0.08551020408163265 0.0
5 5 0.10061224489795918 0.0
5 5 0.11571428571428571 0.0
5 5 0.13081632653061226 0.0
5 5 0.1459183673469388 0.0006666666666666668
5 5 0.16102040816326532 0.0
5 5 0.17612244897959184 0.0
5 5 0.19122448979591838 0.0
5 5 0.20632653061224493 0.0006666666666666668
5 5 0.22142857142857145 0.0
5 5 0.23653061224489796 0.0
5 5 0.2516326530612245 0.0
5 5 0.26673469387755105 0.0
5 5 0.2818367346938776 0.0
5 5 0.2969387755102041 0.0
5 5 0.31204081632653063 0.0
5 5 0.3271428571428572 0.0
5 5 0.34224489795918367 0.0
5 5 0.3573469387755102 0.0
5 5 0.37244897959183676 0.0006666666666666668
5 5 0.3875510204081633 0.0
5 5 0.40265306122448985 0.0006666666666666668
5 5 0.41775510204081634 0.0
5 5 0.4328571428571429 0.0
5 5 0.44795918367346943 0.0006666666666666668
5 5 0.4630612244897959 0.0
5 5 0.47816326530612246 0.0
5 5 0.493265306122449 0.0
5 5 0.5083673469387755 0.0
5 5 0.5234693877551021 0.0
5 5 0.5385714285714286 0.0
5 5 0.5536734693877552 0.0
5 5 0.5687755102040817 0.0
5 5 0.5838775510204082 0.0
5 5 0.5989795918367348 0.0
5 5 0.6140816326530613 0.0
5 5 0.6291836734693877 0.0
5 5 0.6442857142857144 0.0
5 5 0.6593877551020408 0.0
5 5 0.6744897959183673 0.0
5 5 0.6895918367346939 0.0
5 5 0.7046938775510204 0.0
5 5 0.719795918367347 0.0
5 5 0.7348979591836735 0.0
5 5 0.75 0.0
10 10 0.01 0.0
10 10 0.025102040816326533 0.0
10 10 0.040204081632653065 0.0
10 10 0.055306122448979596 0.0
10 10 0.07040816326530612 0.0
10 10 0.08551020408163265 0.0
10 10 0.10061224489795918 0.0
10 10 0.11571428571428571 0.0
10 10 0.13081632653061226 0.0
10 10 0.1459183673469388 0.0
10 10 0.16102040816326532 0.0
10 10 0.17612244897959184 0.0
10 10 0.19122448979591838 0.0
10 10 0.20632653061224493 0.0
10 10 0.22142857142857145 0.0
10 10 0.23653061224489796 0.0
10 10 0.2516326530612245 0.0
10 10 0.26673469387755105 0.0
10 10 0.2818367346938776 0.0
10 10 0.2969387755102041 0.0
10 10 0.31204081632653063 0.0
10 10 0.3271428571428572 0.0
10 10 0.34224489795918367 0.0
10 10 0.3573469387755102 0.0
10 10 0.37244897959183676 0.0
10 10 0.3875510204081633 0.0
10 10 0.40265306122448985 0.0
10 10 0.41775510204081634 0.0
10 10 0.4328571428571429 0.0
10 10 0.44795918367346943 0.0
10 10 0.4630612244897959 0.0
10 10 0.47816326530612246 0.0
10 10 0.493265306122449 0.0
10 10 0.5083673469387755 0.0003333333333333334
10 10 0.5234693877551021 0.0003333333333333334
10 10 0.5385714285714286 0.0
10 10 0.5536734693877552 0.0
10 10 0.5687755102040817 0.0
10 10 0.5838775510204082 0.0
10 10 0.5989795918367348 0.0
10 10 0.6140816326530613 0.0
10 10 0.6291836734693877 0.0
10 10 0.6442857142857144 0.0
10 10 0.6593877551020408 0.0
10 10 0.6744897959183673 0.0003333333333333334
10 10 0.6895918367346939 0.0
10 10 0.7046938775510204 0.0
10 10 0.719795918367347 0.0003333333333333334
10 10 0.7348979591836735 0.0
10 10 0.75 0.0
20 20 0.01 0.0
20 20 0.025102040816326533 0.0
20 20 0.040204081632653065 0.0
20 20 0.055306122448979596 0.0
20 20 0.07040816326530612 0.0001666666666666667
20 20 0.08551020408163265 0.0
20 20 0.10061224489795918 0.0
20 20 0.11571428571428571 0.0
20 20 0.13081632653061226 0.0001666666666666667
20 20 0.1459183673469388 0.0
20 20 0.16102040816326532 0.0
20 20 0.17612244897959184 0.0
20 20 0.19122448979591838 0.0
20 20 0.20632653061224493 0.0
20 20 0.22142857142857145 0.0001666666666666667
20 20 0.23653061224489796 0.0
20 20 0.2516326530612245 0.0
20 20 0.26673469387755105 0.0
20 20 0.2818367346938776 0.0
20 20 0.2969387755102041 0.0
20 20 0.31204081632653063 0.0
20 20 0.3271428571428572 0.0
20 20 0.34224489795918367 0.0
20 20 0.3573469387755102 0.0
20 20 0.37244897959183676 0.0
20 20 0.3875510204081633 0.0001666666666666667
20 20 0.40265306122448985 0.0
20 20 0.41775510204081634 0.0
20 20 0.4328571428571429 0.0003333333333333334
20 20 0.44795918367346943 0.0
20 20 0.4630612244897959 0.0
20 20 0.47816326530612246 0.0
20 20 0.493265306122449 0.0
20 20 0.5083673469387755 0.0
20 20 0.5234693877551021 0.0
20 20 0.5385714285714286 0.0
20 20 0.5536734693877552 0.0
20 20 0.5687755102040817 0.0
20 20 0.5838775510204082 0.0003333333333333334
20 20 0.5989795918367348 0.0
20 20 0.6140816326530613 0.0
20 20 0.6291836734693877 0.0
20 20 0.6442857142857144 0.0
20 20 0.6593877551020408 0.0
20 20 0.6744897959183673 0.0
20 20 0.6895918367346939 0.0
20 20 0.7046938775510204 0.0
20 20 0.719795918367347 0.0
20 20 0.7348979591836735 0.0001666666666666667
20 20 0.75 0.0001666666666666667


==> data/topk/enron_ebclu_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.006666666666666667
1 1 13.89495494373136 0.02
1 1 19.306977288832496 0.03
1 1 26.82695795279722 0.05333333333333334
1 1 37.27593720314938 0.04666666666666667
1 1 51.794746792312125 0.10333333333333333
1 1 71.96856730011514 0.17
1 1 100.0 0.16666666666666666
1 1 138.9495494373136 0.2733333333333333
1 1 193.06977288832496 0.36666666666666664
1 1 268.26957952797216 0.53
1 1 372.7593720314938 0.6833333333333333
1 1 517.9474679231203 0.7933333333333333
1 1 719.6856730011514 0.91
1 1 1000.0 0.98
1 1 1389.4954943731361 0.9833333333333333
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0033333333333333335
2 2 10.0 0.008333333333333333
2 2 13.89495494373136 0.0033333333333333335
2 2 19.306977288832496 0.006666666666666667
2 2 26.82695795279722 0.008333333333333333
2 2 37.27593720314938 0.03833333333333333
2 2 51.794746792312125 0.035
2 2 71.96856730011514 0.06666666666666667
2 2 100.0 0.11333333333333333
2 2 138.9495494373136 0.14333333333333334
2 2 193.06977288832496 0.20333333333333334
2 2 268.26957952797216 0.25333333333333335
2 2 372.7593720314938 0.3233333333333333
2 2 517.9474679231203 0.42
2 2 719.6856730011514 0.45
2 2 1000.0 0.485
2 2 1389.4954943731361 0.495
2 2 1930.6977288832495 0.5
2 2 2682.695795279722 0.5
2 2 3727.593720314938 0.5
2 2 5179.474679231202 0.5
2 2 7196.856730011514 0.5
2 2 10000.0 0.5
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0006666666666666668
5 5 7.196856730011514 0.0
5 5 10.0 0.0013333333333333335
5 5 13.89495494373136 0.0013333333333333335
5 5 19.306977288832496 0.004666666666666667
5 5 26.82695795279722 0.007333333333333334
5 5 37.27593720314938 0.008666666666666666
5 5 51.794746792312125 0.015333333333333336
5 5 71.96856730011514 0.02666666666666667
5 5 100.0 0.033999999999999996
5 5 138.9495494373136 0.04666666666666667
5 5 193.06977288832496 0.07066666666666667
5 5 268.26957952797216 0.11066666666666668
5 5 372.7593720314938 0.12933333333333333
5 5 517.9474679231203 0.14799999999999996
5 5 719.6856730011514 0.1753333333333333
5 5 1000.0 0.1953333333333333
5 5 1389.4954943731361 0.19799999999999998
5 5 1930.6977288832495 0.19999999999999998
5 5 2682.695795279722 0.19999999999999998
5 5 3727.593720314938 0.19999999999999998
5 5 5179.474679231202 0.19999999999999998
5 5 7196.856730011514 0.19999999999999998
5 5 10000.0 0.19999999999999998
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0003333333333333334
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0003333333333333334
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0003333333333333334
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0
10 10 1.0 0.0
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0003333333333333334
10 10 5.179474679231207 0.0006666666666666668
10 10 7.196856730011514 0.0006666666666666668
10 10 10.0 0.0
10 10 13.89495494373136 0.0016666666666666668
10 10 19.306977288832496 0.0030000000000000005
10 10 26.82695795279722 0.004000000000000001
10 10 37.27593720314938 0.005333333333333334
10 10 51.794746792312125 0.007333333333333334
10 10 71.96856730011514 0.014666666666666668
10 10 100.0 0.02
10 10 138.9495494373136 0.024
10 10 193.06977288832496 0.04066666666666667
10 10 268.26957952797216 0.04933333333333333
10 10 372.7593720314938 0.06633333333333333
10 10 517.9474679231203 0.08299999999999999
10 10 719.6856730011514 0.08866666666666664
10 10 1000.0 0.09666666666666665
10 10 1389.4954943731361 0.09933333333333333
10 10 1930.6977288832495 0.09999999999999999
10 10 2682.695795279722 0.09999999999999999
10 10 3727.593720314938 0.09999999999999999
10 10 5179.474679231202 0.09999999999999999
10 10 7196.856730011514 0.09999999999999999
10 10 10000.0 0.09999999999999999
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0
20 20 0.005179474679231213 0.0
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0
20 20 0.013894954943731374 0.0
20 20 0.019306977288832496 0.0001666666666666667
20 20 0.026826957952797246 0.0
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0001666666666666667
20 20 0.07196856730011518 0.0
20 20 0.1 0.0
20 20 0.13894954943731375 0.0
20 20 0.19306977288832497 0.0
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0003333333333333334
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0001666666666666667
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0005000000000000001
20 20 5.179474679231207 0.0003333333333333334
20 20 7.196856730011514 0.0006666666666666668
20 20 10.0 0.0005000000000000001
20 20 13.89495494373136 0.0010000000000000002
20 20 19.306977288832496 0.0021666666666666666
20 20 26.82695795279722 0.0028333333333333335
20 20 37.27593720314938 0.0033333333333333335
20 20 51.794746792312125 0.0025
20 20 71.96856730011514 0.006166666666666667
20 20 100.0 0.009499999999999998
20 20 138.9495494373136 0.014000000000000004
20 20 193.06977288832496 0.018500000000000003
20 20 268.26957952797216 0.023333333333333334
20 20 372.7593720314938 0.032
20 20 517.9474679231203 0.04099999999999999
20 20 719.6856730011514 0.04483333333333332
20 20 1000.0 0.04849999999999999
20 20 1389.4954943731361 0.049666666666666665
20 20 1930.6977288832495 0.049999999999999996
20 20 2682.695795279722 0.049999999999999996
20 20 3727.593720314938 0.049999999999999996
20 20 5179.474679231202 0.049999999999999996
20 20 7196.856730011514 0.049999999999999996
20 20 10000.0 0.049999999999999996


==> data/topk/enron_ebcpf.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0033333333333333335
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.05
1 1 10.0 0.39
1 1 13.89495494373136 0.9566666666666667
1 1 19.306977288832496 0.9866666666666667
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.005
2 2 7.196856730011514 0.055
2 2 10.0 0.4066666666666667
2 2 13.89495494373136 0.7733333333333333
2 2 19.306977288832496 0.93
2 2 26.82695795279722 0.97
2 2 37.27593720314938 0.9933333333333333
2 2 51.794746792312125 1.0
2 2 71.96856730011514 1.0
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0006666666666666668
5 5 0.003727593720314938 0.0013333333333333335
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0006666666666666668
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0006666666666666668
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0006666666666666668
5 5 0.2682695795279725 0.0006666666666666668
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0013333333333333335
5 5 2.6826957952797246 0.002666666666666667
5 5 3.727593720314938 0.005333333333333334
5 5 5.179474679231207 0.008000000000000002
5 5 7.196856730011514 0.054666666666666676
5 5 10.0 0.276
5 5 13.89495494373136 0.6573333333333333
5 5 19.306977288832496 0.9520000000000001
5 5 26.82695795279722 0.9953333333333334
5 5 37.27593720314938 0.9959999999999999
5 5 51.794746792312125 0.9993333333333334
5 5 71.96856730011514 1.0
5 5 100.0 1.0
5 5 138.9495494373136 1.0
5 5 193.06977288832496 1.0
5 5 268.26957952797216 1.0
5 5 372.7593720314938 1.0
5 5 517.9474679231203 1.0
5 5 719.6856730011514 1.0
5 5 1000.0 1.0
5 5 1389.4954943731361 1.0
5 5 1930.6977288832495 1.0
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0003333333333333334
10 10 0.0013894954943731374 0.0003333333333333334
10 10 0.0019306977288832496 0.0003333333333333334
10 10 0.0026826957952797246 0.0003333333333333334
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0003333333333333334
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0003333333333333334
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0003333333333333334
10 10 0.0372759372031494 0.0003333333333333334
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0003333333333333334
10 10 0.19306977288832497 0.0006666666666666668
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0003333333333333334
10 10 0.5179474679231207 0.0003333333333333334
10 10 0.7196856730011514 0.0003333333333333334
10 10 1.0 0.0006666666666666668
10 10 1.3894954943731375 0.0010000000000000002
10 10 1.9306977288832496 0.0023333333333333335
10 10 2.6826957952797246 0.0003333333333333334
10 10 3.727593720314938 0.0026666666666666666
10 10 5.179474679231207 0.009333333333333332
10 10 7.196856730011514 0.051000000000000004
10 10 10.0 0.20800000000000002
10 10 13.89495494373136 0.47833333333333333
10 10 19.306977288832496 0.7293333333333334
10 10 26.82695795279722 0.8930000000000003
10 10 37.27593720314938 0.9596666666666666
10 10 51.794746792312125 0.9736666666666668
10 10 71.96856730011514 0.9856666666666668
10 10 100.0 0.995
10 10 138.9495494373136 0.9986666666666667
10 10 193.06977288832496 0.9990000000000001
10 10 268.26957952797216 1.0
10 10 372.7593720314938 1.0
10 10 517.9474679231203 1.0
10 10 719.6856730011514 1.0
10 10 1000.0 1.0
10 10 1389.4954943731361 1.0
10 10 1930.6977288832495 1.0
10 10 2682.695795279722 1.0
10 10 3727.593720314938 1.0
10 10 5179.474679231202 1.0
10 10 7196.856730011514 1.0
10 10 10000.0 1.0
20 20 0.001 0.0003333333333333334
20 20 0.0013894954943731374 0.0001666666666666667
20 20 0.0019306977288832496 0.0010000000000000002
20 20 0.0026826957952797246 0.0006666666666666668
20 20 0.003727593720314938 0.0011666666666666668
20 20 0.005179474679231213 0.0008333333333333334
20 20 0.0071968567300115215 0.0003333333333333334
20 20 0.01 0.0006666666666666668
20 20 0.013894954943731374 0.0003333333333333334
20 20 0.019306977288832496 0.0008333333333333334
20 20 0.026826957952797246 0.0010000000000000002
20 20 0.0372759372031494 0.0006666666666666668
20 20 0.0517947467923121 0.0005000000000000001
20 20 0.07196856730011518 0.0005000000000000001
20 20 0.1 0.0008333333333333334
20 20 0.13894954943731375 0.0005000000000000001
20 20 0.19306977288832497 0.0001666666666666667
20 20 0.2682695795279725 0.0005000000000000001
20 20 0.3727593720314938 0.0008333333333333334
20 20 0.5179474679231207 0.0010000000000000002
20 20 0.7196856730011514 0.0003333333333333334
20 20 1.0 0.0001666666666666667
20 20 1.3894954943731375 0.0005000000000000001
20 20 1.9306977288832496 0.0016666666666666668
20 20 2.6826957952797246 0.0021666666666666666
20 20 3.727593720314938 0.004166666666666667
20 20 5.179474679231207 0.011666666666666667
20 20 7.196856730011514 0.047999999999999994
20 20 10.0 0.14833333333333334
20 20 13.89495494373136 0.29850000000000004
20 20 19.306977288832496 0.4505
20 20 26.82695795279722 0.5958333333333333
20 20 37.27593720314938 0.7006666666666668
20 20 51.794746792312125 0.8690000000000001
20 20 71.96856730011514 0.9503333333333334
20 20 100.0 0.9683333333333334
20 20 138.9495494373136 0.9770000000000001
20 20 193.06977288832496 0.9823333333333333
20 20 268.26957952797216 0.9879999999999999
20 20 372.7593720314938 0.9928333333333335
20 20 517.9474679231203 0.9946666666666666
20 20 719.6856730011514 0.9985
20 20 1000.0 0.9993333333333334
20 20 1389.4954943731361 1.0
20 20 1930.6977288832495 1.0
20 20 2682.695795279722 1.0
20 20 3727.593720314938 1.0
20 20 5179.474679231202 1.0
20 20 7196.856730011514 1.0
20 20 10000.0 1.0


==> data/topk/github_ebcg.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.005061224489795919 0.0
1 1 0.009122448979591836 0.0
1 1 0.013183673469387758 0.0
1 1 0.017244897959183676 0.0
1 1 0.021306122448979593 0.0
1 1 0.025367346938775515 0.0
1 1 0.029428571428571432 0.0
1 1 0.03348979591836735 0.0
1 1 0.03755102040816327 0.0
1 1 0.041612244897959186 0.0
1 1 0.04567346938775511 0.0
1 1 0.04973469387755103 0.0
1 1 0.05379591836734694 0.0
1 1 0.057857142857142864 0.0
1 1 0.06191836734693878 0.0
1 1 0.0659795918367347 0.0
1 1 0.07004081632653061 0.0
1 1 0.07410204081632654 0.0
1 1 0.07816326530612246 0.0
1 1 0.08222448979591837 0.0
1 1 0.0862857142857143 0.0
1 1 0.09034693877551021 0.0
1 1 0.09440816326530613 0.0
1 1 0.09846938775510206 0.0
1 1 0.10253061224489797 0.0
1 1 0.10659183673469388 0.0
1 1 0.1106530612244898 0.0
1 1 0.11471428571428573 0.0
1 1 0.11877551020408164 0.0
1 1 0.12283673469387756 0.0
1 1 0.12689795918367347 0.0
1 1 0.1309591836734694 0.0
1 1 0.13502040816326533 0.0
1 1 0.13908163265306123 0.0
1 1 0.14314285714285716 0.0
1 1 0.14720408163265308 0.0
1 1 0.15126530612244898 0.0
1 1 0.1553265306122449 0.0
1 1 0.15938775510204084 0.0
1 1 0.16344897959183674 0.0
1 1 0.16751020408163267 0.0
1 1 0.1715714285714286 0.0
1 1 0.1756326530612245 0.0
1 1 0.17969387755102043 0.0
1 1 0.18375510204081635 0.0
1 1 0.18781632653061225 0.0
1 1 0.19187755102040818 0.0
1 1 0.1959387755102041 0.0
1 1 0.2 0.0
2 2 0.001 0.0
2 2 0.005061224489795919 0.0
2 2 0.009122448979591836 0.0
2 2 0.013183673469387758 0.0
2 2 0.017244897959183676 0.0
2 2 0.021306122448979593 0.0
2 2 0.025367346938775515 0.0
2 2 0.029428571428571432 0.0
2 2 0.03348979591836735 0.0
2 2 0.03755102040816327 0.0
2 2 0.041612244897959186 0.0
2 2 0.04567346938775511 0.0
2 2 0.04973469387755103 0.0
2 2 0.05379591836734694 0.0
2 2 0.057857142857142864 0.0
2 2 0.06191836734693878 0.0
2 2 0.0659795918367347 0.0
2 2 0.07004081632653061 0.0
2 2 0.07410204081632654 0.0
2 2 0.07816326530612246 0.0
2 2 0.08222448979591837 0.0
2 2 0.0862857142857143 0.0
2 2 0.09034693877551021 0.0
2 2 0.09440816326530613 0.0
2 2 0.09846938775510206 0.0
2 2 0.10253061224489797 0.0
2 2 0.10659183673469388 0.0
2 2 0.1106530612244898 0.0
2 2 0.11471428571428573 0.0
2 2 0.11877551020408164 0.0
2 2 0.12283673469387756 0.0
2 2 0.12689795918367347 0.0
2 2 0.1309591836734694 0.0
2 2 0.13502040816326533 0.0016666666666666668
2 2 0.13908163265306123 0.0
2 2 0.14314285714285716 0.0
2 2 0.14720408163265308 0.0
2 2 0.15126530612244898 0.0
2 2 0.1553265306122449 0.0
2 2 0.15938775510204084 0.0
2 2 0.16344897959183674 0.0
2 2 0.16751020408163267 0.0
2 2 0.1715714285714286 0.0
2 2 0.1756326530612245 0.0
2 2 0.17969387755102043 0.0
2 2 0.18375510204081635 0.0
2 2 0.18781632653061225 0.0
2 2 0.19187755102040818 0.0
2 2 0.1959387755102041 0.0
2 2 0.2 0.0
5 5 0.001 0.0
5 5 0.005061224489795919 0.0006666666666666668
5 5 0.009122448979591836 0.0006666666666666668
5 5 0.013183673469387758 0.0
5 5 0.017244897959183676 0.0
5 5 0.021306122448979593 0.0
5 5 0.025367346938775515 0.0
5 5 0.029428571428571432 0.0006666666666666668
5 5 0.03348979591836735 0.0
5 5 0.03755102040816327 0.0
5 5 0.041612244897959186 0.0
5 5 0.04567346938775511 0.0
5 5 0.04973469387755103 0.0013333333333333335
5 5 0.05379591836734694 0.0
5 5 0.057857142857142864 0.0
5 5 0.06191836734693878 0.0
5 5 0.0659795918367347 0.0
5 5 0.07004081632653061 0.0
5 5 0.07410204081632654 0.0
5 5 0.07816326530612246 0.0
5 5 0.08222448979591837 0.0006666666666666668
5 5 0.0862857142857143 0.0
5 5 0.09034693877551021 0.0
5 5 0.09440816326530613 0.0
5 5 0.09846938775510206 0.0006666666666666668
5 5 0.10253061224489797 0.0006666666666666668
5 5 0.10659183673469388 0.0
5 5 0.1106530612244898 0.0
5 5 0.11471428571428573 0.0
5 5 0.11877551020408164 0.0
5 5 0.12283673469387756 0.0
5 5 0.12689795918367347 0.0
5 5 0.1309591836734694 0.0020000000000000005
5 5 0.13502040816326533 0.0
5 5 0.13908163265306123 0.0
5 5 0.14314285714285716 0.0
5 5 0.14720408163265308 0.0006666666666666668
5 5 0.15126530612244898 0.0006666666666666668
5 5 0.1553265306122449 0.0006666666666666668
5 5 0.15938775510204084 0.0013333333333333335
5 5 0.16344897959183674 0.0
5 5 0.16751020408163267 0.0
5 5 0.1715714285714286 0.0
5 5 0.1756326530612245 0.0
5 5 0.17969387755102043 0.0006666666666666668
5 5 0.18375510204081635 0.0
5 5 0.18781632653061225 0.0
5 5 0.19187755102040818 0.0
5 5 0.1959387755102041 0.0006666666666666668
5 5 0.2 0.0
10 10 0.001 0.0003333333333333334
10 10 0.005061224489795919 0.0003333333333333334
10 10 0.009122448979591836 0.0003333333333333334
10 10 0.013183673469387758 0.0
10 10 0.017244897959183676 0.0003333333333333334
10 10 0.021306122448979593 0.0
10 10 0.025367346938775515 0.0
10 10 0.029428571428571432 0.0
10 10 0.03348979591836735 0.0006666666666666668
10 10 0.03755102040816327 0.0003333333333333334
10 10 0.041612244897959186 0.0
10 10 0.04567346938775511 0.0
10 10 0.04973469387755103 0.0003333333333333334
10 10 0.05379591836734694 0.0
10 10 0.057857142857142864 0.0
10 10 0.06191836734693878 0.0003333333333333334
10 10 0.0659795918367347 0.0003333333333333334
10 10 0.07004081632653061 0.0006666666666666668
10 10 0.07410204081632654 0.0
10 10 0.07816326530612246 0.0003333333333333334
10 10 0.08222448979591837 0.0003333333333333334
10 10 0.0862857142857143 0.0
10 10 0.09034693877551021 0.0003333333333333334
10 10 0.09440816326530613 0.0003333333333333334
10 10 0.09846938775510206 0.0003333333333333334
10 10 0.10253061224489797 0.0003333333333333334
10 10 0.10659183673469388 0.0
10 10 0.1106530612244898 0.0
10 10 0.11471428571428573 0.0
10 10 0.11877551020408164 0.0
10 10 0.12283673469387756 0.0003333333333333334
10 10 0.12689795918367347 0.0
10 10 0.1309591836734694 0.0003333333333333334
10 10 0.13502040816326533 0.0
10 10 0.13908163265306123 0.0
10 10 0.14314285714285716 0.0006666666666666668
10 10 0.14720408163265308 0.0013333333333333335
10 10 0.15126530612244898 0.0
10 10 0.1553265306122449 0.0006666666666666668
10 10 0.15938775510204084 0.0003333333333333334
10 10 0.16344897959183674 0.0006666666666666668
10 10 0.16751020408163267 0.0
10 10 0.1715714285714286 0.0006666666666666668
10 10 0.1756326530612245 0.0010000000000000002
10 10 0.17969387755102043 0.0003333333333333334
10 10 0.18375510204081635 0.0
10 10 0.18781632653061225 0.0
10 10 0.19187755102040818 0.0003333333333333334
10 10 0.1959387755102041 0.0003333333333333334
10 10 0.2 0.0
20 20 0.001 0.0010000000000000002
20 20 0.005061224489795919 0.0005000000000000001
20 20 0.009122448979591836 0.0003333333333333334
20 20 0.013183673469387758 0.0006666666666666668
20 20 0.017244897959183676 0.0006666666666666668
20 20 0.021306122448979593 0.0001666666666666667
20 20 0.025367346938775515 0.0003333333333333334
20 20 0.029428571428571432 0.0008333333333333334
20 20 0.03348979591836735 0.0008333333333333334
20 20 0.03755102040816327 0.0001666666666666667
20 20 0.041612244897959186 0.0003333333333333334
20 20 0.04567346938775511 0.0001666666666666667
20 20 0.04973469387755103 0.0005000000000000001
20 20 0.05379591836734694 0.0005000000000000001
20 20 0.057857142857142864 0.0001666666666666667
20 20 0.06191836734693878 0.0003333333333333334
20 20 0.0659795918367347 0.0001666666666666667
20 20 0.07004081632653061 0.0003333333333333334
20 20 0.07410204081632654 0.0003333333333333334
20 20 0.07816326530612246 0.0006666666666666668
20 20 0.08222448979591837 0.0003333333333333334
20 20 0.0862857142857143 0.0001666666666666667
20 20 0.09034693877551021 0.0001666666666666667
20 20 0.09440816326530613 0.0005000000000000001
20 20 0.09846938775510206 0.0001666666666666667
20 20 0.10253061224489797 0.0005000000000000001
20 20 0.10659183673469388 0.0008333333333333334
20 20 0.1106530612244898 0.0006666666666666668
20 20 0.11471428571428573 0.0008333333333333334
20 20 0.11877551020408164 0.0001666666666666667
20 20 0.12283673469387756 0.0008333333333333334
20 20 0.12689795918367347 0.0005000000000000001
20 20 0.1309591836734694 0.0001666666666666667
20 20 0.13502040816326533 0.0006666666666666668
20 20 0.13908163265306123 0.0003333333333333334
20 20 0.14314285714285716 0.0003333333333333334
20 20 0.14720408163265308 0.0008333333333333334
20 20 0.15126530612244898 0.0006666666666666668
20 20 0.1553265306122449 0.0005000000000000001
20 20 0.15938775510204084 0.0
20 20 0.16344897959183674 0.0006666666666666668
20 20 0.16751020408163267 0.0005000000000000001
20 20 0.1715714285714286 0.0005000000000000001
20 20 0.1756326530612245 0.0001666666666666667
20 20 0.17969387755102043 0.0006666666666666668
20 20 0.18375510204081635 0.0001666666666666667
20 20 0.18781632653061225 0.0006666666666666668
20 20 0.19187755102040818 0.0005000000000000001
20 20 0.1959387755102041 0.0001666666666666667
20 20 0.2 0.0008333333333333334


==> data/topk/github_ebcg_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0033333333333333335
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0033333333333333335
1 1 7.196856730011514 0.02666666666666667
1 1 10.0 0.15333333333333332
1 1 13.89495494373136 0.8733333333333333
1 1 19.306977288832496 1.0
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0016666666666666668
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0
2 2 10.0 0.005
2 2 13.89495494373136 0.011666666666666667
2 2 19.306977288832496 0.13833333333333334
2 2 26.82695795279722 0.49166666666666664
2 2 37.27593720314938 0.5766666666666667
2 2 51.794746792312125 0.9266666666666666
2 2 71.96856730011514 0.9983333333333333
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0006666666666666668
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0006666666666666668
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0013333333333333335
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0006666666666666668
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0013333333333333335
5 5 2.6826957952797246 0.0006666666666666668
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0
5 5 7.196856730011514 0.0006666666666666668
5 5 10.0 0.0
5 5 13.89495494373136 0.0
5 5 19.306977288832496 0.0020000000000000005
5 5 26.82695795279722 0.004000000000000001
5 5 37.27593720314938 0.023333333333333338
5 5 51.794746792312125 0.144
5 5 71.96856730011514 0.22133333333333335
5 5 100.0 0.33266666666666667
5 5 138.9495494373136 0.4019999999999999
5 5 193.06977288832496 0.4006666666666666
5 5 268.26957952797216 0.40333333333333327
5 5 372.7593720314938 0.414
5 5 517.9474679231203 0.526
5 5 719.6856730011514 0.7433333333333333
5 5 1000.0 0.8559999999999999
5 5 1389.4954943731361 0.9426666666666667
5 5 1930.6977288832495 0.958
5 5 2682.695795279722 0.9820000000000001
5 5 3727.593720314938 0.9893333333333334
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0003333333333333334
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0003333333333333334
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0003333333333333334
10 10 0.01 0.0006666666666666668
10 10 0.013894954943731374 0.0003333333333333334
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0006666666666666668
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0003333333333333334
10 10 0.1 0.0006666666666666668
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0003333333333333334
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0003333333333333334
10 10 1.0 0.0003333333333333334
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0003333333333333334
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0003333333333333334
10 10 5.179474679231207 0.0006666666666666668
10 10 7.196856730011514 0.0006666666666666668
10 10 10.0 0.0003333333333333334
10 10 13.89495494373136 0.0
10 10 19.306977288832496 0.0
10 10 26.82695795279722 0.0016666666666666668
10 10 37.27593720314938 0.0010000000000000002
10 10 51.794746792312125 0.003
10 10 71.96856730011514 0.014666666666666668
10 10 100.0 0.08866666666666664
10 10 138.9495494373136 0.11899999999999998
10 10 193.06977288832496 0.18666666666666668
10 10 268.26957952797216 0.20066666666666663
10 10 372.7593720314938 0.20166666666666663
10 10 517.9474679231203 0.20366666666666663
10 10 719.6856730011514 0.22333333333333333
10 10 1000.0 0.30833333333333335
10 10 1389.4954943731361 0.42399999999999993
10 10 1930.6977288832495 0.5613333333333334
10 10 2682.695795279722 0.7146666666666667
10 10 3727.593720314938 0.827
10 10 5179.474679231202 0.9183333333333333
10 10 7196.856730011514 0.973
10 10 10000.0 1.0
20 20 0.001 0.0001666666666666667
20 20 0.0013894954943731374 0.0003333333333333334
20 20 0.0019306977288832496 0.0001666666666666667
20 20 0.0026826957952797246 0.0003333333333333334
20 20 0.003727593720314938 0.0001666666666666667
20 20 0.005179474679231213 0.0006666666666666668
20 20 0.0071968567300115215 0.0006666666666666668
20 20 0.01 0.0003333333333333334
20 20 0.013894954943731374 0.0013333333333333335
20 20 0.019306977288832496 0.0
20 20 0.026826957952797246 0.0006666666666666668
20 20 0.0372759372031494 0.0006666666666666668
20 20 0.0517947467923121 0.0
20 20 0.07196856730011518 0.0006666666666666668
20 20 0.1 0.0003333333333333334
20 20 0.13894954943731375 0.0005000000000000001
20 20 0.19306977288832497 0.0006666666666666668
20 20 0.2682695795279725 0.0006666666666666668
20 20 0.3727593720314938 0.0008333333333333334
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0005000000000000001
20 20 1.0 0.0006666666666666668
20 20 1.3894954943731375 0.0001666666666666667
20 20 1.9306977288832496 0.0006666666666666668
20 20 2.6826957952797246 0.0005000000000000001
20 20 3.727593720314938 0.0006666666666666668
20 20 5.179474679231207 0.0006666666666666668
20 20 7.196856730011514 0.0006666666666666668
20 20 10.0 0.0003333333333333334
20 20 13.89495494373136 0.0006666666666666668
20 20 19.306977288832496 0.0005000000000000001
20 20 26.82695795279722 0.0005000000000000001
20 20 37.27593720314938 0.0005000000000000001
20 20 51.794746792312125 0.0001666666666666667
20 20 71.96856730011514 0.0011666666666666668
20 20 100.0 0.002166666666666667
20 20 138.9495494373136 0.013833333333333335
20 20 193.06977288832496 0.049999999999999996
20 20 268.26957952797216 0.06316666666666666
20 20 372.7593720314938 0.09816666666666665
20 20 517.9474679231203 0.10099999999999999
20 20 719.6856730011514 0.10216666666666666
20 20 1000.0 0.10449999999999998
20 20 1389.4954943731361 0.11766666666666666
20 20 1930.6977288832495 0.1703333333333333
20 20 2682.695795279722 0.23349999999999999
20 20 3727.593720314938 0.32083333333333336
20 20 5179.474679231202 0.39149999999999996
20 20 7196.856730011514 0.4838333333333333
20 20 10000.0 0.6706666666666667


==> data/topk/github_ebcls.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.005061224489795919 0.8
1 1 0.009122448979591836 0.9366666666666666
1 1 0.013183673469387758 0.9566666666666667
1 1 0.017244897959183676 0.9966666666666667
1 1 0.021306122448979593 0.9966666666666667
1 1 0.025367346938775515 0.9966666666666667
1 1 0.029428571428571432 1.0
1 1 0.03348979591836735 1.0
1 1 0.03755102040816327 1.0
1 1 0.041612244897959186 1.0
1 1 0.04567346938775511 1.0
1 1 0.04973469387755103 1.0
1 1 0.05379591836734694 1.0
1 1 0.057857142857142864 1.0
1 1 0.06191836734693878 1.0
1 1 0.0659795918367347 1.0
1 1 0.07004081632653061 1.0
1 1 0.07410204081632654 1.0
1 1 0.07816326530612246 1.0
1 1 0.08222448979591837 1.0
1 1 0.0862857142857143 1.0
1 1 0.09034693877551021 1.0
1 1 0.09440816326530613 1.0
1 1 0.09846938775510206 1.0
1 1 0.10253061224489797 1.0
1 1 0.10659183673469388 1.0
1 1 0.1106530612244898 1.0
1 1 0.11471428571428573 1.0
1 1 0.11877551020408164 1.0
1 1 0.12283673469387756 1.0
1 1 0.12689795918367347 1.0
1 1 0.1309591836734694 1.0
1 1 0.13502040816326533 1.0
1 1 0.13908163265306123 1.0
1 1 0.14314285714285716 1.0
1 1 0.14720408163265308 1.0
1 1 0.15126530612244898 1.0
1 1 0.1553265306122449 1.0
1 1 0.15938775510204084 1.0
1 1 0.16344897959183674 1.0
1 1 0.16751020408163267 1.0
1 1 0.1715714285714286 1.0
1 1 0.1756326530612245 1.0
1 1 0.17969387755102043 1.0
1 1 0.18375510204081635 1.0
1 1 0.18781632653061225 1.0
1 1 0.19187755102040818 1.0
1 1 0.1959387755102041 1.0
1 1 0.2 1.0
2 2 0.001 0.0
2 2 0.005061224489795919 0.10166666666666667
2 2 0.009122448979591836 0.945
2 2 0.013183673469387758 0.9983333333333333
2 2 0.017244897959183676 1.0
2 2 0.021306122448979593 1.0
2 2 0.025367346938775515 1.0
2 2 0.029428571428571432 1.0
2 2 0.03348979591836735 1.0
2 2 0.03755102040816327 1.0
2 2 0.041612244897959186 1.0
2 2 0.04567346938775511 1.0
2 2 0.04973469387755103 1.0
2 2 0.05379591836734694 1.0
2 2 0.057857142857142864 1.0
2 2 0.06191836734693878 1.0
2 2 0.0659795918367347 1.0
2 2 0.07004081632653061 1.0
2 2 0.07410204081632654 1.0
2 2 0.07816326530612246 1.0
2 2 0.08222448979591837 1.0
2 2 0.0862857142857143 1.0
2 2 0.09034693877551021 1.0
2 2 0.09440816326530613 1.0
2 2 0.09846938775510206 1.0
2 2 0.10253061224489797 1.0
2 2 0.10659183673469388 1.0
2 2 0.1106530612244898 1.0
2 2 0.11471428571428573 1.0
2 2 0.11877551020408164 1.0
2 2 0.12283673469387756 1.0
2 2 0.12689795918367347 1.0
2 2 0.1309591836734694 1.0
2 2 0.13502040816326533 1.0
2 2 0.13908163265306123 1.0
2 2 0.14314285714285716 1.0
2 2 0.14720408163265308 1.0
2 2 0.15126530612244898 1.0
2 2 0.1553265306122449 1.0
2 2 0.15938775510204084 1.0
2 2 0.16344897959183674 1.0
2 2 0.16751020408163267 1.0
2 2 0.1715714285714286 1.0
2 2 0.1756326530612245 1.0
2 2 0.17969387755102043 1.0
2 2 0.18375510204081635 1.0
2 2 0.18781632653061225 1.0
2 2 0.19187755102040818 1.0
2 2 0.1959387755102041 1.0
2 2 0.2 1.0
5 5 0.001 0.0006666666666666668
5 5 0.005061224489795919 0.002666666666666667
5 5 0.009122448979591836 0.014
5 5 0.013183673469387758 0.12066666666666666
5 5 0.017244897959183676 0.368
5 5 0.021306122448979593 0.4193333333333333
5 5 0.025367346938775515 0.46599999999999997
5 5 0.029428571428571432 0.5533333333333333
5 5 0.03348979591836735 0.6759999999999999
5 5 0.03755102040816327 0.7733333333333332
5 5 0.041612244897959186 0.838
5 5 0.04567346938775511 0.864
5 5 0.04973469387755103 0.8933333333333333
5 5 0.05379591836734694 0.9193333333333333
5 5 0.057857142857142864 0.9253333333333332
5 5 0.06191836734693878 0.9286666666666668
5 5 0.0659795918367347 0.922
5 5 0.07004081632653061 0.9373333333333332
5 5 0.07410204081632654 0.9433333333333334
5 5 0.07816326530612246 0.9506666666666667
5 5 0.08222448979591837 0.944
5 5 0.0862857142857143 0.9406666666666667
5 5 0.09034693877551021 0.9486666666666668
5 5 0.09440816326530613 0.948
5 5 0.09846938775510206 0.9553333333333334
5 5 0.10253061224489797 0.9573333333333333
5 5 0.10659183673469388 0.9546666666666666
5 5 0.1106530612244898 0.9573333333333333
5 5 0.11471428571428573 0.9606666666666667
5 5 0.11877551020408164 0.954
5 5 0.12283673469387756 0.9573333333333333
5 5 0.12689795918367347 0.9653333333333333
5 5 0.1309591836734694 0.9686666666666668
5 5 0.13502040816326533 0.9633333333333334
5 5 0.13908163265306123 0.9660000000000001
5 5 0.14314285714285716 0.9693333333333334
5 5 0.14720408163265308 0.968
5 5 0.15126530612244898 0.9713333333333333
5 5 0.1553265306122449 0.9686666666666668
5 5 0.15938775510204084 0.9733333333333334
5 5 0.16344897959183674 0.9666666666666667
5 5 0.16751020408163267 0.9713333333333335
5 5 0.1715714285714286 0.974
5 5 0.1756326530612245 0.9753333333333334
5 5 0.17969387755102043 0.9706666666666667
5 5 0.18375510204081635 0.9786666666666668
5 5 0.18781632653061225 0.9759999999999999
5 5 0.19187755102040818 0.9826666666666667
5 5 0.1959387755102041 0.9806666666666666
5 5 0.2 0.9773333333333333
10 10 0.001 0.0006666666666666668
10 10 0.005061224489795919 0.0
10 10 0.009122448979591836 0.0013333333333333335
10 10 0.013183673469387758 0.003666666666666667
10 10 0.017244897959183676 0.010666666666666668
10 10 0.021306122448979593 0.02733333333333333
10 10 0.025367346938775515 0.07633333333333332
10 10 0.029428571428571432 0.16699999999999998
10 10 0.03348979591836735 0.205
10 10 0.03755102040816327 0.21599999999999994
10 10 0.041612244897959186 0.23
10 10 0.04567346938775511 0.2543333333333333
10 10 0.04973469387755103 0.2796666666666667
10 10 0.05379591836734694 0.323
10 10 0.057857142857142864 0.36599999999999994
10 10 0.06191836734693878 0.40633333333333327
10 10 0.0659795918367347 0.4579999999999999
10 10 0.07004081632653061 0.48599999999999993
10 10 0.07410204081632654 0.536
10 10 0.07816326530612246 0.561
10 10 0.08222448979591837 0.6053333333333332
10 10 0.0862857142857143 0.6273333333333333
10 10 0.09034693877551021 0.6563333333333332
10 10 0.09440816326530613 0.6829999999999999
10 10 0.09846938775510206 0.7043333333333334
10 10 0.10253061224489797 0.7273333333333334
10 10 0.10659183673469388 0.7493333333333334
10 10 0.1106530612244898 0.7733333333333333
10 10 0.11471428571428573 0.7966666666666667
10 10 0.11877551020408164 0.8033333333333335
10 10 0.12283673469387756 0.8126666666666668
10 10 0.12689795918367347 0.8326666666666668
10 10 0.1309591836734694 0.8346666666666667
10 10 0.13502040816326533 0.8473333333333334
10 10 0.13908163265306123 0.849
10 10 0.14314285714285716 0.8646666666666666
10 10 0.14720408163265308 0.8626666666666667
10 10 0.15126530612244898 0.8803333333333334
10 10 0.1553265306122449 0.8720000000000001
10 10 0.15938775510204084 0.8753333333333334
10 10 0.16344897959183674 0.8796666666666668
10 10 0.16751020408163267 0.8873333333333335
10 10 0.1715714285714286 0.8903333333333334
10 10 0.1756326530612245 0.8893333333333334
10 10 0.17969387755102043 0.8996666666666667
10 10 0.18375510204081635 0.8963333333333334
10 10 0.18781632653061225 0.8976666666666667
10 10 0.19187755102040818 0.9023333333333334
10 10 0.1959387755102041 0.9003333333333334
10 10 0.2 0.9013333333333332
20 20 0.001 0.0011666666666666668
20 20 0.005061224489795919 0.0011666666666666668
20 20 0.009122448979591836 0.0015
20 20 0.013183673469387758 0.0013333333333333335
20 20 0.017244897959183676 0.0008333333333333334
20 20 0.021306122448979593 0.0018333333333333335
20 20 0.025367346938775515 0.0045000000000000005
20 20 0.029428571428571432 0.0068333333333333345
20 20 0.03348979591836735 0.010166666666666666
20 20 0.03755102040816327 0.018166666666666668
20 20 0.041612244897959186 0.030333333333333334
20 20 0.04567346938775511 0.044333333333333336
20 20 0.04973469387755103 0.06333333333333334
20 20 0.05379591836734694 0.08166666666666667
20 20 0.057857142857142864 0.09999999999999999
20 20 0.06191836734693878 0.10483333333333332
20 20 0.0659795918367347 0.11083333333333334
20 20 0.07004081632653061 0.118
20 20 0.07410204081632654 0.12283333333333334
20 20 0.07816326530612246 0.12566666666666668
20 20 0.08222448979591837 0.13366666666666666
20 20 0.0862857142857143 0.14049999999999999
20 20 0.09034693877551021 0.14783333333333334
20 20 0.09440816326530613 0.16766666666666666
20 20 0.09846938775510206 0.172
20 20 0.10253061224489797 0.18966666666666665
20 20 0.10659183673469388 0.20466666666666664
20 20 0.1106530612244898 0.221
20 20 0.11471428571428573 0.23816666666666667
20 20 0.11877551020408164 0.246
20 20 0.12283673469387756 0.2595
20 20 0.12689795918367347 0.28
20 20 0.1309591836734694 0.28883333333333333
20 20 0.13502040816326533 0.2966666666666667
20 20 0.13908163265306123 0.30833333333333335
20 20 0.14314285714285716 0.32366666666666666
20 20 0.14720408163265308 0.3396666666666667
20 20 0.15126530612244898 0.3516666666666667
20 20 0.1553265306122449 0.37116666666666664
20 20 0.15938775510204084 0.37899999999999995
20 20 0.16344897959183674 0.395
20 20 0.16751020408163267 0.4035
20 20 0.1715714285714286 0.41850000000000004
20 20 0.1756326530612245 0.428
20 20 0.17969387755102043 0.44416666666666665
20 20 0.18375510204081635 0.4503333333333334
20 20 0.18781632653061225 0.47116666666666673
20 20 0.19187755102040818 0.48566666666666675
20 20 0.1959387755102041 0.4925000000000001
20 20 0.2 0.5155000000000001


==> data/topk/github_ebcls_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0033333333333333335
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.10666666666666667
1 1 0.003727593720314938 0.5733333333333334
1 1 0.005179474679231213 0.7966666666666666
1 1 0.0071968567300115215 0.8766666666666667
1 1 0.01 0.95
1 1 0.013894954943731374 0.9766666666666667
1 1 0.019306977288832496 0.9966666666666667
1 1 0.026826957952797246 1.0
1 1 0.0372759372031494 1.0
1 1 0.0517947467923121 1.0
1 1 0.07196856730011518 1.0
1 1 0.1 1.0
1 1 0.13894954943731375 1.0
1 1 0.19306977288832497 1.0
1 1 0.2682695795279725 1.0
1 1 0.3727593720314938 1.0
1 1 0.5179474679231207 1.0
1 1 0.7196856730011514 1.0
1 1 1.0 1.0
1 1 1.3894954943731375 1.0
1 1 1.9306977288832496 1.0
1 1 2.6826957952797246 1.0
1 1 3.727593720314938 1.0
1 1 5.179474679231207 1.0
1 1 7.196856730011514 1.0
1 1 10.0 1.0
1 1 13.89495494373136 1.0
1 1 19.306977288832496 1.0
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.005
2 2 0.003727593720314938 0.015
2 2 0.005179474679231213 0.13
2 2 0.0071968567300115215 0.6483333333333333
2 2 0.01 0.985
2 2 0.013894954943731374 1.0
2 2 0.019306977288832496 1.0
2 2 0.026826957952797246 1.0
2 2 0.0372759372031494 1.0
2 2 0.0517947467923121 1.0
2 2 0.07196856730011518 1.0
2 2 0.1 1.0
2 2 0.13894954943731375 1.0
2 2 0.19306977288832497 1.0
2 2 0.2682695795279725 1.0
2 2 0.3727593720314938 1.0
2 2 0.5179474679231207 1.0
2 2 0.7196856730011514 1.0
2 2 1.0 1.0
2 2 1.3894954943731375 1.0
2 2 1.9306977288832496 1.0
2 2 2.6826957952797246 1.0
2 2 3.727593720314938 1.0
2 2 5.179474679231207 1.0
2 2 7.196856730011514 1.0
2 2 10.0 1.0
2 2 13.89495494373136 1.0
2 2 19.306977288832496 1.0
2 2 26.82695795279722 1.0
2 2 37.27593720314938 1.0
2 2 51.794746792312125 1.0
2 2 71.96856730011514 1.0
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0006666666666666668
5 5 0.005179474679231213 0.0013333333333333335
5 5 0.0071968567300115215 0.004666666666666667
5 5 0.01 0.023333333333333334
5 5 0.013894954943731374 0.14733333333333334
5 5 0.019306977288832496 0.4026666666666666
5 5 0.026826957952797246 0.4866666666666667
5 5 0.0372759372031494 0.7733333333333333
5 5 0.0517947467923121 0.9013333333333332
5 5 0.07196856730011518 0.9440000000000002
5 5 0.1 0.944
5 5 0.13894954943731375 0.9620000000000001
5 5 0.19306977288832497 0.9773333333333335
5 5 0.2682695795279725 0.9886666666666667
5 5 0.3727593720314938 0.9966666666666667
5 5 0.5179474679231207 0.9993333333333334
5 5 0.7196856730011514 1.0
5 5 1.0 1.0
5 5 1.3894954943731375 1.0
5 5 1.9306977288832496 1.0
5 5 2.6826957952797246 1.0
5 5 3.727593720314938 1.0
5 5 5.179474679231207 1.0
5 5 7.196856730011514 1.0
5 5 10.0 1.0
5 5 13.89495494373136 1.0
5 5 19.306977288832496 1.0
5 5 26.82695795279722 1.0
5 5 37.27593720314938 1.0
5 5 51.794746792312125 1.0
5 5 71.96856730011514 1.0
5 5 100.0 1.0
5 5 138.9495494373136 1.0
5 5 193.06977288832496 1.0
5 5 268.26957952797216 1.0
5 5 372.7593720314938 1.0
5 5 517.9474679231203 1.0
5 5 719.6856730011514 1.0
5 5 1000.0 1.0
5 5 1389.4954943731361 1.0
5 5 1930.6977288832495 1.0
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0003333333333333334
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0010000000000000002
10 10 0.005179474679231213 0.0003333333333333334
10 10 0.0071968567300115215 0.0003333333333333334
10 10 0.01 0.0010000000000000002
10 10 0.013894954943731374 0.006666666666666668
10 10 0.019306977288832496 0.02266666666666667
10 10 0.026826957952797246 0.106
10 10 0.0372759372031494 0.21866666666666665
10 10 0.0517947467923121 0.2936666666666667
10 10 0.07196856730011518 0.5093333333333334
10 10 0.1 0.7136666666666668
10 10 0.13894954943731375 0.855
10 10 0.19306977288832497 0.8960000000000002
10 10 0.2682695795279725 0.9183333333333333
10 10 0.3727593720314938 0.9396666666666665
10 10 0.5179474679231207 0.9566666666666667
10 10 0.7196856730011514 0.9783333333333334
10 10 1.0 0.9926666666666667
10 10 1.3894954943731375 0.9973333333333333
10 10 1.9306977288832496 0.9996666666666666
10 10 2.6826957952797246 1.0
10 10 3.727593720314938 1.0
10 10 5.179474679231207 1.0
10 10 7.196856730011514 1.0
10 10 10.0 1.0
10 10 13.89495494373136 1.0
10 10 19.306977288832496 1.0
10 10 26.82695795279722 1.0
10 10 37.27593720314938 1.0
10 10 51.794746792312125 1.0
10 10 71.96856730011514 1.0
10 10 100.0 1.0
10 10 138.9495494373136 1.0
10 10 193.06977288832496 1.0
10 10 268.26957952797216 1.0
10 10 372.7593720314938 1.0
10 10 517.9474679231203 1.0
10 10 719.6856730011514 1.0
10 10 1000.0 1.0
10 10 1389.4954943731361 1.0
10 10 1930.6977288832495 1.0
10 10 2682.695795279722 1.0
10 10 3727.593720314938 1.0
10 10 5179.474679231202 1.0
10 10 7196.856730011514 1.0
10 10 10000.0 1.0
20 20 0.001 0.0003333333333333334
20 20 0.0013894954943731374 0.0005000000000000001
20 20 0.0019306977288832496 0.0006666666666666668
20 20 0.0026826957952797246 0.0011666666666666665
20 20 0.003727593720314938 0.0011666666666666668
20 20 0.005179474679231213 0.0011666666666666668
20 20 0.0071968567300115215 0.0008333333333333334
20 20 0.01 0.0003333333333333334
20 20 0.013894954943731374 0.0013333333333333335
20 20 0.019306977288832496 0.0016666666666666668
20 20 0.026826957952797246 0.006166666666666667
20 20 0.0372759372031494 0.0165
20 20 0.0517947467923121 0.07666666666666666
20 20 0.07196856730011518 0.11633333333333333
20 20 0.1 0.18150000000000002
20 20 0.13894954943731375 0.3176666666666667
20 20 0.19306977288832497 0.4903333333333333
20 20 0.2682695795279725 0.7583333333333333
20 20 0.3727593720314938 0.9186666666666667
20 20 0.5179474679231207 0.9496666666666665
20 20 0.7196856730011514 0.9550000000000002
20 20 1.0 0.955
20 20 1.3894954943731375 0.9528333333333334
20 20 1.9306977288832496 0.9518333333333334
20 20 2.6826957952797246 0.9503333333333334
20 20 3.727593720314938 0.95
20 20 5.179474679231207 0.95
20 20 7.196856730011514 0.95
20 20 10.0 0.95
20 20 13.89495494373136 0.95
20 20 19.306977288832496 0.95
20 20 26.82695795279722 0.95
20 20 37.27593720314938 0.95
20 20 51.794746792312125 0.95
20 20 71.96856730011514 0.95
20 20 100.0 0.95
20 20 138.9495494373136 0.95
20 20 193.06977288832496 0.95
20 20 268.26957952797216 0.95
20 20 372.7593720314938 0.95
20 20 517.9474679231203 0.95
20 20 719.6856730011514 0.95
20 20 1000.0 0.95
20 20 1389.4954943731361 0.95
20 20 1930.6977288832495 0.95
20 20 2682.695795279722 0.95
20 20 3727.593720314938 0.95
20 20 5179.474679231202 0.95
20 20 7196.856730011514 0.95
20 20 10000.0 0.95


==> data/topk/github_ebclu.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.005061224489795919 0.0
1 1 0.009122448979591836 0.0
1 1 0.013183673469387758 0.0
1 1 0.017244897959183676 0.0
1 1 0.021306122448979593 0.0
1 1 0.025367346938775515 0.0
1 1 0.029428571428571432 0.0
1 1 0.03348979591836735 0.0
1 1 0.03755102040816327 0.0
1 1 0.041612244897959186 0.0
1 1 0.04567346938775511 0.0
1 1 0.04973469387755103 0.0
1 1 0.05379591836734694 0.0
1 1 0.057857142857142864 0.0
1 1 0.06191836734693878 0.0
1 1 0.0659795918367347 0.0
1 1 0.07004081632653061 0.0
1 1 0.07410204081632654 0.0
1 1 0.07816326530612246 0.0
1 1 0.08222448979591837 0.0
1 1 0.0862857142857143 0.0
1 1 0.09034693877551021 0.0
1 1 0.09440816326530613 0.0
1 1 0.09846938775510206 0.0
1 1 0.10253061224489797 0.0
1 1 0.10659183673469388 0.0
1 1 0.1106530612244898 0.0
1 1 0.11471428571428573 0.0
1 1 0.11877551020408164 0.0
1 1 0.12283673469387756 0.0
1 1 0.12689795918367347 0.0
1 1 0.1309591836734694 0.0
1 1 0.13502040816326533 0.0
1 1 0.13908163265306123 0.0
1 1 0.14314285714285716 0.0
1 1 0.14720408163265308 0.0
1 1 0.15126530612244898 0.0
1 1 0.1553265306122449 0.0
1 1 0.15938775510204084 0.0
1 1 0.16344897959183674 0.0
1 1 0.16751020408163267 0.0
1 1 0.1715714285714286 0.0
1 1 0.1756326530612245 0.0
1 1 0.17969387755102043 0.0
1 1 0.18375510204081635 0.0
1 1 0.18781632653061225 0.0
1 1 0.19187755102040818 0.0
1 1 0.1959387755102041 0.0
1 1 0.2 0.0
2 2 0.001 0.0
2 2 0.005061224489795919 0.0
2 2 0.009122448979591836 0.0
2 2 0.013183673469387758 0.0
2 2 0.017244897959183676 0.0
2 2 0.021306122448979593 0.0
2 2 0.025367346938775515 0.0
2 2 0.029428571428571432 0.0
2 2 0.03348979591836735 0.0
2 2 0.03755102040816327 0.0
2 2 0.041612244897959186 0.0
2 2 0.04567346938775511 0.0
2 2 0.04973469387755103 0.0
2 2 0.05379591836734694 0.0
2 2 0.057857142857142864 0.0
2 2 0.06191836734693878 0.0
2 2 0.0659795918367347 0.0
2 2 0.07004081632653061 0.0
2 2 0.07410204081632654 0.0
2 2 0.07816326530612246 0.0
2 2 0.08222448979591837 0.0
2 2 0.0862857142857143 0.0
2 2 0.09034693877551021 0.0
2 2 0.09440816326530613 0.0
2 2 0.09846938775510206 0.0
2 2 0.10253061224489797 0.0
2 2 0.10659183673469388 0.0
2 2 0.1106530612244898 0.0
2 2 0.11471428571428573 0.0
2 2 0.11877551020408164 0.0
2 2 0.12283673469387756 0.0
2 2 0.12689795918367347 0.0
2 2 0.1309591836734694 0.0
2 2 0.13502040816326533 0.0
2 2 0.13908163265306123 0.0
2 2 0.14314285714285716 0.0
2 2 0.14720408163265308 0.0
2 2 0.15126530612244898 0.0
2 2 0.1553265306122449 0.0
2 2 0.15938775510204084 0.0
2 2 0.16344897959183674 0.0
2 2 0.16751020408163267 0.0
2 2 0.1715714285714286 0.0
2 2 0.1756326530612245 0.0
2 2 0.17969387755102043 0.0016666666666666668
2 2 0.18375510204081635 0.0
2 2 0.18781632653061225 0.0
2 2 0.19187755102040818 0.0
2 2 0.1959387755102041 0.0
2 2 0.2 0.0
5 5 0.001 0.0
5 5 0.005061224489795919 0.0
5 5 0.009122448979591836 0.0
5 5 0.013183673469387758 0.0
5 5 0.017244897959183676 0.0
5 5 0.021306122448979593 0.0
5 5 0.025367346938775515 0.0
5 5 0.029428571428571432 0.0
5 5 0.03348979591836735 0.0
5 5 0.03755102040816327 0.0
5 5 0.041612244897959186 0.0
5 5 0.04567346938775511 0.0
5 5 0.04973469387755103 0.0
5 5 0.05379591836734694 0.0
5 5 0.057857142857142864 0.0
5 5 0.06191836734693878 0.0
5 5 0.0659795918367347 0.0
5 5 0.07004081632653061 0.0006666666666666668
5 5 0.07410204081632654 0.0
5 5 0.07816326530612246 0.0
5 5 0.08222448979591837 0.0
5 5 0.0862857142857143 0.0
5 5 0.09034693877551021 0.0
5 5 0.09440816326530613 0.0
5 5 0.09846938775510206 0.0
5 5 0.10253061224489797 0.0
5 5 0.10659183673469388 0.0
5 5 0.1106530612244898 0.0
5 5 0.11471428571428573 0.0
5 5 0.11877551020408164 0.0
5 5 0.12283673469387756 0.0
5 5 0.12689795918367347 0.0
5 5 0.1309591836734694 0.0
5 5 0.13502040816326533 0.0
5 5 0.13908163265306123 0.0
5 5 0.14314285714285716 0.0
5 5 0.14720408163265308 0.0
5 5 0.15126530612244898 0.0
5 5 0.1553265306122449 0.0
5 5 0.15938775510204084 0.0
5 5 0.16344897959183674 0.0
5 5 0.16751020408163267 0.0
5 5 0.1715714285714286 0.0
5 5 0.1756326530612245 0.0
5 5 0.17969387755102043 0.0
5 5 0.18375510204081635 0.0
5 5 0.18781632653061225 0.0
5 5 0.19187755102040818 0.0
5 5 0.1959387755102041 0.0
5 5 0.2 0.0006666666666666668
10 10 0.001 0.0
10 10 0.005061224489795919 0.0
10 10 0.009122448979591836 0.0
10 10 0.013183673469387758 0.0
10 10 0.017244897959183676 0.0
10 10 0.021306122448979593 0.0
10 10 0.025367346938775515 0.0003333333333333334
10 10 0.029428571428571432 0.0
10 10 0.03348979591836735 0.0
10 10 0.03755102040816327 0.0
10 10 0.041612244897959186 0.0003333333333333334
10 10 0.04567346938775511 0.0
10 10 0.04973469387755103 0.0
10 10 0.05379591836734694 0.0
10 10 0.057857142857142864 0.0
10 10 0.06191836734693878 0.0
10 10 0.0659795918367347 0.0
10 10 0.07004081632653061 0.0
10 10 0.07410204081632654 0.0
10 10 0.07816326530612246 0.0
10 10 0.08222448979591837 0.0
10 10 0.0862857142857143 0.0
10 10 0.09034693877551021 0.0
10 10 0.09440816326530613 0.0
10 10 0.09846938775510206 0.0
10 10 0.10253061224489797 0.0
10 10 0.10659183673469388 0.0
10 10 0.1106530612244898 0.0
10 10 0.11471428571428573 0.0
10 10 0.11877551020408164 0.0
10 10 0.12283673469387756 0.0
10 10 0.12689795918367347 0.0
10 10 0.1309591836734694 0.0
10 10 0.13502040816326533 0.0
10 10 0.13908163265306123 0.0
10 10 0.14314285714285716 0.0003333333333333334
10 10 0.14720408163265308 0.0
10 10 0.15126530612244898 0.0
10 10 0.1553265306122449 0.0
10 10 0.15938775510204084 0.0
10 10 0.16344897959183674 0.0
10 10 0.16751020408163267 0.0
10 10 0.1715714285714286 0.0
10 10 0.1756326530612245 0.0
10 10 0.17969387755102043 0.0
10 10 0.18375510204081635 0.0
10 10 0.18781632653061225 0.0
10 10 0.19187755102040818 0.0003333333333333334
10 10 0.1959387755102041 0.0
10 10 0.2 0.0
20 20 0.001 0.0
20 20 0.005061224489795919 0.0001666666666666667
20 20 0.009122448979591836 0.0
20 20 0.013183673469387758 0.0
20 20 0.017244897959183676 0.0
20 20 0.021306122448979593 0.0001666666666666667
20 20 0.025367346938775515 0.0
20 20 0.029428571428571432 0.0
20 20 0.03348979591836735 0.0
20 20 0.03755102040816327 0.0
20 20 0.041612244897959186 0.0001666666666666667
20 20 0.04567346938775511 0.0
20 20 0.04973469387755103 0.0001666666666666667
20 20 0.05379591836734694 0.0
20 20 0.057857142857142864 0.0
20 20 0.06191836734693878 0.0
20 20 0.0659795918367347 0.0
20 20 0.07004081632653061 0.0
20 20 0.07410204081632654 0.0
20 20 0.07816326530612246 0.0
20 20 0.08222448979591837 0.0
20 20 0.0862857142857143 0.0001666666666666667
20 20 0.09034693877551021 0.0001666666666666667
20 20 0.09440816326530613 0.0
20 20 0.09846938775510206 0.0
20 20 0.10253061224489797 0.0
20 20 0.10659183673469388 0.0
20 20 0.1106530612244898 0.0
20 20 0.11471428571428573 0.0
20 20 0.11877551020408164 0.0001666666666666667
20 20 0.12283673469387756 0.0001666666666666667
20 20 0.12689795918367347 0.0003333333333333334
20 20 0.1309591836734694 0.0
20 20 0.13502040816326533 0.0
20 20 0.13908163265306123 0.0001666666666666667
20 20 0.14314285714285716 0.0
20 20 0.14720408163265308 0.0
20 20 0.15126530612244898 0.0
20 20 0.1553265306122449 0.0
20 20 0.15938775510204084 0.0001666666666666667
20 20 0.16344897959183674 0.0
20 20 0.16751020408163267 0.0
20 20 0.1715714285714286 0.0
20 20 0.1756326530612245 0.0001666666666666667
20 20 0.17969387755102043 0.0
20 20 0.18375510204081635 0.0
20 20 0.18781632653061225 0.0
20 20 0.19187755102040818 0.0
20 20 0.1959387755102041 0.0
20 20 0.2 0.0


==> data/topk/github_ebclu_log.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0
1 1 7.196856730011514 0.0
1 1 10.0 0.0
1 1 13.89495494373136 0.0
1 1 19.306977288832496 0.0
1 1 26.82695795279722 0.0
1 1 37.27593720314938 0.0
1 1 51.794746792312125 0.0
1 1 71.96856730011514 0.0
1 1 100.0 0.0
1 1 138.9495494373136 0.0
1 1 193.06977288832496 0.0
1 1 268.26957952797216 0.0
1 1 372.7593720314938 0.0
1 1 517.9474679231203 0.0
1 1 719.6856730011514 0.0
1 1 1000.0 0.0
1 1 1389.4954943731361 0.0
1 1 1930.6977288832495 0.0
1 1 2682.695795279722 0.0
1 1 3727.593720314938 0.0
1 1 5179.474679231202 0.0
1 1 7196.856730011514 0.0
1 1 10000.0 0.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0
2 2 5.179474679231207 0.0
2 2 7.196856730011514 0.0
2 2 10.0 0.0
2 2 13.89495494373136 0.0016666666666666668
2 2 19.306977288832496 0.0016666666666666668
2 2 26.82695795279722 0.0033333333333333335
2 2 37.27593720314938 0.0
2 2 51.794746792312125 0.0
2 2 71.96856730011514 0.0
2 2 100.0 0.0
2 2 138.9495494373136 0.0
2 2 193.06977288832496 0.0
2 2 268.26957952797216 0.0
2 2 372.7593720314938 0.0
2 2 517.9474679231203 0.0
2 2 719.6856730011514 0.0
2 2 1000.0 0.0
2 2 1389.4954943731361 0.0
2 2 1930.6977288832495 0.0
2 2 2682.695795279722 0.0
2 2 3727.593720314938 0.0
2 2 5179.474679231202 0.0
2 2 7196.856730011514 0.0
2 2 10000.0 0.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0
5 5 0.2682695795279725 0.0006666666666666668
5 5 0.3727593720314938 0.0
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0
5 5 1.0 0.0
5 5 1.3894954943731375 0.0
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0
5 5 3.727593720314938 0.0
5 5 5.179474679231207 0.0
5 5 7.196856730011514 0.0
5 5 10.0 0.0
5 5 13.89495494373136 0.0
5 5 19.306977288832496 0.0
5 5 26.82695795279722 0.0
5 5 37.27593720314938 0.0
5 5 51.794746792312125 0.0
5 5 71.96856730011514 0.0
5 5 100.0 0.0
5 5 138.9495494373136 0.0
5 5 193.06977288832496 0.0
5 5 268.26957952797216 0.0
5 5 372.7593720314938 0.0
5 5 517.9474679231203 0.0
5 5 719.6856730011514 0.0
5 5 1000.0 0.0
5 5 1389.4954943731361 0.0
5 5 1930.6977288832495 0.0
5 5 2682.695795279722 0.0
5 5 3727.593720314938 0.0
5 5 5179.474679231202 0.0
5 5 7196.856730011514 0.0
5 5 10000.0 0.0
10 10 0.001 0.0
10 10 0.0013894954943731374 0.0
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0003333333333333334
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0003333333333333334
10 10 0.0372759372031494 0.0
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0
10 10 0.3727593720314938 0.0
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0
10 10 1.0 0.0
10 10 1.3894954943731375 0.0
10 10 1.9306977288832496 0.0
10 10 2.6826957952797246 0.0
10 10 3.727593720314938 0.0003333333333333334
10 10 5.179474679231207 0.0
10 10 7.196856730011514 0.0
10 10 10.0 0.0003333333333333334
10 10 13.89495494373136 0.0
10 10 19.306977288832496 0.0006666666666666668
10 10 26.82695795279722 0.0003333333333333334
10 10 37.27593720314938 0.0
10 10 51.794746792312125 0.0003333333333333334
10 10 71.96856730011514 0.0
10 10 100.0 0.0
10 10 138.9495494373136 0.0
10 10 193.06977288832496 0.0
10 10 268.26957952797216 0.0
10 10 372.7593720314938 0.0
10 10 517.9474679231203 0.0
10 10 719.6856730011514 0.0
10 10 1000.0 0.0
10 10 1389.4954943731361 0.0
10 10 1930.6977288832495 0.0
10 10 2682.695795279722 0.0
10 10 3727.593720314938 0.0
10 10 5179.474679231202 0.0
10 10 7196.856730011514 0.0
10 10 10000.0 0.0
20 20 0.001 0.0
20 20 0.0013894954943731374 0.0001666666666666667
20 20 0.0019306977288832496 0.0
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0
20 20 0.005179474679231213 0.0003333333333333334
20 20 0.0071968567300115215 0.0
20 20 0.01 0.0
20 20 0.013894954943731374 0.0
20 20 0.019306977288832496 0.0
20 20 0.026826957952797246 0.0001666666666666667
20 20 0.0372759372031494 0.0
20 20 0.0517947467923121 0.0001666666666666667
20 20 0.07196856730011518 0.0
20 20 0.1 0.0
20 20 0.13894954943731375 0.0
20 20 0.19306977288832497 0.0
20 20 0.2682695795279725 0.0
20 20 0.3727593720314938 0.0
20 20 0.5179474679231207 0.0
20 20 0.7196856730011514 0.0
20 20 1.0 0.0
20 20 1.3894954943731375 0.0
20 20 1.9306977288832496 0.0001666666666666667
20 20 2.6826957952797246 0.0
20 20 3.727593720314938 0.0001666666666666667
20 20 5.179474679231207 0.0003333333333333334
20 20 7.196856730011514 0.0003333333333333334
20 20 10.0 0.0
20 20 13.89495494373136 0.0001666666666666667
20 20 19.306977288832496 0.0001666666666666667
20 20 26.82695795279722 0.0001666666666666667
20 20 37.27593720314938 0.0
20 20 51.794746792312125 0.0001666666666666667
20 20 71.96856730011514 0.0
20 20 100.0 0.0
20 20 138.9495494373136 0.0
20 20 193.06977288832496 0.0
20 20 268.26957952797216 0.0
20 20 372.7593720314938 0.0
20 20 517.9474679231203 0.0
20 20 719.6856730011514 0.0
20 20 1000.0 0.0
20 20 1389.4954943731361 0.0
20 20 1930.6977288832495 0.0
20 20 2682.695795279722 0.0
20 20 3727.593720314938 0.0
20 20 5179.474679231202 0.0
20 20 7196.856730011514 0.0
20 20 10000.0 0.0


==> data/topk/github_ebcpf.dat <==
k kp epsilon acc
1 1 0.001 0.0
1 1 0.0013894954943731374 0.0
1 1 0.0019306977288832496 0.0
1 1 0.0026826957952797246 0.0
1 1 0.003727593720314938 0.0
1 1 0.005179474679231213 0.0
1 1 0.0071968567300115215 0.0
1 1 0.01 0.0
1 1 0.013894954943731374 0.0
1 1 0.019306977288832496 0.0
1 1 0.026826957952797246 0.0
1 1 0.0372759372031494 0.0
1 1 0.0517947467923121 0.0
1 1 0.07196856730011518 0.0
1 1 0.1 0.0
1 1 0.13894954943731375 0.0
1 1 0.19306977288832497 0.0
1 1 0.2682695795279725 0.0
1 1 0.3727593720314938 0.0
1 1 0.5179474679231207 0.0
1 1 0.7196856730011514 0.0
1 1 1.0 0.0
1 1 1.3894954943731375 0.0
1 1 1.9306977288832496 0.0
1 1 2.6826957952797246 0.0
1 1 3.727593720314938 0.0
1 1 5.179474679231207 0.0033333333333333335
1 1 7.196856730011514 0.02666666666666667
1 1 10.0 0.21333333333333335
1 1 13.89495494373136 0.93
1 1 19.306977288832496 1.0
1 1 26.82695795279722 1.0
1 1 37.27593720314938 1.0
1 1 51.794746792312125 1.0
1 1 71.96856730011514 1.0
1 1 100.0 1.0
1 1 138.9495494373136 1.0
1 1 193.06977288832496 1.0
1 1 268.26957952797216 1.0
1 1 372.7593720314938 1.0
1 1 517.9474679231203 1.0
1 1 719.6856730011514 1.0
1 1 1000.0 1.0
1 1 1389.4954943731361 1.0
1 1 1930.6977288832495 1.0
1 1 2682.695795279722 1.0
1 1 3727.593720314938 1.0
1 1 5179.474679231202 1.0
1 1 7196.856730011514 1.0
1 1 10000.0 1.0
2 2 0.001 0.0
2 2 0.0013894954943731374 0.0
2 2 0.0019306977288832496 0.0
2 2 0.0026826957952797246 0.0
2 2 0.003727593720314938 0.0
2 2 0.005179474679231213 0.0
2 2 0.0071968567300115215 0.0
2 2 0.01 0.0
2 2 0.013894954943731374 0.0
2 2 0.019306977288832496 0.0
2 2 0.026826957952797246 0.0
2 2 0.0372759372031494 0.0
2 2 0.0517947467923121 0.0
2 2 0.07196856730011518 0.0
2 2 0.1 0.0
2 2 0.13894954943731375 0.0
2 2 0.19306977288832497 0.0
2 2 0.2682695795279725 0.0
2 2 0.3727593720314938 0.0016666666666666668
2 2 0.5179474679231207 0.0
2 2 0.7196856730011514 0.0
2 2 1.0 0.0
2 2 1.3894954943731375 0.0
2 2 1.9306977288832496 0.0
2 2 2.6826957952797246 0.0
2 2 3.727593720314938 0.0016666666666666668
2 2 5.179474679231207 0.005
2 2 7.196856730011514 0.021666666666666667
2 2 10.0 0.18833333333333332
2 2 13.89495494373136 0.5116666666666667
2 2 19.306977288832496 0.6133333333333333
2 2 26.82695795279722 0.965
2 2 37.27593720314938 1.0
2 2 51.794746792312125 1.0
2 2 71.96856730011514 1.0
2 2 100.0 1.0
2 2 138.9495494373136 1.0
2 2 193.06977288832496 1.0
2 2 268.26957952797216 1.0
2 2 372.7593720314938 1.0
2 2 517.9474679231203 1.0
2 2 719.6856730011514 1.0
2 2 1000.0 1.0
2 2 1389.4954943731361 1.0
2 2 1930.6977288832495 1.0
2 2 2682.695795279722 1.0
2 2 3727.593720314938 1.0
2 2 5179.474679231202 1.0
2 2 7196.856730011514 1.0
2 2 10000.0 1.0
5 5 0.001 0.0
5 5 0.0013894954943731374 0.0
5 5 0.0019306977288832496 0.0
5 5 0.0026826957952797246 0.0
5 5 0.003727593720314938 0.0006666666666666668
5 5 0.005179474679231213 0.0
5 5 0.0071968567300115215 0.0006666666666666668
5 5 0.01 0.0
5 5 0.013894954943731374 0.0
5 5 0.019306977288832496 0.0
5 5 0.026826957952797246 0.0
5 5 0.0372759372031494 0.0
5 5 0.0517947467923121 0.0006666666666666668
5 5 0.07196856730011518 0.0
5 5 0.1 0.0
5 5 0.13894954943731375 0.0
5 5 0.19306977288832497 0.0006666666666666668
5 5 0.2682695795279725 0.0
5 5 0.3727593720314938 0.0006666666666666668
5 5 0.5179474679231207 0.0
5 5 0.7196856730011514 0.0006666666666666668
5 5 1.0 0.0
5 5 1.3894954943731375 0.0006666666666666668
5 5 1.9306977288832496 0.0
5 5 2.6826957952797246 0.0013333333333333335
5 5 3.727593720314938 0.0006666666666666668
5 5 5.179474679231207 0.004000000000000001
5 5 7.196856730011514 0.018000000000000002
5 5 10.0 0.1473333333333333
5 5 13.89495494373136 0.21466666666666664
5 5 19.306977288832496 0.32733333333333337
5 5 26.82695795279722 0.39999999999999997
5 5 37.27593720314938 0.39999999999999997
5 5 51.794746792312125 0.4006666666666666
5 5 71.96856730011514 0.4133333333333333
5 5 100.0 0.528
5 5 138.9495494373136 0.7453333333333333
5 5 193.06977288832496 0.8606666666666666
5 5 268.26957952797216 0.9573333333333333
5 5 372.7593720314938 0.9706666666666668
5 5 517.9474679231203 0.9866666666666667
5 5 719.6856730011514 0.9953333333333332
5 5 1000.0 0.9993333333333334
5 5 1389.4954943731361 0.9986666666666667
5 5 1930.6977288832495 0.9993333333333334
5 5 2682.695795279722 1.0
5 5 3727.593720314938 1.0
5 5 5179.474679231202 1.0
5 5 7196.856730011514 1.0
5 5 10000.0 1.0
10 10 0.001 0.0003333333333333334
10 10 0.0013894954943731374 0.0006666666666666668
10 10 0.0019306977288832496 0.0
10 10 0.0026826957952797246 0.0
10 10 0.003727593720314938 0.0
10 10 0.005179474679231213 0.0
10 10 0.0071968567300115215 0.0
10 10 0.01 0.0
10 10 0.013894954943731374 0.0
10 10 0.019306977288832496 0.0
10 10 0.026826957952797246 0.0003333333333333334
10 10 0.0372759372031494 0.0006666666666666668
10 10 0.0517947467923121 0.0
10 10 0.07196856730011518 0.0
10 10 0.1 0.0
10 10 0.13894954943731375 0.0003333333333333334
10 10 0.19306977288832497 0.0
10 10 0.2682695795279725 0.0006666666666666668
10 10 0.3727593720314938 0.0006666666666666668
10 10 0.5179474679231207 0.0
10 10 0.7196856730011514 0.0010000000000000002
10 10 1.0 0.0003333333333333334
10 10 1.3894954943731375 0.0003333333333333334
10 10 1.9306977288832496 0.0003333333333333334
10 10 2.6826957952797246 0.0003333333333333334
10 10 3.727593720314938 0.0016666666666666668
10 10 5.179474679231207 0.0016666666666666668
10 10 7.196856730011514 0.018000000000000002
10 10 10.0 0.09399999999999999
10 10 13.89495494373136 0.1163333333333333
10 10 19.306977288832496 0.1913333333333333
10 10 26.82695795279722 0.20066666666666666
10 10 37.27593720314938 0.20166666666666663
10 10 51.794746792312125 0.2053333333333333
10 10 71.96856730011514 0.221
10 10 100.0 0.3113333333333333
10 10 138.9495494373136 0.43099999999999994
10 10 193.06977288832496 0.5783333333333333
10 10 268.26957952797216 0.7233333333333334
10 10 372.7593720314938 0.8266666666666664
10 10 517.9474679231203 0.9376666666666668
10 10 719.6856730011514 0.9846666666666666
10 10 1000.0 0.9959999999999999
10 10 1389.4954943731361 0.9990000000000001
10 10 1930.6977288832495 1.0
10 10 2682.695795279722 1.0
10 10 3727.593720314938 1.0
10 10 5179.474679231202 1.0
10 10 7196.856730011514 1.0
10 10 10000.0 1.0
20 20 0.001 0.0006666666666666668
20 20 0.0013894954943731374 0.0008333333333333334
20 20 0.0019306977288832496 0.0001666666666666667
20 20 0.0026826957952797246 0.0
20 20 0.003727593720314938 0.0008333333333333334
20 20 0.005179474679231213 0.0001666666666666667
20 20 0.0071968567300115215 0.0003333333333333334
20 20 0.01 0.0006666666666666668
20 20 0.013894954943731374 0.0005000000000000001
20 20 0.019306977288832496 0.0005000000000000001
20 20 0.026826957952797246 0.0006666666666666668
20 20 0.0372759372031494 0.0001666666666666667
20 20 0.0517947467923121 0.0001666666666666667
20 20 0.07196856730011518 0.0001666666666666667
20 20 0.1 0.0005000000000000001
20 20 0.13894954943731375 0.0003333333333333334
20 20 0.19306977288832497 0.0006666666666666668
20 20 0.2682695795279725 0.0003333333333333334
20 20 0.3727593720314938 0.0005000000000000001
20 20 0.5179474679231207 0.0006666666666666668
20 20 0.7196856730011514 0.0008333333333333334
20 20 1.0 0.0006666666666666668
20 20 1.3894954943731375 0.0006666666666666668
20 20 1.9306977288832496 0.0001666666666666667
20 20 2.6826957952797246 0.001
20 20 3.727593720314938 0.0021666666666666666
20 20 5.179474679231207 0.0028333333333333335
20 20 7.196856730011514 0.016833333333333332
20 20 10.0 0.05299999999999999
20 20 13.89495494373136 0.06733333333333333
20 20 19.306977288832496 0.10049999999999999
20 20 26.82695795279722 0.10083333333333332
20 20 37.27593720314938 0.10216666666666666
20 20 51.794746792312125 0.10533333333333332
20 20 71.96856730011514 0.12200000000000001
20 20 100.0 0.18233333333333332
20 20 138.9495494373136 0.2346666666666667
20 20 193.06977288832496 0.3331666666666666
20 20 268.26957952797216 0.40449999999999997
20 20 372.7593720314938 0.5046666666666668
20 20 517.9474679231203 0.6993333333333334
20 20 719.6856730011514 0.9135000000000002
20 20 1000.0 0.9643333333333334
20 20 1389.4954943731361 0.989
20 20 1930.6977288832495 0.994
20 20 2682.695795279722 0.9980000000000001
20 20 3727.593720314938 0.9995
20 20 5179.474679231202 0.9996666666666666
20 20 7196.856730011514 1.0
20 20 10000.0 1.0


==> data/topk1/dblp_ebcg.dat <==
k kp epsilon acc
2 2 0.1 0.0
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.0
2 2 0.17676767676767677 0.0
2 2 0.19595959595959594 0.0
2 2 0.21515151515151515 0.0
2 2 0.23434343434343433 0.0
2 2 0.2535353535353535 0.0
2 2 0.2727272727272727 0.0
2 2 0.2919191919191919 0.0
2 2 0.3111111111111111 0.0
2 2 0.3303030303030303 0.0
2 2 0.3494949494949495 0.0
2 2 0.3686868686868686 0.0
2 2 0.3878787878787878 0.0
2 2 0.407070707070707 0.0
2 2 0.42626262626262623 0.0
2 2 0.44545454545454544 0.0
2 2 0.46464646464646464 0.0
2 2 0.48383838383838385 0.0
2 2 0.503030303030303 0.0
2 2 0.5222222222222221 0.0
2 2 0.5414141414141413 0.0
2 2 0.5606060606060606 0.0
2 2 0.5797979797979798 0.0
2 2 0.598989898989899 0.0
2 2 0.6181818181818182 0.0
2 2 0.6373737373737373 0.0
2 2 0.6565656565656565 0.0
2 2 0.6757575757575757 0.0
2 2 0.6949494949494949 0.0
2 2 0.7141414141414141 0.0
2 2 0.7333333333333333 0.0
2 2 0.7525252525252525 0.0
2 2 0.7717171717171717 0.0
2 2 0.7909090909090909 0.0
2 2 0.81010101010101 0.0
2 2 0.8292929292929292 0.0
2 2 0.8484848484848484 0.0
2 2 0.8676767676767676 0.0
2 2 0.8868686868686868 0.0
2 2 0.906060606060606 0.0
2 2 0.9252525252525252 0.0
2 2 0.9444444444444443 0.0
2 2 0.9636363636363635 0.0
2 2 0.9828282828282827 0.0
2 2 1.002020202020202 0.0
2 2 1.0212121212121212 0.0
2 2 1.0404040404040404 0.0
2 2 1.0595959595959596 0.0
2 2 1.0787878787878789 0.0
2 2 1.097979797979798 0.0
2 2 1.1171717171717173 0.0
2 2 1.1363636363636365 0.0
2 2 1.1555555555555557 0.0
2 2 1.1747474747474747 0.0
2 2 1.1939393939393939 0.0
2 2 1.213131313131313 0.0
2 2 1.2323232323232323 0.0
2 2 1.2515151515151515 0.0
2 2 1.2707070707070707 0.0
2 2 1.2898989898989899 0.0
2 2 1.309090909090909 0.0
2 2 1.3282828282828283 0.0
2 2 1.3474747474747475 0.0
2 2 1.3666666666666667 0.0
2 2 1.385858585858586 0.0
2 2 1.405050505050505 0.0
2 2 1.4242424242424243 0.0
2 2 1.4434343434343435 0.0
2 2 1.4626262626262627 0.0
2 2 1.481818181818182 0.0
2 2 1.501010101010101 0.0
2 2 1.52020202020202 0.0
2 2 1.5393939393939393 0.0
2 2 1.5585858585858585 0.0
2 2 1.5777777777777777 0.0
2 2 1.596969696969697 0.0
2 2 1.6161616161616161 0.0
2 2 1.6353535353535353 0.0
2 2 1.6545454545454545 0.0
2 2 1.6737373737373737 0.0
2 2 1.692929292929293 0.0
2 2 1.7121212121212122 0.0
2 2 1.7313131313131314 0.0
2 2 1.7505050505050506 0.0
2 2 1.7696969696969698 0.0
2 2 1.7888888888888888 0.0
2 2 1.808080808080808 0.0
2 2 1.8272727272727272 0.0
2 2 1.8464646464646464 0.0
2 2 1.8656565656565656 0.0
2 2 1.8848484848484848 0.0
2 2 1.904040404040404 0.0
2 2 1.9232323232323232 0.0
2 2 1.9424242424242424 0.0
2 2 1.9616161616161616 0.0
2 2 1.9808080808080808 0.0
2 2 2.0 0.0
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.0
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.001
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.0
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.0
10 10 0.3878787878787878 0.0
10 10 0.407070707070707 0.0
10 10 0.42626262626262623 0.0
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0
10 10 0.48383838383838385 0.0
10 10 0.503030303030303 0.0
10 10 0.5222222222222221 0.0
10 10 0.5414141414141413 0.0
10 10 0.5606060606060606 0.0
10 10 0.5797979797979798 0.0
10 10 0.598989898989899 0.0
10 10 0.6181818181818182 0.0
10 10 0.6373737373737373 0.0
10 10 0.6565656565656565 0.0
10 10 0.6757575757575757 0.0
10 10 0.6949494949494949 0.0
10 10 0.7141414141414141 0.0
10 10 0.7333333333333333 0.0
10 10 0.7525252525252525 0.0
10 10 0.7717171717171717 0.0
10 10 0.7909090909090909 0.0
10 10 0.81010101010101 0.0
10 10 0.8292929292929292 0.0
10 10 0.8484848484848484 0.0
10 10 0.8676767676767676 0.0
10 10 0.8868686868686868 0.0
10 10 0.906060606060606 0.0
10 10 0.9252525252525252 0.0
10 10 0.9444444444444443 0.0
10 10 0.9636363636363635 0.0
10 10 0.9828282828282827 0.0
10 10 1.002020202020202 0.0
10 10 1.0212121212121212 0.001
10 10 1.0404040404040404 0.0
10 10 1.0595959595959596 0.0
10 10 1.0787878787878789 0.0
10 10 1.097979797979798 0.001
10 10 1.1171717171717173 0.0
10 10 1.1363636363636365 0.0
10 10 1.1555555555555557 0.0
10 10 1.1747474747474747 0.0
10 10 1.1939393939393939 0.0
10 10 1.213131313131313 0.0
10 10 1.2323232323232323 0.0
10 10 1.2515151515151515 0.0
10 10 1.2707070707070707 0.0
10 10 1.2898989898989899 0.0
10 10 1.309090909090909 0.0
10 10 1.3282828282828283 0.0
10 10 1.3474747474747475 0.0
10 10 1.3666666666666667 0.0
10 10 1.385858585858586 0.0
10 10 1.405050505050505 0.0
10 10 1.4242424242424243 0.0
10 10 1.4434343434343435 0.0
10 10 1.4626262626262627 0.0
10 10 1.481818181818182 0.0
10 10 1.501010101010101 0.0
10 10 1.52020202020202 0.0
10 10 1.5393939393939393 0.0
10 10 1.5585858585858585 0.0
10 10 1.5777777777777777 0.0
10 10 1.596969696969697 0.0
10 10 1.6161616161616161 0.001
10 10 1.6353535353535353 0.0
10 10 1.6545454545454545 0.0
10 10 1.6737373737373737 0.0
10 10 1.692929292929293 0.0
10 10 1.7121212121212122 0.0
10 10 1.7313131313131314 0.0
10 10 1.7505050505050506 0.0
10 10 1.7696969696969698 0.0
10 10 1.7888888888888888 0.0
10 10 1.808080808080808 0.0
10 10 1.8272727272727272 0.0
10 10 1.8464646464646464 0.0
10 10 1.8656565656565656 0.0
10 10 1.8848484848484848 0.0
10 10 1.904040404040404 0.0
10 10 1.9232323232323232 0.0
10 10 1.9424242424242424 0.0
10 10 1.9616161616161616 0.0
10 10 1.9808080808080808 0.0
10 10 2.0 0.0


==> data/topk1/dblp_ebcg.txt <==
k kp epsilon acc
2 2 0.25 0.0
2 2 0.5 0.0
2 2 0.75 0.0
2 2 1.0 0.0
2 2 1.25 0.0
2 2 1.5 0.0
2 2 1.75 0.0
2 2 2.0 0.0
5 5 0.25 0.0
5 5 0.5 0.0
5 5 0.75 0.0
5 5 1.0 0.0
5 5 1.25 0.0
5 5 1.5 0.0
5 5 1.75 0.0
5 5 2.0 0.0
10 10 0.25 0.0
10 10 0.5 0.0
10 10 0.75 0.0
10 10 1.0 0.0
10 10 1.25 0.0
10 10 1.5 0.0
10 10 1.75 0.0
10 10 2.0 0.0
20 20 0.25 0.0
20 20 0.5 0.0
20 20 0.75 0.0
20 20 1.0 0.0
20 20 1.25 0.0
20 20 1.5 0.0
20 20 1.75 0.0
20 20 2.0 0.0


==> data/topk1/dblp_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.005
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.015
2 2 28.48035868435799 0.06
2 2 33.51602650938841 0.33
2 2 39.442060594376564 0.77
2 2 46.41588833612773 0.945
2 2 54.62277217684337 0.985
2 2 64.28073117284319 0.99
2 2 75.64633275546291 0.995
2 2 89.02150854450375 1.0
2 2 104.7615752789664 0.995
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.001
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.001
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0
10 10 28.48035868435799 0.0
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.0
10 10 54.62277217684337 0.001
10 10 64.28073117284319 0.001
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.002
10 10 104.7615752789664 0.006
10 10 123.28467394420659 0.038000000000000006
10 10 145.082877849594 0.111
10 10 170.73526474706887 0.215
10 10 200.92330025650458 0.308
10 10 236.4489412645407 0.39899999999999997
10 10 278.2559402207126 0.55
10 10 327.4549162877725 0.7269999999999999
10 10 385.3528593710527 0.8040000000000004
10 10 453.4878508128582 0.8460000000000002
10 10 533.6699231206302 0.8740000000000003
10 10 628.0291441834247 0.8930000000000001
10 10 739.0722033525775 0.9010000000000002
10 10 869.7490026177834 0.9100000000000003
10 10 1023.5310218990247 0.9410000000000003
10 10 1204.5035402587812 0.9420000000000002
10 10 1417.4741629268049 0.9480000000000001
10 10 1668.100537200059 0.9610000000000001
10 10 1963.0406500402685 0.9650000000000002
10 10 2310.1297000831582 0.9710000000000002
10 10 2718.58824273294 0.9790000000000001
10 10 3199.2671377973843 0.977
10 10 3764.9358067924636 0.9860000000000001
10 10 4430.621457583878 0.9870000000000002
10 10 5214.008287999684 0.99
10 10 6135.907273413163 0.995
10 10 7220.8090183854565 0.995
10 10 8497.534359086438 0.998
10 10 10000.0 0.9990000000000001


==> data/topk1/dblp_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.005
2 2 26.826957952797247 0.055
2 2 35.564803062231285 0.535
2 2 47.14866363457394 0.935
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.0
5 5 35.564803062231285 0.002
5 5 47.14866363457394 0.006000000000000001
5 5 62.505519252739695 0.03
5 5 82.86427728546842 0.25799999999999995
5 5 109.85411419875572 0.554
5 5 145.63484775012444 0.7199999999999998
5 5 193.06977288832496 0.818
5 5 255.95479226995332 0.828
5 5 339.32217718953297 0.85
5 5 449.8432668969444 0.862
5 5 596.3623316594636 0.8640000000000001
5 5 790.6043210907702 0.8660000000000001
5 5 1048.1131341546852 0.884
5 5 1389.4954943731361 0.914
5 5 1842.0699693267163 0.9139999999999999
5 5 2442.05309454865 0.9299999999999998
5 5 3237.45754281764 0.922
5 5 4291.934260128778 0.964
5 5 5689.866029018293 0.968
5 5 7543.120063354608 0.982
5 5 10000.0 0.996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.001
10 10 0.517947467923121 0.001
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.002
10 10 109.85411419875572 0.016000000000000004
10 10 145.63484775012444 0.10799999999999998
10 10 193.06977288832496 0.275
10 10 255.95479226995332 0.472
10 10 339.32217718953297 0.741
10 10 449.8432668969444 0.8430000000000001
10 10 596.3623316594636 0.8910000000000002
10 10 790.6043210907702 0.9080000000000003
10 10 1048.1131341546852 0.9210000000000003
10 10 1389.4954943731361 0.9440000000000002
10 10 1842.0699693267163 0.9580000000000003
10 10 2442.05309454865 0.9650000000000003
10 10 3237.45754281764 0.9780000000000001
10 10 4291.934260128778 0.9890000000000001
10 10 5689.866029018293 0.9940000000000001
10 10 7543.120063354608 0.998
10 10 10000.0 0.9990000000000001
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0005
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0
20 20 0.12648552168552957 0.0005
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.0
20 20 26.826957952797247 0.0
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.0005
20 20 82.86427728546842 0.0005
20 20 109.85411419875572 0.0
20 20 145.63484775012444 0.001
20 20 193.06977288832496 0.006000000000000001
20 20 255.95479226995332 0.0435
20 20 339.32217718953297 0.14150000000000001
20 20 449.8432668969444 0.252
20 20 596.3623316594636 0.5519999999999999
20 20 790.6043210907702 0.8290000000000001
20 20 1048.1131341546852 0.8959999999999999
20 20 1389.4954943731361 0.9295
20 20 1842.0699693267163 0.9470000000000001
20 20 2442.05309454865 0.9630000000000001
20 20 3237.45754281764 0.9765
20 20 4291.934260128778 0.9894999999999999
20 20 5689.866029018293 0.996
20 20 7543.120063354608 0.998
20 20 10000.0 1.0


==> data/topk1/dblp_ebcls.dat <==
k kp epsilon acc
2 2 0.1 0.005
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.02
2 2 0.17676767676767677 0.065
2 2 0.19595959595959594 0.11
2 2 0.21515151515151515 0.205
2 2 0.23434343434343433 0.22
2 2 0.2535353535353535 0.245
2 2 0.2727272727272727 0.29
2 2 0.2919191919191919 0.375
2 2 0.3111111111111111 0.415
2 2 0.3303030303030303 0.42
2 2 0.3494949494949495 0.475
2 2 0.3686868686868686 0.47
2 2 0.3878787878787878 0.5
2 2 0.407070707070707 0.515
2 2 0.42626262626262623 0.53
2 2 0.44545454545454544 0.585
2 2 0.46464646464646464 0.585
2 2 0.48383838383838385 0.555
2 2 0.503030303030303 0.59
2 2 0.5222222222222221 0.575
2 2 0.5414141414141413 0.615
2 2 0.5606060606060606 0.605
2 2 0.5797979797979798 0.63
2 2 0.598989898989899 0.63
2 2 0.6181818181818182 0.6
2 2 0.6373737373737373 0.645
2 2 0.6565656565656565 0.59
2 2 0.6757575757575757 0.61
2 2 0.6949494949494949 0.635
2 2 0.7141414141414141 0.62
2 2 0.7333333333333333 0.645
2 2 0.7525252525252525 0.66
2 2 0.7717171717171717 0.655
2 2 0.7909090909090909 0.675
2 2 0.81010101010101 0.675
2 2 0.8292929292929292 0.645
2 2 0.8484848484848484 0.705
2 2 0.8676767676767676 0.67
2 2 0.8868686868686868 0.665
2 2 0.906060606060606 0.67
2 2 0.9252525252525252 0.665
2 2 0.9444444444444443 0.685
2 2 0.9636363636363635 0.67
2 2 0.9828282828282827 0.655
2 2 1.002020202020202 0.69
2 2 1.0212121212121212 0.675
2 2 1.0404040404040404 0.68
2 2 1.0595959595959596 0.685
2 2 1.0787878787878789 0.725
2 2 1.097979797979798 0.72
2 2 1.1171717171717173 0.645
2 2 1.1363636363636365 0.68
2 2 1.1555555555555557 0.65
2 2 1.1747474747474747 0.665
2 2 1.1939393939393939 0.67
2 2 1.213131313131313 0.68
2 2 1.2323232323232323 0.72
2 2 1.2515151515151515 0.66
2 2 1.2707070707070707 0.72
2 2 1.2898989898989899 0.695
2 2 1.309090909090909 0.72
2 2 1.3282828282828283 0.67
2 2 1.3474747474747475 0.67
2 2 1.3666666666666667 0.685
2 2 1.385858585858586 0.735
2 2 1.405050505050505 0.66
2 2 1.4242424242424243 0.705
2 2 1.4434343434343435 0.65
2 2 1.4626262626262627 0.685
2 2 1.481818181818182 0.695
2 2 1.501010101010101 0.7
2 2 1.52020202020202 0.68
2 2 1.5393939393939393 0.665
2 2 1.5585858585858585 0.685
2 2 1.5777777777777777 0.695
2 2 1.596969696969697 0.685
2 2 1.6161616161616161 0.67
2 2 1.6353535353535353 0.685
2 2 1.6545454545454545 0.685
2 2 1.6737373737373737 0.685
2 2 1.692929292929293 0.72
2 2 1.7121212121212122 0.72
2 2 1.7313131313131314 0.69
2 2 1.7505050505050506 0.715
2 2 1.7696969696969698 0.685
2 2 1.7888888888888888 0.7
2 2 1.808080808080808 0.71
2 2 1.8272727272727272 0.655
2 2 1.8464646464646464 0.72
2 2 1.8656565656565656 0.655
2 2 1.8848484848484848 0.695
2 2 1.904040404040404 0.65
2 2 1.9232323232323232 0.7
2 2 1.9424242424242424 0.65
2 2 1.9616161616161616 0.72
2 2 1.9808080808080808 0.65
2 2 2.0 0.69
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.001
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.0
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.001
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.001
10 10 0.3878787878787878 0.001
10 10 0.407070707070707 0.002
10 10 0.42626262626262623 0.004
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0030000000000000005
10 10 0.48383838383838385 0.0030000000000000005
10 10 0.503030303030303 0.008
10 10 0.5222222222222221 0.005
10 10 0.5414141414141413 0.005
10 10 0.5606060606060606 0.007000000000000001
10 10 0.5797979797979798 0.009000000000000001
10 10 0.598989898989899 0.015
10 10 0.6181818181818182 0.016
10 10 0.6373737373737373 0.015
10 10 0.6565656565656565 0.016
10 10 0.6757575757575757 0.025
10 10 0.6949494949494949 0.032
10 10 0.7141414141414141 0.038000000000000006
10 10 0.7333333333333333 0.039
10 10 0.7525252525252525 0.048
10 10 0.7717171717171717 0.054000000000000006
10 10 0.7909090909090909 0.066
10 10 0.81010101010101 0.06899999999999999
10 10 0.8292929292929292 0.10499999999999998
10 10 0.8484848484848484 0.122
10 10 0.8676767676767676 0.12300000000000001
10 10 0.8868686868686868 0.139
10 10 0.906060606060606 0.15800000000000003
10 10 0.9252525252525252 0.18800000000000008
10 10 0.9444444444444443 0.18199999999999997
10 10 0.9636363636363635 0.20400000000000001
10 10 0.9828282828282827 0.258
10 10 1.002020202020202 0.257
10 10 1.0212121212121212 0.262
10 10 1.0404040404040404 0.275
10 10 1.0595959595959596 0.30400000000000005
10 10 1.0787878787878789 0.32899999999999996
10 10 1.097979797979798 0.348
10 10 1.1171717171717173 0.3299999999999999
10 10 1.1363636363636365 0.37
10 10 1.1555555555555557 0.40299999999999997
10 10 1.1747474747474747 0.42
10 10 1.1939393939393939 0.42200000000000004
10 10 1.213131313131313 0.42899999999999994
10 10 1.2323232323232323 0.45399999999999996
10 10 1.2515151515151515 0.45899999999999996
10 10 1.2707070707070707 0.47300000000000003
10 10 1.2898989898989899 0.473
10 10 1.309090909090909 0.496
10 10 1.3282828282828283 0.518
10 10 1.3474747474747475 0.514
10 10 1.3666666666666667 0.524
10 10 1.385858585858586 0.5159999999999999
10 10 1.405050505050505 0.537
10 10 1.4242424242424243 0.5259999999999999
10 10 1.4434343434343435 0.545
10 10 1.4626262626262627 0.547
10 10 1.481818181818182 0.538
10 10 1.501010101010101 0.565
10 10 1.52020202020202 0.5660000000000001
10 10 1.5393939393939393 0.5700000000000001
10 10 1.5585858585858585 0.581
10 10 1.5777777777777777 0.597
10 10 1.596969696969697 0.59
10 10 1.6161616161616161 0.578
10 10 1.6353535353535353 0.5920000000000001
10 10 1.6545454545454545 0.583
10 10 1.6737373737373737 0.6110000000000001
10 10 1.692929292929293 0.606
10 10 1.7121212121212122 0.585
10 10 1.7313131313131314 0.597
10 10 1.7505050505050506 0.612
10 10 1.7696969696969698 0.597
10 10 1.7888888888888888 0.631
10 10 1.808080808080808 0.618
10 10 1.8272727272727272 0.623
10 10 1.8464646464646464 0.6240000000000001
10 10 1.8656565656565656 0.63
10 10 1.8848484848484848 0.618
10 10 1.904040404040404 0.6139999999999999
10 10 1.9232323232323232 0.63
10 10 1.9424242424242424 0.662
10 10 1.9616161616161616 0.636
10 10 1.9808080808080808 0.622
10 10 2.0 0.6469999999999999


==> data/topk1/dblp_ebcls.txt <==
k kp epsilon acc
2 2 0.25 0.32
2 2 0.5 0.595
2 2 0.75 0.665
2 2 1.0 0.65
2 2 1.25 0.695
2 2 1.5 0.7
2 2 1.75 0.71
2 2 2.0 0.665
5 5 0.25 0.0
5 5 0.5 0.206
5 5 0.75 0.534
5 5 1.0 0.6679999999999999
5 5 1.25 0.736
5 5 1.5 0.7679999999999998
5 5 1.75 0.7679999999999998
5 5 2.0 0.7859999999999999
10 10 0.25 0.001
10 10 0.5 0.006000000000000001
10 10 0.75 0.04
10 10 1.0 0.247
10 10 1.25 0.4749999999999999
10 10 1.5 0.561
10 10 1.75 0.6250000000000001
10 10 2.0 0.643
20 20 0.25 0.0005
20 20 0.5 0.0005
20 20 0.75 0.002
20 20 1.0 0.0095
20 20 1.25 0.020999999999999998
20 20 1.5 0.06
20 20 1.75 0.16599999999999998
20 20 2.0 0.293


==> data/topk1/dblp_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.005
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.005
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.02
2 2 0.18307382802953678 0.055
2 2 0.21544346900318823 0.165
2 2 0.25353644939701114 0.245
2 2 0.29836472402833375 0.325
2 2 0.3511191734215131 0.45
2 2 0.41320124001153347 0.465
2 2 0.4862601580065353 0.535
2 2 0.5722367659350214 0.57
2 2 0.6734150657750821 0.655
2 2 0.7924828983539169 0.655
2 2 0.9326033468832199 0.675
2 2 1.0974987654930557 0.685
2 2 1.291549665014884 0.685
2 2 1.5199110829529332 0.605
2 2 1.7886495290574351 0.68
2 2 2.1049041445120196 0.65
2 2 2.477076355991709 0.68
2 2 2.9150530628251756 0.665
2 2 3.4304692863149158 0.655
2 2 4.037017258596554 0.645
2 2 4.750810162102793 0.6
2 2 5.5908101825122225 0.6
2 2 6.579332246575675 0.56
2 2 7.742636826811269 0.565
2 2 9.111627561154886 0.545
2 2 10.722672220103231 0.51
2 2 12.61856883066021 0.51
2 2 14.849682622544636 0.51
2 2 17.47528400007683 0.5
2 2 20.565123083486515 0.5
2 2 24.201282647943835 0.5
2 2 28.48035868435799 0.5
2 2 33.51602650938841 0.5
2 2 39.442060594376564 0.5
2 2 46.41588833612773 0.5
2 2 54.62277217684337 0.5
2 2 64.28073117284319 0.5
2 2 75.64633275546291 0.5
2 2 89.02150854450375 0.5
2 2 104.7615752789664 0.5
2 2 123.28467394420659 0.5
2 2 145.082877849594 0.5
2 2 170.73526474706887 0.5
2 2 200.92330025650458 0.5
2 2 236.4489412645407 0.5
2 2 278.2559402207126 0.5
2 2 327.4549162877725 0.5
2 2 385.3528593710527 0.5
2 2 453.4878508128582 0.5
2 2 533.6699231206302 0.5
2 2 628.0291441834247 0.5
2 2 739.0722033525775 0.5
2 2 869.7490026177834 0.5
2 2 1023.5310218990247 0.5
2 2 1204.5035402587812 0.5
2 2 1417.4741629268049 0.5
2 2 1668.100537200059 0.5
2 2 1963.0406500402685 0.5
2 2 2310.1297000831582 0.5
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0030000000000000005
10 10 0.4862601580065353 0.0030000000000000005
10 10 0.5722367659350214 0.012000000000000002
10 10 0.6734150657750821 0.023000000000000003
10 10 0.7924828983539169 0.068
10 10 0.9326033468832199 0.17300000000000001
10 10 1.0974987654930557 0.36399999999999993
10 10 1.291549665014884 0.491
10 10 1.5199110829529332 0.564
10 10 1.7886495290574351 0.6030000000000001
10 10 2.1049041445120196 0.6489999999999999
10 10 2.477076355991709 0.696
10 10 2.9150530628251756 0.71
10 10 3.4304692863149158 0.727
10 10 4.037017258596554 0.7499999999999999
10 10 4.750810162102793 0.7710000000000001
10 10 5.5908101825122225 0.7710000000000002
10 10 6.579332246575675 0.786
10 10 7.742636826811269 0.8050000000000002
10 10 9.111627561154886 0.8160000000000001
10 10 10.722672220103231 0.8370000000000002
10 10 12.61856883066021 0.8320000000000002
10 10 14.849682622544636 0.8520000000000003
10 10 17.47528400007683 0.8570000000000002
10 10 20.565123083486515 0.8610000000000001
10 10 24.201282647943835 0.8660000000000003
10 10 28.48035868435799 0.8810000000000002
10 10 33.51602650938841 0.8860000000000003
10 10 39.442060594376564 0.8830000000000005
10 10 46.41588833612773 0.8970000000000005
10 10 54.62277217684337 0.8980000000000004
10 10 64.28073117284319 0.8970000000000005
10 10 75.64633275546291 0.8990000000000004
10 10 89.02150854450375 0.9000000000000005
10 10 104.7615752789664 0.9000000000000005
10 10 123.28467394420659 0.8990000000000004
10 10 145.082877849594 0.9000000000000005
10 10 170.73526474706887 0.9000000000000005
10 10 200.92330025650458 0.9000000000000005
10 10 236.4489412645407 0.9000000000000005
10 10 278.2559402207126 0.9000000000000005
10 10 327.4549162877725 0.9000000000000005
10 10 385.3528593710527 0.9000000000000005
10 10 453.4878508128582 0.9000000000000005
10 10 533.6699231206302 0.9000000000000005
10 10 628.0291441834247 0.9000000000000005
10 10 739.0722033525775 0.9000000000000005
10 10 869.7490026177834 0.9000000000000005
10 10 1023.5310218990247 0.9000000000000005
10 10 1204.5035402587812 0.9000000000000005
10 10 1417.4741629268049 0.9000000000000005
10 10 1668.100537200059 0.9000000000000005
10 10 1963.0406500402685 0.9000000000000005
10 10 2310.1297000831582 0.9000000000000005
10 10 2718.58824273294 0.9000000000000005
10 10 3199.2671377973843 0.9000000000000005
10 10 3764.9358067924636 0.9000000000000005
10 10 4430.621457583878 0.9000000000000005
10 10 5214.008287999684 0.9000000000000005
10 10 6135.907273413163 0.9000000000000005
10 10 7220.8090183854565 0.9000000000000005
10 10 8497.534359086438 0.9000000000000005
10 10 10000.0 0.9000000000000005


==> data/topk1/dblp_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.025
2 2 0.22229964825261944 0.19
2 2 0.29470517025518095 0.38
2 2 0.3906939937054617 0.52
2 2 0.517947467923121 0.57
2 2 0.6866488450043002 0.625
2 2 0.9102981779915218 0.685
2 2 1.2067926406393288 0.685
2 2 1.5998587196060574 0.7
2 2 2.1209508879201904 0.69
2 2 2.8117686979742307 0.665
2 2 3.727593720314938 0.65
2 2 4.941713361323833 0.645
2 2 6.551285568595509 0.575
2 2 8.68511373751352 0.555
2 2 11.513953993264469 0.515
2 2 15.264179671752334 0.505
2 2 20.235896477251575 0.5
2 2 26.826957952797247 0.5
2 2 35.564803062231285 0.5
2 2 47.14866363457394 0.5
2 2 62.505519252739695 0.5
2 2 82.86427728546842 0.5
2 2 109.85411419875572 0.5
2 2 145.63484775012444 0.5
2 2 193.06977288832496 0.5
2 2 255.95479226995332 0.5
2 2 339.32217718953297 0.5
2 2 449.8432668969444 0.5
2 2 596.3623316594636 0.5
2 2 790.6043210907702 0.5
2 2 1048.1131341546852 0.5
2 2 1389.4954943731361 0.5
2 2 1842.0699693267163 0.5
2 2 2442.05309454865 0.5
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.002
5 5 0.22229964825261944 0.004
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.046
5 5 0.517947467923121 0.26599999999999996
5 5 0.6866488450043002 0.482
5 5 0.9102981779915218 0.632
5 5 1.2067926406393288 0.7199999999999998
5 5 1.5998587196060574 0.7599999999999997
5 5 2.1209508879201904 0.8059999999999999
5 5 2.8117686979742307 0.7959999999999999
5 5 3.727593720314938 0.7959999999999999
5 5 4.941713361323833 0.7999999999999998
5 5 6.551285568595509 0.7999999999999998
5 5 8.68511373751352 0.7999999999999998
5 5 11.513953993264469 0.7999999999999998
5 5 15.264179671752334 0.7999999999999998
5 5 20.235896477251575 0.7999999999999998
5 5 26.826957952797247 0.7999999999999998
5 5 35.564803062231285 0.7999999999999998
5 5 47.14866363457394 0.7999999999999998
5 5 62.505519252739695 0.7999999999999998
5 5 82.86427728546842 0.7999999999999998
5 5 109.85411419875572 0.7999999999999998
5 5 145.63484775012444 0.7999999999999998
5 5 193.06977288832496 0.7999999999999998
5 5 255.95479226995332 0.7999999999999998
5 5 339.32217718953297 0.7999999999999998
5 5 449.8432668969444 0.7999999999999998
5 5 596.3623316594636 0.7999999999999998
5 5 790.6043210907702 0.7999999999999998
5 5 1048.1131341546852 0.7999999999999998
5 5 1389.4954943731361 0.7999999999999998
5 5 1842.0699693267163 0.7999999999999998
5 5 2442.05309454865 0.7999999999999998
5 5 3237.45754281764 0.7999999999999998
5 5 4291.934260128778 0.7999999999999998
5 5 5689.866029018293 0.7999999999999998
5 5 7543.120063354608 0.7999999999999998
5 5 10000.0 0.7999999999999998
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0030000000000000005
10 10 0.517947467923121 0.0030000000000000005
10 10 0.6866488450043002 0.032
10 10 0.9102981779915218 0.151
10 10 1.2067926406393288 0.43599999999999994
10 10 1.5998587196060574 0.591
10 10 2.1209508879201904 0.638
10 10 2.8117686979742307 0.7079999999999999
10 10 3.727593720314938 0.742
10 10 4.941713361323833 0.7660000000000002
10 10 6.551285568595509 0.799
10 10 8.68511373751352 0.8109999999999999
10 10 11.513953993264469 0.845
10 10 15.264179671752334 0.8510000000000001
10 10 20.235896477251575 0.8590000000000002
10 10 26.826957952797247 0.8800000000000004
10 10 35.564803062231285 0.8850000000000002
10 10 47.14866363457394 0.8920000000000005
10 10 62.505519252739695 0.8970000000000005
10 10 82.86427728546842 0.9000000000000005
10 10 109.85411419875572 0.9000000000000005
10 10 145.63484775012444 0.9000000000000005
10 10 193.06977288832496 0.9000000000000005
10 10 255.95479226995332 0.9000000000000005
10 10 339.32217718953297 0.9000000000000005
10 10 449.8432668969444 0.9000000000000005
10 10 596.3623316594636 0.9000000000000005
10 10 790.6043210907702 0.9000000000000005
10 10 1048.1131341546852 0.9000000000000005
10 10 1389.4954943731361 0.9000000000000005
10 10 1842.0699693267163 0.9000000000000005
10 10 2442.05309454865 0.9000000000000005
10 10 3237.45754281764 0.9000000000000005
10 10 4291.934260128778 0.9000000000000005
10 10 5689.866029018293 0.9000000000000005
10 10 7543.120063354608 0.9000000000000005
10 10 10000.0 0.9000000000000005
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0005
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0015000000000000002
20 20 0.9102981779915218 0.0045000000000000005
20 20 1.2067926406393288 0.018500000000000003
20 20 1.5998587196060574 0.08500000000000002
20 20 2.1209508879201904 0.36499999999999994
20 20 2.8117686979742307 0.595
20 20 3.727593720314938 0.7070000000000001
20 20 4.941713361323833 0.7609999999999998
20 20 6.551285568595509 0.8099999999999998
20 20 8.68511373751352 0.8324999999999997
20 20 11.513953993264469 0.8319999999999997
20 20 15.264179671752334 0.8414999999999996
20 20 20.235896477251575 0.8409999999999997
20 20 26.826957952797247 0.8494999999999997
20 20 35.564803062231285 0.8439999999999998
20 20 47.14866363457394 0.8394999999999997
20 20 62.505519252739695 0.8394999999999997
20 20 82.86427728546842 0.84
20 20 109.85411419875572 0.8344999999999998
20 20 145.63484775012444 0.8394999999999997
20 20 193.06977288832496 0.8364999999999998
20 20 255.95479226995332 0.8499999999999995
20 20 339.32217718953297 0.8499999999999995
20 20 449.8432668969444 0.8499999999999995
20 20 596.3623316594636 0.8499999999999995
20 20 790.6043210907702 0.8499999999999995
20 20 1048.1131341546852 0.8499999999999995
20 20 1389.4954943731361 0.8499999999999995
20 20 1842.0699693267163 0.8499999999999995
20 20 2442.05309454865 0.8499999999999995
20 20 3237.45754281764 0.8499999999999995
20 20 4291.934260128778 0.8499999999999995
20 20 5689.866029018293 0.8499999999999995
20 20 7543.120063354608 0.8499999999999995
20 20 10000.0 0.8499999999999995


==> data/topk1/dblp_ebclu.dat <==
k kp epsilon acc
2 2 0.1 0.0
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.0
2 2 0.17676767676767677 0.0
2 2 0.19595959595959594 0.0
2 2 0.21515151515151515 0.0
2 2 0.23434343434343433 0.0
2 2 0.2535353535353535 0.0
2 2 0.2727272727272727 0.0
2 2 0.2919191919191919 0.0
2 2 0.3111111111111111 0.0
2 2 0.3303030303030303 0.0
2 2 0.3494949494949495 0.0
2 2 0.3686868686868686 0.0
2 2 0.3878787878787878 0.0
2 2 0.407070707070707 0.0
2 2 0.42626262626262623 0.0
2 2 0.44545454545454544 0.0
2 2 0.46464646464646464 0.0
2 2 0.48383838383838385 0.0
2 2 0.503030303030303 0.0
2 2 0.5222222222222221 0.0
2 2 0.5414141414141413 0.0
2 2 0.5606060606060606 0.0
2 2 0.5797979797979798 0.0
2 2 0.598989898989899 0.0
2 2 0.6181818181818182 0.0
2 2 0.6373737373737373 0.0
2 2 0.6565656565656565 0.0
2 2 0.6757575757575757 0.0
2 2 0.6949494949494949 0.0
2 2 0.7141414141414141 0.0
2 2 0.7333333333333333 0.0
2 2 0.7525252525252525 0.0
2 2 0.7717171717171717 0.0
2 2 0.7909090909090909 0.0
2 2 0.81010101010101 0.0
2 2 0.8292929292929292 0.0
2 2 0.8484848484848484 0.0
2 2 0.8676767676767676 0.0
2 2 0.8868686868686868 0.0
2 2 0.906060606060606 0.0
2 2 0.9252525252525252 0.0
2 2 0.9444444444444443 0.0
2 2 0.9636363636363635 0.0
2 2 0.9828282828282827 0.0
2 2 1.002020202020202 0.0
2 2 1.0212121212121212 0.0
2 2 1.0404040404040404 0.0
2 2 1.0595959595959596 0.0
2 2 1.0787878787878789 0.0
2 2 1.097979797979798 0.0
2 2 1.1171717171717173 0.0
2 2 1.1363636363636365 0.0
2 2 1.1555555555555557 0.0
2 2 1.1747474747474747 0.0
2 2 1.1939393939393939 0.0
2 2 1.213131313131313 0.0
2 2 1.2323232323232323 0.0
2 2 1.2515151515151515 0.0
2 2 1.2707070707070707 0.0
2 2 1.2898989898989899 0.0
2 2 1.309090909090909 0.0
2 2 1.3282828282828283 0.0
2 2 1.3474747474747475 0.0
2 2 1.3666666666666667 0.0
2 2 1.385858585858586 0.0
2 2 1.405050505050505 0.0
2 2 1.4242424242424243 0.0
2 2 1.4434343434343435 0.0
2 2 1.4626262626262627 0.0
2 2 1.481818181818182 0.0
2 2 1.501010101010101 0.0
2 2 1.52020202020202 0.0
2 2 1.5393939393939393 0.0
2 2 1.5585858585858585 0.0
2 2 1.5777777777777777 0.0
2 2 1.596969696969697 0.0
2 2 1.6161616161616161 0.0
2 2 1.6353535353535353 0.0
2 2 1.6545454545454545 0.0
2 2 1.6737373737373737 0.0
2 2 1.692929292929293 0.0
2 2 1.7121212121212122 0.0
2 2 1.7313131313131314 0.0
2 2 1.7505050505050506 0.0
2 2 1.7696969696969698 0.0
2 2 1.7888888888888888 0.0
2 2 1.808080808080808 0.0
2 2 1.8272727272727272 0.0
2 2 1.8464646464646464 0.0
2 2 1.8656565656565656 0.0
2 2 1.8848484848484848 0.0
2 2 1.904040404040404 0.0
2 2 1.9232323232323232 0.0
2 2 1.9424242424242424 0.0
2 2 1.9616161616161616 0.0
2 2 1.9808080808080808 0.0
2 2 2.0 0.0
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.0
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.0
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.0
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.0
10 10 0.3878787878787878 0.0
10 10 0.407070707070707 0.0
10 10 0.42626262626262623 0.0
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0
10 10 0.48383838383838385 0.0
10 10 0.503030303030303 0.0
10 10 0.5222222222222221 0.0
10 10 0.5414141414141413 0.0
10 10 0.5606060606060606 0.0
10 10 0.5797979797979798 0.0
10 10 0.598989898989899 0.0
10 10 0.6181818181818182 0.001
10 10 0.6373737373737373 0.0
10 10 0.6565656565656565 0.0
10 10 0.6757575757575757 0.0
10 10 0.6949494949494949 0.0
10 10 0.7141414141414141 0.0
10 10 0.7333333333333333 0.0
10 10 0.7525252525252525 0.0
10 10 0.7717171717171717 0.0
10 10 0.7909090909090909 0.0
10 10 0.81010101010101 0.0
10 10 0.8292929292929292 0.0
10 10 0.8484848484848484 0.0
10 10 0.8676767676767676 0.0
10 10 0.8868686868686868 0.0
10 10 0.906060606060606 0.0
10 10 0.9252525252525252 0.0
10 10 0.9444444444444443 0.0
10 10 0.9636363636363635 0.0
10 10 0.9828282828282827 0.0
10 10 1.002020202020202 0.0
10 10 1.0212121212121212 0.0
10 10 1.0404040404040404 0.0
10 10 1.0595959595959596 0.0
10 10 1.0787878787878789 0.0
10 10 1.097979797979798 0.0
10 10 1.1171717171717173 0.0
10 10 1.1363636363636365 0.0
10 10 1.1555555555555557 0.0
10 10 1.1747474747474747 0.0
10 10 1.1939393939393939 0.0
10 10 1.213131313131313 0.0
10 10 1.2323232323232323 0.0
10 10 1.2515151515151515 0.0
10 10 1.2707070707070707 0.0
10 10 1.2898989898989899 0.0
10 10 1.309090909090909 0.0
10 10 1.3282828282828283 0.0
10 10 1.3474747474747475 0.0
10 10 1.3666666666666667 0.0
10 10 1.385858585858586 0.0
10 10 1.405050505050505 0.0
10 10 1.4242424242424243 0.0
10 10 1.4434343434343435 0.0
10 10 1.4626262626262627 0.0
10 10 1.481818181818182 0.0
10 10 1.501010101010101 0.0
10 10 1.52020202020202 0.0
10 10 1.5393939393939393 0.0
10 10 1.5585858585858585 0.0
10 10 1.5777777777777777 0.0
10 10 1.596969696969697 0.0
10 10 1.6161616161616161 0.0
10 10 1.6353535353535353 0.0
10 10 1.6545454545454545 0.0
10 10 1.6737373737373737 0.0
10 10 1.692929292929293 0.0
10 10 1.7121212121212122 0.0
10 10 1.7313131313131314 0.0
10 10 1.7505050505050506 0.0
10 10 1.7696969696969698 0.0
10 10 1.7888888888888888 0.0
10 10 1.808080808080808 0.0
10 10 1.8272727272727272 0.0
10 10 1.8464646464646464 0.0
10 10 1.8656565656565656 0.0
10 10 1.8848484848484848 0.0
10 10 1.904040404040404 0.0
10 10 1.9232323232323232 0.0
10 10 1.9424242424242424 0.0
10 10 1.9616161616161616 0.0
10 10 1.9808080808080808 0.0
10 10 2.0 0.0


==> data/topk1/dblp_ebclu.txt <==
k kp epsilon acc
2 2 0.25 0.0
2 2 0.5 0.0
2 2 0.75 0.0
2 2 1.0 0.0
2 2 1.25 0.0
2 2 1.5 0.0
2 2 1.75 0.0
2 2 2.0 0.0
5 5 0.25 0.0
5 5 0.5 0.0
5 5 0.75 0.0
5 5 1.0 0.0
5 5 1.25 0.0
5 5 1.5 0.0
5 5 1.75 0.0
5 5 2.0 0.0
10 10 0.25 0.0
10 10 0.5 0.0
10 10 0.75 0.0
10 10 1.0 0.0
10 10 1.25 0.0
10 10 1.5 0.0
10 10 1.75 0.0
10 10 2.0 0.0
20 20 0.25 0.0
20 20 0.5 0.0
20 20 0.75 0.0
20 20 1.0 0.0
20 20 1.25 0.0
20 20 1.5 0.0
20 20 1.75 0.0
20 20 2.0 0.0


==> data/topk1/dblp_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.0
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.0
2 2 28.48035868435799 0.0
2 2 33.51602650938841 0.0
2 2 39.442060594376564 0.0
2 2 46.41588833612773 0.0
2 2 54.62277217684337 0.0
2 2 64.28073117284319 0.0
2 2 75.64633275546291 0.005
2 2 89.02150854450375 0.0
2 2 104.7615752789664 0.005
2 2 123.28467394420659 0.015
2 2 145.082877849594 0.025
2 2 170.73526474706887 0.015
2 2 200.92330025650458 0.045
2 2 236.4489412645407 0.05
2 2 278.2559402207126 0.055
2 2 327.4549162877725 0.115
2 2 385.3528593710527 0.095
2 2 453.4878508128582 0.19
2 2 533.6699231206302 0.17
2 2 628.0291441834247 0.23
2 2 739.0722033525775 0.285
2 2 869.7490026177834 0.335
2 2 1023.5310218990247 0.405
2 2 1204.5035402587812 0.43
2 2 1417.4741629268049 0.45
2 2 1668.100537200059 0.455
2 2 1963.0406500402685 0.49
2 2 2310.1297000831582 0.49
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.001
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.001
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0
10 10 28.48035868435799 0.0
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.001
10 10 54.62277217684337 0.0
10 10 64.28073117284319 0.002
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.0
10 10 104.7615752789664 0.002
10 10 123.28467394420659 0.0
10 10 145.082877849594 0.0
10 10 170.73526474706887 0.006000000000000001
10 10 200.92330025650458 0.001
10 10 236.4489412645407 0.005
10 10 278.2559402207126 0.006000000000000001
10 10 327.4549162877725 0.0030000000000000005
10 10 385.3528593710527 0.007000000000000001
10 10 453.4878508128582 0.008
10 10 533.6699231206302 0.006000000000000001
10 10 628.0291441834247 0.019000000000000003
10 10 739.0722033525775 0.030000000000000006
10 10 869.7490026177834 0.037
10 10 1023.5310218990247 0.036000000000000004
10 10 1204.5035402587812 0.05299999999999999
10 10 1417.4741629268049 0.077
10 10 1668.100537200059 0.077
10 10 1963.0406500402685 0.102
10 10 2310.1297000831582 0.11099999999999997
10 10 2718.58824273294 0.107
10 10 3199.2671377973843 0.11900000000000001
10 10 3764.9358067924636 0.111
10 10 4430.621457583878 0.11099999999999997
10 10 5214.008287999684 0.11099999999999997
10 10 6135.907273413163 0.106
10 10 7220.8090183854565 0.107
10 10 8497.534359086438 0.102
10 10 10000.0 0.10199999999999998


==> data/topk1/dblp_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.0
2 2 35.564803062231285 0.0
2 2 47.14866363457394 0.0
2 2 62.505519252739695 0.01
2 2 82.86427728546842 0.0
2 2 109.85411419875572 0.0
2 2 145.63484775012444 0.025
2 2 193.06977288832496 0.03
2 2 255.95479226995332 0.04
2 2 339.32217718953297 0.13
2 2 449.8432668969444 0.115
2 2 596.3623316594636 0.19
2 2 790.6043210907702 0.29
2 2 1048.1131341546852 0.415
2 2 1389.4954943731361 0.425
2 2 1842.0699693267163 0.495
2 2 2442.05309454865 0.495
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.0
5 5 35.564803062231285 0.0
5 5 47.14866363457394 0.0
5 5 62.505519252739695 0.0
5 5 82.86427728546842 0.002
5 5 109.85411419875572 0.004
5 5 145.63484775012444 0.0
5 5 193.06977288832496 0.0
5 5 255.95479226995332 0.02
5 5 339.32217718953297 0.014000000000000002
5 5 449.8432668969444 0.024000000000000004
5 5 596.3623316594636 0.052000000000000005
5 5 790.6043210907702 0.09999999999999998
5 5 1048.1131341546852 0.13999999999999996
5 5 1389.4954943731361 0.15999999999999998
5 5 1842.0699693267163 0.20199999999999996
5 5 2442.05309454865 0.2
5 5 3237.45754281764 0.19999999999999996
5 5 4291.934260128778 0.19999999999999996
5 5 5689.866029018293 0.19999999999999996
5 5 7543.120063354608 0.19999999999999996
5 5 10000.0 0.19999999999999996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.001
10 10 109.85411419875572 0.0
10 10 145.63484775012444 0.0030000000000000005
10 10 193.06977288832496 0.0030000000000000005
10 10 255.95479226995332 0.004
10 10 339.32217718953297 0.004
10 10 449.8432668969444 0.013000000000000003
10 10 596.3623316594636 0.016
10 10 790.6043210907702 0.027999999999999997
10 10 1048.1131341546852 0.05199999999999999
10 10 1389.4954943731361 0.08499999999999998
10 10 1842.0699693267163 0.091
10 10 2442.05309454865 0.11699999999999999
10 10 3237.45754281764 0.115
10 10 4291.934260128778 0.11
10 10 5689.866029018293 0.11
10 10 7543.120063354608 0.10799999999999998
10 10 10000.0 0.102
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0005
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.0005
20 20 26.826957952797247 0.0
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.0
20 20 82.86427728546842 0.0015000000000000002
20 20 109.85411419875572 0.0005
20 20 145.63484775012444 0.0005
20 20 193.06977288832496 0.001
20 20 255.95479226995332 0.0025
20 20 339.32217718953297 0.0030000000000000005
20 20 449.8432668969444 0.0055000000000000005
20 20 596.3623316594636 0.0085
20 20 790.6043210907702 0.013500000000000003
20 20 1048.1131341546852 0.014500000000000002
20 20 1389.4954943731361 0.033499999999999995
20 20 1842.0699693267163 0.044
20 20 2442.05309454865 0.06449999999999999
20 20 3237.45754281764 0.08200000000000003
20 20 4291.934260128778 0.0815
20 20 5689.866029018293 0.08150000000000002
20 20 7543.120063354608 0.0825
20 20 10000.0 0.084


==> data/topk1/enron_ebcg.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.0
2 2 0.02494949494949495 0.0
2 2 0.032424242424242425 0.0
2 2 0.0398989898989899 0.0
2 2 0.047373737373737373 0.0
2 2 0.05484848484848485 0.0
2 2 0.06232323232323232 0.0
2 2 0.06979797979797979 0.0
2 2 0.07727272727272726 0.0
2 2 0.08474747474747474 0.0
2 2 0.09222222222222222 0.0
2 2 0.09969696969696969 0.0
2 2 0.10717171717171715 0.0
2 2 0.11464646464646464 0.0
2 2 0.12212121212121212 0.0
2 2 0.1295959595959596 0.0
2 2 0.13707070707070707 0.0
2 2 0.14454545454545453 0.0
2 2 0.15202020202020203 0.0
2 2 0.1594949494949495 0.0
2 2 0.16696969696969696 0.0
2 2 0.17444444444444446 0.0
2 2 0.18191919191919192 0.0
2 2 0.1893939393939394 0.0
2 2 0.19686868686868686 0.0
2 2 0.20434343434343433 0.0
2 2 0.21181818181818182 0.0
2 2 0.2192929292929293 0.0
2 2 0.22676767676767676 0.0
2 2 0.23424242424242425 0.0
2 2 0.24171717171717172 0.0
2 2 0.2491919191919192 0.0
2 2 0.25666666666666665 0.0
2 2 0.2641414141414141 0.005
2 2 0.2716161616161616 0.0
2 2 0.27909090909090906 0.0
2 2 0.2865656565656566 0.0
2 2 0.29404040404040405 0.0
2 2 0.3015151515151515 0.0
2 2 0.308989898989899 0.0
2 2 0.31646464646464645 0.0
2 2 0.3239393939393939 0.0
2 2 0.3314141414141414 0.0
2 2 0.3388888888888889 0.0
2 2 0.3463636363636364 0.0
2 2 0.35383838383838384 0.0
2 2 0.3613131313131313 0.0
2 2 0.3687878787878788 0.0
2 2 0.37626262626262624 0.0
2 2 0.3837373737373737 0.0
2 2 0.3912121212121212 0.0
2 2 0.39868686868686865 0.0
2 2 0.40616161616161617 0.0
2 2 0.41363636363636364 0.0
2 2 0.4211111111111111 0.0
2 2 0.42858585858585857 0.0
2 2 0.43606060606060604 0.0
2 2 0.4435353535353535 0.0
2 2 0.45101010101010097 0.0
2 2 0.4584848484848485 0.0
2 2 0.46595959595959596 0.0
2 2 0.47343434343434343 0.0
2 2 0.4809090909090909 0.0
2 2 0.48838383838383836 0.0
2 2 0.49585858585858583 0.0
2 2 0.5033333333333333 0.0
2 2 0.5108080808080808 0.0
2 2 0.5182828282828282 0.0
2 2 0.5257575757575758 0.0
2 2 0.5332323232323232 0.0
2 2 0.5407070707070707 0.0
2 2 0.5481818181818181 0.0
2 2 0.5556565656565656 0.0
2 2 0.5631313131313131 0.0
2 2 0.5706060606060606 0.0
2 2 0.5780808080808081 0.0
2 2 0.5855555555555555 0.0
2 2 0.593030303030303 0.0
2 2 0.6005050505050504 0.0
2 2 0.607979797979798 0.0
2 2 0.6154545454545455 0.0
2 2 0.6229292929292929 0.0
2 2 0.6304040404040404 0.0
2 2 0.6378787878787878 0.0
2 2 0.6453535353535353 0.0
2 2 0.6528282828282828 0.0
2 2 0.6603030303030303 0.0
2 2 0.6677777777777778 0.0
2 2 0.6752525252525252 0.0
2 2 0.6827272727272727 0.0
2 2 0.6902020202020202 0.0
2 2 0.6976767676767677 0.0
2 2 0.7051515151515151 0.0
2 2 0.7126262626262626 0.0
2 2 0.72010101010101 0.005
2 2 0.7275757575757575 0.0
2 2 0.7350505050505051 0.0
2 2 0.7425252525252525 0.0
2 2 0.75 0.0
10 10 0.01 0.0
10 10 0.017474747474747476 0.001
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.001
10 10 0.0398989898989899 0.0
10 10 0.047373737373737373 0.0
10 10 0.05484848484848485 0.001
10 10 0.06232323232323232 0.0
10 10 0.06979797979797979 0.0
10 10 0.07727272727272726 0.0
10 10 0.08474747474747474 0.0
10 10 0.09222222222222222 0.0
10 10 0.09969696969696969 0.0
10 10 0.10717171717171715 0.0
10 10 0.11464646464646464 0.0
10 10 0.12212121212121212 0.0
10 10 0.1295959595959596 0.0
10 10 0.13707070707070707 0.0
10 10 0.14454545454545453 0.0
10 10 0.15202020202020203 0.0
10 10 0.1594949494949495 0.0
10 10 0.16696969696969696 0.0
10 10 0.17444444444444446 0.0
10 10 0.18191919191919192 0.0
10 10 0.1893939393939394 0.0
10 10 0.19686868686868686 0.001
10 10 0.20434343434343433 0.0
10 10 0.21181818181818182 0.0
10 10 0.2192929292929293 0.0
10 10 0.22676767676767676 0.0
10 10 0.23424242424242425 0.0
10 10 0.24171717171717172 0.0
10 10 0.2491919191919192 0.0
10 10 0.25666666666666665 0.001
10 10 0.2641414141414141 0.0
10 10 0.2716161616161616 0.001
10 10 0.27909090909090906 0.001
10 10 0.2865656565656566 0.0
10 10 0.29404040404040405 0.001
10 10 0.3015151515151515 0.0
10 10 0.308989898989899 0.0
10 10 0.31646464646464645 0.0
10 10 0.3239393939393939 0.0
10 10 0.3314141414141414 0.0
10 10 0.3388888888888889 0.0
10 10 0.3463636363636364 0.0
10 10 0.35383838383838384 0.0
10 10 0.3613131313131313 0.0
10 10 0.3687878787878788 0.0
10 10 0.37626262626262624 0.0
10 10 0.3837373737373737 0.0
10 10 0.3912121212121212 0.0
10 10 0.39868686868686865 0.0
10 10 0.40616161616161617 0.0
10 10 0.41363636363636364 0.001
10 10 0.4211111111111111 0.0
10 10 0.42858585858585857 0.0
10 10 0.43606060606060604 0.0
10 10 0.4435353535353535 0.0
10 10 0.45101010101010097 0.001
10 10 0.4584848484848485 0.0
10 10 0.46595959595959596 0.0
10 10 0.47343434343434343 0.0
10 10 0.4809090909090909 0.0
10 10 0.48838383838383836 0.0
10 10 0.49585858585858583 0.0
10 10 0.5033333333333333 0.0
10 10 0.5108080808080808 0.0
10 10 0.5182828282828282 0.0
10 10 0.5257575757575758 0.002
10 10 0.5332323232323232 0.0
10 10 0.5407070707070707 0.0
10 10 0.5481818181818181 0.0
10 10 0.5556565656565656 0.0
10 10 0.5631313131313131 0.0
10 10 0.5706060606060606 0.0
10 10 0.5780808080808081 0.0
10 10 0.5855555555555555 0.0
10 10 0.593030303030303 0.001
10 10 0.6005050505050504 0.0
10 10 0.607979797979798 0.001
10 10 0.6154545454545455 0.0
10 10 0.6229292929292929 0.0
10 10 0.6304040404040404 0.0
10 10 0.6378787878787878 0.0
10 10 0.6453535353535353 0.0
10 10 0.6528282828282828 0.0
10 10 0.6603030303030303 0.0
10 10 0.6677777777777778 0.001
10 10 0.6752525252525252 0.0
10 10 0.6827272727272727 0.001
10 10 0.6902020202020202 0.0
10 10 0.6976767676767677 0.0
10 10 0.7051515151515151 0.0
10 10 0.7126262626262626 0.001
10 10 0.72010101010101 0.0
10 10 0.7275757575757575 0.0
10 10 0.7350505050505051 0.001
10 10 0.7425252525252525 0.0
10 10 0.75 0.0


==> data/topk1/enron_ebcg.txt <==
k kp epsilon acc
2 2 0.15 0.0
2 2 0.3 0.0
2 2 0.45 0.0
2 2 0.6 0.0
2 2 0.75 0.0
5 5 0.15 0.0
5 5 0.3 0.0
5 5 0.45 0.0
5 5 0.6 0.0
5 5 0.75 0.0
10 10 0.15 0.001
10 10 0.3 0.0
10 10 0.45 0.001
10 10 0.6 0.002
10 10 0.75 0.0
20 20 0.15 0.0005
20 20 0.3 0.0005
20 20 0.45 0.001
20 20 0.6 0.0
20 20 0.75 0.0005


==> data/topk1/enron_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.005
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.005
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.005
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.02
2 2 14.849682622544636 0.05
2 2 17.47528400007683 0.15
2 2 20.565123083486515 0.39
2 2 24.201282647943835 0.61
2 2 28.48035868435799 0.73
2 2 33.51602650938841 0.845
2 2 39.442060594376564 0.905
2 2 46.41588833612773 0.935
2 2 54.62277217684337 0.945
2 2 64.28073117284319 0.99
2 2 75.64633275546291 0.99
2 2 89.02150854450375 0.995
2 2 104.7615752789664 0.99
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.001
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.001
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.001
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.001
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.001
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.001
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.001
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.001
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0030000000000000005
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.002
10 10 39.442060594376564 0.007000000000000001
10 10 46.41588833612773 0.011000000000000001
10 10 54.62277217684337 0.012
10 10 64.28073117284319 0.027000000000000003
10 10 75.64633275546291 0.064
10 10 89.02150854450375 0.135
10 10 104.7615752789664 0.242
10 10 123.28467394420659 0.34999999999999987
10 10 145.082877849594 0.507
10 10 170.73526474706887 0.609
10 10 200.92330025650458 0.7390000000000001
10 10 236.4489412645407 0.8390000000000001
10 10 278.2559402207126 0.889
10 10 327.4549162877725 0.9470000000000003
10 10 385.3528593710527 0.9570000000000002
10 10 453.4878508128582 0.9590000000000001
10 10 533.6699231206302 0.9640000000000001
10 10 628.0291441834247 0.9740000000000001
10 10 739.0722033525775 0.9720000000000002
10 10 869.7490026177834 0.9780000000000001
10 10 1023.5310218990247 0.992
10 10 1204.5035402587812 0.9870000000000002
10 10 1417.4741629268049 0.9930000000000001
10 10 1668.100537200059 0.995
10 10 1963.0406500402685 0.996
10 10 2310.1297000831582 1.0
10 10 2718.58824273294 1.0
10 10 3199.2671377973843 1.0
10 10 3764.9358067924636 1.0
10 10 4430.621457583878 1.0
10 10 5214.008287999684 1.0
10 10 6135.907273413163 1.0
10 10 7220.8090183854565 1.0
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk1/enron_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.015
2 2 15.264179671752334 0.08
2 2 20.235896477251575 0.31
2 2 26.826957952797247 0.735
2 2 35.564803062231285 0.855
2 2 47.14866363457394 0.945
2 2 62.505519252739695 0.95
2 2 82.86427728546842 0.98
2 2 109.85411419875572 1.0
2 2 145.63484775012444 0.995
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.002
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.002
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.006000000000000001
5 5 26.826957952797247 0.01
5 5 35.564803062231285 0.055999999999999994
5 5 47.14866363457394 0.19799999999999993
5 5 62.505519252739695 0.48800000000000004
5 5 82.86427728546842 0.8420000000000001
5 5 109.85411419875572 0.9560000000000001
5 5 145.63484775012444 0.99
5 5 193.06977288832496 0.996
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.001
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.001
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.001
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.001
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.001
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.001
10 10 35.564803062231285 0.0030000000000000005
10 10 47.14866363457394 0.006000000000000001
10 10 62.505519252739695 0.036000000000000004
10 10 82.86427728546842 0.103
10 10 109.85411419875572 0.254
10 10 145.63484775012444 0.516
10 10 193.06977288832496 0.714
10 10 255.95479226995332 0.8770000000000003
10 10 339.32217718953297 0.9470000000000002
10 10 449.8432668969444 0.97
10 10 596.3623316594636 0.9740000000000002
10 10 790.6043210907702 0.982
10 10 1048.1131341546852 0.9890000000000001
10 10 1389.4954943731361 0.992
10 10 1842.0699693267163 0.995
10 10 2442.05309454865 0.9990000000000001
10 10 3237.45754281764 1.0
10 10 4291.934260128778 1.0
10 10 5689.866029018293 1.0
10 10 7543.120063354608 1.0
10 10 10000.0 1.0
20 20 0.01 0.0
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.001
20 20 0.023299518105153717 0.001
20 20 0.030888435964774818 0.0005
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.001
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0025
20 20 0.16768329368110083 0.001
20 20 0.22229964825261944 0.0005
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0005
20 20 0.517947467923121 0.0005
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0015000000000000002
20 20 6.551285568595509 0.0005
20 20 8.68511373751352 0.001
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0015000000000000002
20 20 20.235896477251575 0.0015000000000000002
20 20 26.826957952797247 0.0015000000000000002
20 20 35.564803062231285 0.0015000000000000002
20 20 47.14866363457394 0.0030000000000000005
20 20 62.505519252739695 0.002
20 20 82.86427728546842 0.006000000000000001
20 20 109.85411419875572 0.0155
20 20 145.63484775012444 0.059
20 20 193.06977288832496 0.1235
20 20 255.95479226995332 0.26749999999999996
20 20 339.32217718953297 0.38299999999999995
20 20 449.8432668969444 0.507
20 20 596.3623316594636 0.6259999999999999
20 20 790.6043210907702 0.7195000000000001
20 20 1048.1131341546852 0.8760000000000002
20 20 1389.4954943731361 0.9390000000000002
20 20 1842.0699693267163 0.9595
20 20 2442.05309454865 0.9690000000000001
20 20 3237.45754281764 0.965
20 20 4291.934260128778 0.978
20 20 5689.866029018293 0.9845
20 20 7543.120063354608 0.9875
20 20 10000.0 0.993


==> data/topk1/enron_ebcls.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.01
2 2 0.02494949494949495 0.025
2 2 0.032424242424242425 0.105
2 2 0.0398989898989899 0.17
2 2 0.047373737373737373 0.23
2 2 0.05484848484848485 0.275
2 2 0.06232323232323232 0.32
2 2 0.06979797979797979 0.295
2 2 0.07727272727272726 0.305
2 2 0.08474747474747474 0.365
2 2 0.09222222222222222 0.385
2 2 0.09969696969696969 0.34
2 2 0.10717171717171715 0.42
2 2 0.11464646464646464 0.43
2 2 0.12212121212121212 0.44
2 2 0.1295959595959596 0.44
2 2 0.13707070707070707 0.43
2 2 0.14454545454545453 0.4
2 2 0.15202020202020203 0.46
2 2 0.1594949494949495 0.395
2 2 0.16696969696969696 0.46
2 2 0.17444444444444446 0.455
2 2 0.18191919191919192 0.45
2 2 0.1893939393939394 0.465
2 2 0.19686868686868686 0.495
2 2 0.20434343434343433 0.53
2 2 0.21181818181818182 0.51
2 2 0.2192929292929293 0.495
2 2 0.22676767676767676 0.51
2 2 0.23424242424242425 0.515
2 2 0.24171717171717172 0.52
2 2 0.2491919191919192 0.54
2 2 0.25666666666666665 0.515
2 2 0.2641414141414141 0.55
2 2 0.2716161616161616 0.48
2 2 0.27909090909090906 0.495
2 2 0.2865656565656566 0.585
2 2 0.29404040404040405 0.585
2 2 0.3015151515151515 0.58
2 2 0.308989898989899 0.57
2 2 0.31646464646464645 0.65
2 2 0.3239393939393939 0.595
2 2 0.3314141414141414 0.62
2 2 0.3388888888888889 0.615
2 2 0.3463636363636364 0.6
2 2 0.35383838383838384 0.68
2 2 0.3613131313131313 0.6
2 2 0.3687878787878788 0.64
2 2 0.37626262626262624 0.635
2 2 0.3837373737373737 0.675
2 2 0.3912121212121212 0.64
2 2 0.39868686868686865 0.615
2 2 0.40616161616161617 0.705
2 2 0.41363636363636364 0.69
2 2 0.4211111111111111 0.645
2 2 0.42858585858585857 0.655
2 2 0.43606060606060604 0.68
2 2 0.4435353535353535 0.66
2 2 0.45101010101010097 0.645
2 2 0.4584848484848485 0.725
2 2 0.46595959595959596 0.63
2 2 0.47343434343434343 0.62
2 2 0.4809090909090909 0.645
2 2 0.48838383838383836 0.695
2 2 0.49585858585858583 0.665
2 2 0.5033333333333333 0.7
2 2 0.5108080808080808 0.7
2 2 0.5182828282828282 0.745
2 2 0.5257575757575758 0.7
2 2 0.5332323232323232 0.775
2 2 0.5407070707070707 0.69
2 2 0.5481818181818181 0.8
2 2 0.5556565656565656 0.67
2 2 0.5631313131313131 0.735
2 2 0.5706060606060606 0.835
2 2 0.5780808080808081 0.755
2 2 0.5855555555555555 0.755
2 2 0.593030303030303 0.8
2 2 0.6005050505050504 0.72
2 2 0.607979797979798 0.765
2 2 0.6154545454545455 0.78
2 2 0.6229292929292929 0.795
2 2 0.6304040404040404 0.805
2 2 0.6378787878787878 0.795
2 2 0.6453535353535353 0.765
2 2 0.6528282828282828 0.78
2 2 0.6603030303030303 0.79
2 2 0.6677777777777778 0.815
2 2 0.6752525252525252 0.8
2 2 0.6827272727272727 0.785
2 2 0.6902020202020202 0.795
2 2 0.6976767676767677 0.815
2 2 0.7051515151515151 0.855
2 2 0.7126262626262626 0.825
2 2 0.72010101010101 0.85
2 2 0.7275757575757575 0.875
2 2 0.7350505050505051 0.845
2 2 0.7425252525252525 0.86
2 2 0.75 0.875
10 10 0.01 0.001
10 10 0.017474747474747476 0.0
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.0
10 10 0.0398989898989899 0.002
10 10 0.047373737373737373 0.001
10 10 0.05484848484848485 0.002
10 10 0.06232323232323232 0.002
10 10 0.06979797979797979 0.009000000000000001
10 10 0.07727272727272726 0.012000000000000002
10 10 0.08474747474747474 0.007000000000000001
10 10 0.09222222222222222 0.015000000000000003
10 10 0.09969696969696969 0.016000000000000004
10 10 0.10717171717171715 0.032
10 10 0.11464646464646464 0.040999999999999995
10 10 0.12212121212121212 0.05799999999999999
10 10 0.1295959595959596 0.06299999999999999
10 10 0.13707070707070707 0.09299999999999999
10 10 0.14454545454545453 0.11
10 10 0.15202020202020203 0.171
10 10 0.1594949494949495 0.19099999999999998
10 10 0.16696969696969696 0.23600000000000002
10 10 0.17444444444444446 0.27599999999999997
10 10 0.18191919191919192 0.337
10 10 0.1893939393939394 0.403
10 10 0.19686868686868686 0.44300000000000006
10 10 0.20434343434343433 0.495
10 10 0.21181818181818182 0.546
10 10 0.2192929292929293 0.605
10 10 0.22676767676767676 0.6210000000000001
10 10 0.23424242424242425 0.6919999999999998
10 10 0.24171717171717172 0.6839999999999999
10 10 0.2491919191919192 0.7199999999999998
10 10 0.25666666666666665 0.7420000000000002
10 10 0.2641414141414141 0.7499999999999999
10 10 0.2716161616161616 0.7689999999999999
10 10 0.27909090909090906 0.78
10 10 0.2865656565656566 0.7939999999999999
10 10 0.29404040404040405 0.8059999999999999
10 10 0.3015151515151515 0.7940000000000002
10 10 0.308989898989899 0.8030000000000002
10 10 0.31646464646464645 0.8210000000000001
10 10 0.3239393939393939 0.8250000000000002
10 10 0.3314141414141414 0.8170000000000001
10 10 0.3388888888888889 0.8420000000000002
10 10 0.3463636363636364 0.8330000000000001
10 10 0.35383838383838384 0.8380000000000004
10 10 0.3613131313131313 0.8480000000000001
10 10 0.3687878787878788 0.8480000000000001
10 10 0.37626262626262624 0.846
10 10 0.3837373737373737 0.8390000000000001
10 10 0.3912121212121212 0.8590000000000002
10 10 0.39868686868686865 0.8550000000000001
10 10 0.40616161616161617 0.8570000000000002
10 10 0.41363636363636364 0.8610000000000002
10 10 0.4211111111111111 0.8590000000000002
10 10 0.42858585858585857 0.8550000000000003
10 10 0.43606060606060604 0.8640000000000002
10 10 0.4435353535353535 0.8680000000000004
10 10 0.45101010101010097 0.8620000000000002
10 10 0.4584848484848485 0.8710000000000003
10 10 0.46595959595959596 0.8710000000000003
10 10 0.47343434343434343 0.8640000000000001
10 10 0.4809090909090909 0.8630000000000002
10 10 0.48838383838383836 0.8690000000000002
10 10 0.49585858585858583 0.8660000000000001
10 10 0.5033333333333333 0.8660000000000002
10 10 0.5108080808080808 0.8700000000000001
10 10 0.5182828282828282 0.8710000000000002
10 10 0.5257575757575758 0.8730000000000001
10 10 0.5332323232323232 0.8640000000000002
10 10 0.5407070707070707 0.8800000000000004
10 10 0.5481818181818181 0.8700000000000003
10 10 0.5556565656565656 0.8840000000000003
10 10 0.5631313131313131 0.8780000000000004
10 10 0.5706060606060606 0.8740000000000002
10 10 0.5780808080808081 0.8840000000000003
10 10 0.5855555555555555 0.8730000000000002
10 10 0.593030303030303 0.8750000000000004
10 10 0.6005050505050504 0.8740000000000003
10 10 0.607979797979798 0.8760000000000002
10 10 0.6154545454545455 0.8720000000000003
10 10 0.6229292929292929 0.8730000000000002
10 10 0.6304040404040404 0.8820000000000003
10 10 0.6378787878787878 0.8820000000000001
10 10 0.6453535353535353 0.8790000000000003
10 10 0.6528282828282828 0.8790000000000002
10 10 0.6603030303030303 0.8800000000000003
10 10 0.6677777777777778 0.8840000000000002
10 10 0.6752525252525252 0.8860000000000003
10 10 0.6827272727272727 0.8790000000000003
10 10 0.6902020202020202 0.8890000000000003
10 10 0.6976767676767677 0.8770000000000003
10 10 0.7051515151515151 0.8890000000000002
10 10 0.7126262626262626 0.8780000000000004
10 10 0.72010101010101 0.8790000000000003
10 10 0.7275757575757575 0.8730000000000004
10 10 0.7350505050505051 0.8800000000000003
10 10 0.7425252525252525 0.8900000000000005
10 10 0.75 0.8790000000000003


==> data/topk1/enron_ebcls.txt <==
k kp epsilon acc
2 2 0.15 0.395
2 2 0.3 0.61
2 2 0.45 0.68
2 2 0.6 0.765
2 2 0.75 0.81
5 5 0.15 0.588
5 5 0.3 0.7939999999999999
5 5 0.45 0.8499999999999998
5 5 0.6 0.9139999999999999
5 5 0.75 0.9200000000000002
10 10 0.15 0.12899999999999998
10 10 0.3 0.7959999999999999
10 10 0.45 0.8580000000000002
10 10 0.6 0.8680000000000002
10 10 0.75 0.8830000000000005
20 20 0.15 0.013500000000000002
20 20 0.3 0.18799999999999997
20 20 0.45 0.6015
20 20 0.6 0.8119999999999998
20 20 0.75 0.8804999999999998


==> data/topk1/enron_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.005
2 2 0.022051307399030457 0.01
2 2 0.02595024211399736 0.015
2 2 0.030538555088334154 0.045
2 2 0.03593813663804628 0.095
2 2 0.04229242874389499 0.195
2 2 0.04977023564332109 0.25
2 2 0.058570208180566644 0.24
2 2 0.06892612104349695 0.305
2 2 0.08111308307896868 0.355
2 2 0.09545484566618337 0.37
2 2 0.11233240329780277 0.375
2 2 0.13219411484660287 0.4
2 2 0.15556761439304723 0.44
2 2 0.18307382802953678 0.445
2 2 0.21544346900318823 0.495
2 2 0.25353644939701114 0.52
2 2 0.29836472402833375 0.555
2 2 0.3511191734215131 0.61
2 2 0.41320124001153347 0.62
2 2 0.4862601580065353 0.635
2 2 0.5722367659350214 0.76
2 2 0.6734150657750821 0.785
2 2 0.7924828983539169 0.785
2 2 0.9326033468832199 0.94
2 2 1.0974987654930557 0.91
2 2 1.291549665014884 0.96
2 2 1.5199110829529332 0.985
2 2 1.7886495290574351 0.995
2 2 2.1049041445120196 1.0
2 2 2.477076355991709 1.0
2 2 2.9150530628251756 1.0
2 2 3.4304692863149158 1.0
2 2 4.037017258596554 1.0
2 2 4.750810162102793 1.0
2 2 5.5908101825122225 1.0
2 2 6.579332246575675 1.0
2 2 7.742636826811269 1.0
2 2 9.111627561154886 1.0
2 2 10.722672220103231 1.0
2 2 12.61856883066021 1.0
2 2 14.849682622544636 1.0
2 2 17.47528400007683 1.0
2 2 20.565123083486515 1.0
2 2 24.201282647943835 1.0
2 2 28.48035868435799 1.0
2 2 33.51602650938841 1.0
2 2 39.442060594376564 1.0
2 2 46.41588833612773 1.0
2 2 54.62277217684337 1.0
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.001
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.001
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.001
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.001
10 10 0.007054802310718645 0.001
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.001
10 10 0.011497569953977356 0.001
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.001
10 10 0.022051307399030457 0.002
10 10 0.02595024211399736 0.002
10 10 0.030538555088334154 0.002
10 10 0.03593813663804628 0.001
10 10 0.04229242874389499 0.004
10 10 0.04977023564332109 0.001
10 10 0.058570208180566644 0.004
10 10 0.06892612104349695 0.0030000000000000005
10 10 0.08111308307896868 0.008
10 10 0.09545484566618337 0.009000000000000001
10 10 0.11233240329780277 0.029000000000000005
10 10 0.13219411484660287 0.07899999999999999
10 10 0.15556761439304723 0.16500000000000004
10 10 0.18307382802953678 0.33099999999999996
10 10 0.21544346900318823 0.562
10 10 0.25353644939701114 0.7340000000000001
10 10 0.29836472402833375 0.804
10 10 0.3511191734215131 0.8460000000000001
10 10 0.41320124001153347 0.8550000000000003
10 10 0.4862601580065353 0.8690000000000003
10 10 0.5722367659350214 0.8750000000000003
10 10 0.6734150657750821 0.8790000000000003
10 10 0.7924828983539169 0.8870000000000003
10 10 0.9326033468832199 0.8890000000000005
10 10 1.0974987654930557 0.8970000000000005
10 10 1.291549665014884 0.8960000000000005
10 10 1.5199110829529332 0.8960000000000004
10 10 1.7886495290574351 0.8990000000000004
10 10 2.1049041445120196 0.8990000000000004
10 10 2.477076355991709 0.9000000000000005
10 10 2.9150530628251756 0.9000000000000005
10 10 3.4304692863149158 0.9000000000000005
10 10 4.037017258596554 0.9000000000000005
10 10 4.750810162102793 0.9000000000000005
10 10 5.5908101825122225 0.9000000000000005
10 10 6.579332246575675 0.9000000000000005
10 10 7.742636826811269 0.9000000000000005
10 10 9.111627561154886 0.9000000000000005
10 10 10.722672220103231 0.9000000000000005
10 10 12.61856883066021 0.9000000000000005
10 10 14.849682622544636 0.9000000000000005
10 10 17.47528400007683 0.9000000000000005
10 10 20.565123083486515 0.9000000000000005
10 10 24.201282647943835 0.9000000000000005
10 10 28.48035868435799 0.9000000000000005
10 10 33.51602650938841 0.9000000000000005
10 10 39.442060594376564 0.9000000000000005
10 10 46.41588833612773 0.9000000000000005
10 10 54.62277217684337 0.9000000000000005
10 10 64.28073117284319 0.9000000000000005
10 10 75.64633275546291 0.9000000000000005
10 10 89.02150854450375 0.9000000000000005
10 10 104.7615752789664 0.9000000000000005
10 10 123.28467394420659 0.9000000000000005
10 10 145.082877849594 0.9000000000000005
10 10 170.73526474706887 0.9000000000000005
10 10 200.92330025650458 0.9000000000000005
10 10 236.4489412645407 0.9000000000000005
10 10 278.2559402207126 0.9000000000000005
10 10 327.4549162877725 0.9000000000000005
10 10 385.3528593710527 0.9000000000000005
10 10 453.4878508128582 0.9000000000000005
10 10 533.6699231206302 0.9000000000000005
10 10 628.0291441834247 0.9000000000000005
10 10 739.0722033525775 0.9000000000000005
10 10 869.7490026177834 0.9000000000000005
10 10 1023.5310218990247 0.9000000000000005
10 10 1204.5035402587812 0.9000000000000005
10 10 1417.4741629268049 0.9000000000000005
10 10 1668.100537200059 0.9000000000000005
10 10 1963.0406500402685 0.9000000000000005
10 10 2310.1297000831582 0.9000000000000005
10 10 2718.58824273294 0.9000000000000005
10 10 3199.2671377973843 0.9000000000000005
10 10 3764.9358067924636 0.9000000000000005
10 10 4430.621457583878 0.9000000000000005
10 10 5214.008287999684 0.9000000000000005
10 10 6135.907273413163 0.9000000000000005
10 10 7220.8090183854565 0.9000000000000005
10 10 8497.534359086438 0.9000000000000005
10 10 10000.0 0.9000000000000005


==> data/topk1/enron_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.005
2 2 0.023299518105153717 0.025
2 2 0.030888435964774818 0.025
2 2 0.040949150623804255 0.18
2 2 0.054286754393238594 0.27
2 2 0.07196856730011521 0.375
2 2 0.09540954763499938 0.36
2 2 0.12648552168552957 0.355
2 2 0.16768329368110083 0.475
2 2 0.22229964825261944 0.54
2 2 0.29470517025518095 0.56
2 2 0.3906939937054617 0.69
2 2 0.517947467923121 0.77
2 2 0.6866488450043002 0.8
2 2 0.9102981779915218 0.895
2 2 1.2067926406393288 0.945
2 2 1.5998587196060574 0.99
2 2 2.1209508879201904 0.995
2 2 2.8117686979742307 1.0
2 2 3.727593720314938 1.0
2 2 4.941713361323833 1.0
2 2 6.551285568595509 1.0
2 2 8.68511373751352 1.0
2 2 11.513953993264469 1.0
2 2 15.264179671752334 1.0
2 2 20.235896477251575 1.0
2 2 26.826957952797247 1.0
2 2 35.564803062231285 1.0
2 2 47.14866363457394 1.0
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.002
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.004
5 5 0.040949150623804255 0.013999999999999999
5 5 0.054286754393238594 0.01
5 5 0.07196856730011521 0.09799999999999999
5 5 0.09540954763499938 0.27599999999999997
5 5 0.12648552168552957 0.53
5 5 0.16768329368110083 0.66
5 5 0.22229964825261944 0.7119999999999997
5 5 0.29470517025518095 0.7759999999999999
5 5 0.3906939937054617 0.828
5 5 0.517947467923121 0.8959999999999999
5 5 0.6866488450043002 0.91
5 5 0.9102981779915218 0.95
5 5 1.2067926406393288 0.998
5 5 1.5998587196060574 0.998
5 5 2.1209508879201904 0.998
5 5 2.8117686979742307 1.0
5 5 3.727593720314938 1.0
5 5 4.941713361323833 1.0
5 5 6.551285568595509 1.0
5 5 8.68511373751352 1.0
5 5 11.513953993264469 1.0
5 5 15.264179671752334 1.0
5 5 20.235896477251575 1.0
5 5 26.826957952797247 1.0
5 5 35.564803062231285 1.0
5 5 47.14866363457394 1.0
5 5 62.505519252739695 1.0
5 5 82.86427728546842 1.0
5 5 109.85411419875572 1.0
5 5 145.63484775012444 1.0
5 5 193.06977288832496 1.0
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.001
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.001
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.001
10 10 0.054286754393238594 0.001
10 10 0.07196856730011521 0.006000000000000001
10 10 0.09540954763499938 0.019000000000000003
10 10 0.12648552168552957 0.060999999999999985
10 10 0.16768329368110083 0.22000000000000003
10 10 0.22229964825261944 0.6030000000000001
10 10 0.29470517025518095 0.7950000000000002
10 10 0.3906939937054617 0.8480000000000001
10 10 0.517947467923121 0.8690000000000002
10 10 0.6866488450043002 0.8780000000000001
10 10 0.9102981779915218 0.8890000000000003
10 10 1.2067926406393288 0.8950000000000005
10 10 1.5998587196060574 0.8990000000000004
10 10 2.1209508879201904 0.8990000000000004
10 10 2.8117686979742307 0.9000000000000005
10 10 3.727593720314938 0.9000000000000005
10 10 4.941713361323833 0.9000000000000005
10 10 6.551285568595509 0.9000000000000005
10 10 8.68511373751352 0.9000000000000005
10 10 11.513953993264469 0.9000000000000005
10 10 15.264179671752334 0.9000000000000005
10 10 20.235896477251575 0.9000000000000005
10 10 26.826957952797247 0.9000000000000005
10 10 35.564803062231285 0.9000000000000005
10 10 47.14866363457394 0.9000000000000005
10 10 62.505519252739695 0.9000000000000005
10 10 82.86427728546842 0.9000000000000005
10 10 109.85411419875572 0.9000000000000005
10 10 145.63484775012444 0.9000000000000005
10 10 193.06977288832496 0.9000000000000005
10 10 255.95479226995332 0.9000000000000005
10 10 339.32217718953297 0.9000000000000005
10 10 449.8432668969444 0.9000000000000005
10 10 596.3623316594636 0.9000000000000005
10 10 790.6043210907702 0.9000000000000005
10 10 1048.1131341546852 0.9000000000000005
10 10 1389.4954943731361 0.9000000000000005
10 10 1842.0699693267163 0.9000000000000005
10 10 2442.05309454865 0.9000000000000005
10 10 3237.45754281764 0.9000000000000005
10 10 4291.934260128778 0.9000000000000005
10 10 5689.866029018293 0.9000000000000005
10 10 7543.120063354608 0.9000000000000005
10 10 10000.0 0.9000000000000005
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0015000000000000002
20 20 0.030888435964774818 0.001
20 20 0.040949150623804255 0.001
20 20 0.054286754393238594 0.0035000000000000005
20 20 0.07196856730011521 0.0025
20 20 0.09540954763499938 0.0035000000000000005
20 20 0.12648552168552957 0.006999999999999999
20 20 0.16768329368110083 0.013500000000000003
20 20 0.22229964825261944 0.0455
20 20 0.29470517025518095 0.1625
20 20 0.3906939937054617 0.457
20 20 0.517947467923121 0.7215
20 20 0.6866488450043002 0.8579999999999999
20 20 0.9102981779915218 0.9185000000000001
20 20 1.2067926406393288 0.9315000000000001
20 20 1.5998587196060574 0.9520000000000001
20 20 2.1209508879201904 0.9564999999999999
20 20 2.8117686979742307 0.956
20 20 3.727593720314938 0.9534999999999999
20 20 4.941713361323833 0.9534999999999999
20 20 6.551285568595509 0.953
20 20 8.68511373751352 0.9519999999999998
20 20 11.513953993264469 0.95
20 20 15.264179671752334 0.95
20 20 20.235896477251575 0.95
20 20 26.826957952797247 0.95
20 20 35.564803062231285 0.95
20 20 47.14866363457394 0.95
20 20 62.505519252739695 0.95
20 20 82.86427728546842 0.95
20 20 109.85411419875572 0.95
20 20 145.63484775012444 0.95
20 20 193.06977288832496 0.95
20 20 255.95479226995332 0.95
20 20 339.32217718953297 0.95
20 20 449.8432668969444 0.95
20 20 596.3623316594636 0.95
20 20 790.6043210907702 0.95
20 20 1048.1131341546852 0.95
20 20 1389.4954943731361 0.95
20 20 1842.0699693267163 0.95
20 20 2442.05309454865 0.95
20 20 3237.45754281764 0.95
20 20 4291.934260128778 0.95
20 20 5689.866029018293 0.95
20 20 7543.120063354608 0.95
20 20 10000.0 0.95


==> data/topk1/enron_ebclu.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.0
2 2 0.02494949494949495 0.0
2 2 0.032424242424242425 0.0
2 2 0.0398989898989899 0.0
2 2 0.047373737373737373 0.0
2 2 0.05484848484848485 0.0
2 2 0.06232323232323232 0.0
2 2 0.06979797979797979 0.0
2 2 0.07727272727272726 0.0
2 2 0.08474747474747474 0.0
2 2 0.09222222222222222 0.0
2 2 0.09969696969696969 0.0
2 2 0.10717171717171715 0.0
2 2 0.11464646464646464 0.0
2 2 0.12212121212121212 0.0
2 2 0.1295959595959596 0.0
2 2 0.13707070707070707 0.0
2 2 0.14454545454545453 0.0
2 2 0.15202020202020203 0.0
2 2 0.1594949494949495 0.0
2 2 0.16696969696969696 0.0
2 2 0.17444444444444446 0.0
2 2 0.18191919191919192 0.0
2 2 0.1893939393939394 0.0
2 2 0.19686868686868686 0.0
2 2 0.20434343434343433 0.0
2 2 0.21181818181818182 0.0
2 2 0.2192929292929293 0.0
2 2 0.22676767676767676 0.0
2 2 0.23424242424242425 0.0
2 2 0.24171717171717172 0.0
2 2 0.2491919191919192 0.0
2 2 0.25666666666666665 0.0
2 2 0.2641414141414141 0.0
2 2 0.2716161616161616 0.0
2 2 0.27909090909090906 0.0
2 2 0.2865656565656566 0.0
2 2 0.29404040404040405 0.0
2 2 0.3015151515151515 0.0
2 2 0.308989898989899 0.0
2 2 0.31646464646464645 0.0
2 2 0.3239393939393939 0.0
2 2 0.3314141414141414 0.0
2 2 0.3388888888888889 0.0
2 2 0.3463636363636364 0.0
2 2 0.35383838383838384 0.0
2 2 0.3613131313131313 0.0
2 2 0.3687878787878788 0.0
2 2 0.37626262626262624 0.0
2 2 0.3837373737373737 0.0
2 2 0.3912121212121212 0.0
2 2 0.39868686868686865 0.0
2 2 0.40616161616161617 0.0
2 2 0.41363636363636364 0.0
2 2 0.4211111111111111 0.0
2 2 0.42858585858585857 0.0
2 2 0.43606060606060604 0.0
2 2 0.4435353535353535 0.0
2 2 0.45101010101010097 0.0
2 2 0.4584848484848485 0.0
2 2 0.46595959595959596 0.0
2 2 0.47343434343434343 0.0
2 2 0.4809090909090909 0.0
2 2 0.48838383838383836 0.0
2 2 0.49585858585858583 0.0
2 2 0.5033333333333333 0.0
2 2 0.5108080808080808 0.0
2 2 0.5182828282828282 0.0
2 2 0.5257575757575758 0.0
2 2 0.5332323232323232 0.0
2 2 0.5407070707070707 0.0
2 2 0.5481818181818181 0.0
2 2 0.5556565656565656 0.0
2 2 0.5631313131313131 0.0
2 2 0.5706060606060606 0.0
2 2 0.5780808080808081 0.0
2 2 0.5855555555555555 0.0
2 2 0.593030303030303 0.0
2 2 0.6005050505050504 0.0
2 2 0.607979797979798 0.0
2 2 0.6154545454545455 0.0
2 2 0.6229292929292929 0.0
2 2 0.6304040404040404 0.0
2 2 0.6378787878787878 0.0
2 2 0.6453535353535353 0.0
2 2 0.6528282828282828 0.0
2 2 0.6603030303030303 0.0
2 2 0.6677777777777778 0.0
2 2 0.6752525252525252 0.0
2 2 0.6827272727272727 0.0
2 2 0.6902020202020202 0.0
2 2 0.6976767676767677 0.0
2 2 0.7051515151515151 0.0
2 2 0.7126262626262626 0.0
2 2 0.72010101010101 0.0
2 2 0.7275757575757575 0.0
2 2 0.7350505050505051 0.0
2 2 0.7425252525252525 0.0
2 2 0.75 0.0
10 10 0.01 0.0
10 10 0.017474747474747476 0.001
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.0
10 10 0.0398989898989899 0.001
10 10 0.047373737373737373 0.001
10 10 0.05484848484848485 0.0
10 10 0.06232323232323232 0.0
10 10 0.06979797979797979 0.001
10 10 0.07727272727272726 0.0
10 10 0.08474747474747474 0.0
10 10 0.09222222222222222 0.0
10 10 0.09969696969696969 0.0
10 10 0.10717171717171715 0.0
10 10 0.11464646464646464 0.0
10 10 0.12212121212121212 0.0
10 10 0.1295959595959596 0.0
10 10 0.13707070707070707 0.0
10 10 0.14454545454545453 0.0
10 10 0.15202020202020203 0.0
10 10 0.1594949494949495 0.001
10 10 0.16696969696969696 0.0
10 10 0.17444444444444446 0.0
10 10 0.18191919191919192 0.0
10 10 0.1893939393939394 0.001
10 10 0.19686868686868686 0.0
10 10 0.20434343434343433 0.0
10 10 0.21181818181818182 0.0
10 10 0.2192929292929293 0.001
10 10 0.22676767676767676 0.0
10 10 0.23424242424242425 0.0
10 10 0.24171717171717172 0.0
10 10 0.2491919191919192 0.0
10 10 0.25666666666666665 0.001
10 10 0.2641414141414141 0.0
10 10 0.2716161616161616 0.0
10 10 0.27909090909090906 0.0
10 10 0.2865656565656566 0.0030000000000000005
10 10 0.29404040404040405 0.0
10 10 0.3015151515151515 0.001
10 10 0.308989898989899 0.0
10 10 0.31646464646464645 0.0
10 10 0.3239393939393939 0.002
10 10 0.3314141414141414 0.0
10 10 0.3388888888888889 0.0
10 10 0.3463636363636364 0.0
10 10 0.35383838383838384 0.0
10 10 0.3613131313131313 0.0
10 10 0.3687878787878788 0.001
10 10 0.37626262626262624 0.001
10 10 0.3837373737373737 0.0
10 10 0.3912121212121212 0.0
10 10 0.39868686868686865 0.0
10 10 0.40616161616161617 0.0
10 10 0.41363636363636364 0.0
10 10 0.4211111111111111 0.0
10 10 0.42858585858585857 0.001
10 10 0.43606060606060604 0.0
10 10 0.4435353535353535 0.0
10 10 0.45101010101010097 0.001
10 10 0.4584848484848485 0.001
10 10 0.46595959595959596 0.0
10 10 0.47343434343434343 0.0
10 10 0.4809090909090909 0.0
10 10 0.48838383838383836 0.0
10 10 0.49585858585858583 0.0
10 10 0.5033333333333333 0.0
10 10 0.5108080808080808 0.0
10 10 0.5182828282828282 0.0
10 10 0.5257575757575758 0.0
10 10 0.5332323232323232 0.001
10 10 0.5407070707070707 0.0
10 10 0.5481818181818181 0.0
10 10 0.5556565656565656 0.0
10 10 0.5631313131313131 0.0
10 10 0.5706060606060606 0.001
10 10 0.5780808080808081 0.0
10 10 0.5855555555555555 0.0
10 10 0.593030303030303 0.0
10 10 0.6005050505050504 0.0
10 10 0.607979797979798 0.002
10 10 0.6154545454545455 0.0
10 10 0.6229292929292929 0.0
10 10 0.6304040404040404 0.0
10 10 0.6378787878787878 0.0
10 10 0.6453535353535353 0.001
10 10 0.6528282828282828 0.0
10 10 0.6603030303030303 0.0
10 10 0.6677777777777778 0.0
10 10 0.6752525252525252 0.001
10 10 0.6827272727272727 0.0
10 10 0.6902020202020202 0.0
10 10 0.6976767676767677 0.0
10 10 0.7051515151515151 0.0
10 10 0.7126262626262626 0.001
10 10 0.72010101010101 0.001
10 10 0.7275757575757575 0.0
10 10 0.7350505050505051 0.0
10 10 0.7425252525252525 0.0
10 10 0.75 0.0


==> data/topk1/enron_ebclu.txt <==
k kp epsilon acc
2 2 0.15 0.0
2 2 0.3 0.0
2 2 0.45 0.005
2 2 0.6 0.0
2 2 0.75 0.0
5 5 0.15 0.0
5 5 0.3 0.0
5 5 0.45 0.0
5 5 0.6 0.0
5 5 0.75 0.0
10 10 0.15 0.0
10 10 0.3 0.001
10 10 0.45 0.0
10 10 0.6 0.0
10 10 0.75 0.001
20 20 0.15 0.0
20 20 0.3 0.0005
20 20 0.45 0.0005
20 20 0.6 0.0005
20 20 0.75 0.0


==> data/topk1/enron_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.005
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.005
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.02
2 2 17.47528400007683 0.01
2 2 20.565123083486515 0.01
2 2 24.201282647943835 0.005
2 2 28.48035868435799 0.005
2 2 33.51602650938841 0.015
2 2 39.442060594376564 0.045
2 2 46.41588833612773 0.04
2 2 54.62277217684337 0.01
2 2 64.28073117284319 0.035
2 2 75.64633275546291 0.035
2 2 89.02150854450375 0.1
2 2 104.7615752789664 0.105
2 2 123.28467394420659 0.08
2 2 145.082877849594 0.09
2 2 170.73526474706887 0.17
2 2 200.92330025650458 0.17
2 2 236.4489412645407 0.25
2 2 278.2559402207126 0.235
2 2 327.4549162877725 0.315
2 2 385.3528593710527 0.32
2 2 453.4878508128582 0.34
2 2 533.6699231206302 0.395
2 2 628.0291441834247 0.43
2 2 739.0722033525775 0.44
2 2 869.7490026177834 0.445
2 2 1023.5310218990247 0.49
2 2 1204.5035402587812 0.5
2 2 1417.4741629268049 0.5
2 2 1668.100537200059 0.5
2 2 1963.0406500402685 0.5
2 2 2310.1297000831582 0.5
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.002
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.001
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.001
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.001
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.001
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.001
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.001
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.001
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.001
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.001
10 10 1.7886495290574351 0.001
10 10 2.1049041445120196 0.001
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.001
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.001
10 10 7.742636826811269 0.001
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.001
10 10 12.61856883066021 0.001
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.002
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.002
10 10 33.51602650938841 0.001
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.009999999999999998
10 10 54.62277217684337 0.0030000000000000005
10 10 64.28073117284319 0.006000000000000001
10 10 75.64633275546291 0.011000000000000001
10 10 89.02150854450375 0.017
10 10 104.7615752789664 0.017
10 10 123.28467394420659 0.023000000000000003
10 10 145.082877849594 0.027000000000000007
10 10 170.73526474706887 0.021000000000000005
10 10 200.92330025650458 0.026000000000000006
10 10 236.4489412645407 0.031
10 10 278.2559402207126 0.03900000000000001
10 10 327.4549162877725 0.041999999999999996
10 10 385.3528593710527 0.05299999999999999
10 10 453.4878508128582 0.05499999999999999
10 10 533.6699231206302 0.06999999999999998
10 10 628.0291441834247 0.07699999999999997
10 10 739.0722033525775 0.09299999999999997
10 10 869.7490026177834 0.09099999999999998
10 10 1023.5310218990247 0.09499999999999999
10 10 1204.5035402587812 0.09799999999999998
10 10 1417.4741629268049 0.09999999999999998
10 10 1668.100537200059 0.09999999999999998
10 10 1963.0406500402685 0.09999999999999998
10 10 2310.1297000831582 0.09999999999999998
10 10 2718.58824273294 0.09999999999999998
10 10 3199.2671377973843 0.09999999999999998
10 10 3764.9358067924636 0.09999999999999998
10 10 4430.621457583878 0.09999999999999998
10 10 5214.008287999684 0.09999999999999998
10 10 6135.907273413163 0.09999999999999998
10 10 7220.8090183854565 0.09999999999999998
10 10 8497.534359086438 0.09999999999999998
10 10 10000.0 0.09999999999999998


==> data/topk1/enron_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.005
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.01
2 2 35.564803062231285 0.02
2 2 47.14866363457394 0.02
2 2 62.505519252739695 0.055
2 2 82.86427728546842 0.055
2 2 109.85411419875572 0.085
2 2 145.63484775012444 0.105
2 2 193.06977288832496 0.14
2 2 255.95479226995332 0.255
2 2 339.32217718953297 0.265
2 2 449.8432668969444 0.385
2 2 596.3623316594636 0.42
2 2 790.6043210907702 0.46
2 2 1048.1131341546852 0.49
2 2 1389.4954943731361 0.5
2 2 1842.0699693267163 0.5
2 2 2442.05309454865 0.5
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.002
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.002
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.002
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.004
5 5 26.826957952797247 0.004
5 5 35.564803062231285 0.004
5 5 47.14866363457394 0.01
5 5 62.505519252739695 0.014000000000000002
5 5 82.86427728546842 0.034
5 5 109.85411419875572 0.028000000000000004
5 5 145.63484775012444 0.036000000000000004
5 5 193.06977288832496 0.05
5 5 255.95479226995332 0.078
5 5 339.32217718953297 0.09799999999999998
5 5 449.8432668969444 0.12399999999999994
5 5 596.3623316594636 0.16599999999999995
5 5 790.6043210907702 0.18599999999999994
5 5 1048.1131341546852 0.19599999999999995
5 5 1389.4954943731361 0.19999999999999996
5 5 1842.0699693267163 0.19999999999999996
5 5 2442.05309454865 0.19999999999999996
5 5 3237.45754281764 0.19999999999999996
5 5 4291.934260128778 0.19999999999999996
5 5 5689.866029018293 0.19999999999999996
5 5 7543.120063354608 0.19999999999999996
5 5 10000.0 0.19999999999999996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.001
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.001
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.001
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.001
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.002
10 10 20.235896477251575 0.001
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.005
10 10 47.14866363457394 0.002
10 10 62.505519252739695 0.008
10 10 82.86427728546842 0.014000000000000002
10 10 109.85411419875572 0.013000000000000001
10 10 145.63484775012444 0.023000000000000003
10 10 193.06977288832496 0.024
10 10 255.95479226995332 0.028000000000000004
10 10 339.32217718953297 0.044
10 10 449.8432668969444 0.055999999999999994
10 10 596.3623316594636 0.07399999999999998
10 10 790.6043210907702 0.08899999999999997
10 10 1048.1131341546852 0.09199999999999997
10 10 1389.4954943731361 0.09799999999999998
10 10 1842.0699693267163 0.09999999999999998
10 10 2442.05309454865 0.09999999999999998
10 10 3237.45754281764 0.09999999999999998
10 10 4291.934260128778 0.09999999999999998
10 10 5689.866029018293 0.09999999999999998
10 10 7543.120063354608 0.09999999999999998
10 10 10000.0 0.09999999999999998
20 20 0.01 0.0005
20 20 0.013257113655901088 0.001
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0015000000000000002
20 20 0.040949150623804255 0.001
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0005
20 20 0.16768329368110083 0.001
20 20 0.22229964825261944 0.001
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0015000000000000002
20 20 0.6866488450043002 0.001
20 20 0.9102981779915218 0.0005
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0005
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.001
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.001
20 20 15.264179671752334 0.003
20 20 20.235896477251575 0.0005
20 20 26.826957952797247 0.0015000000000000002
20 20 35.564803062231285 0.0015000000000000002
20 20 47.14866363457394 0.0025
20 20 62.505519252739695 0.0034999999999999996
20 20 82.86427728546842 0.0055000000000000005
20 20 109.85411419875572 0.0075
20 20 145.63484775012444 0.0155
20 20 193.06977288832496 0.016
20 20 255.95479226995332 0.0215
20 20 339.32217718953297 0.028999999999999995
20 20 449.8432668969444 0.029999999999999992
20 20 596.3623316594636 0.026499999999999996
20 20 790.6043210907702 0.0425
20 20 1048.1131341546852 0.04699999999999999
20 20 1389.4954943731361 0.04999999999999999
20 20 1842.0699693267163 0.04999999999999999
20 20 2442.05309454865 0.04999999999999999
20 20 3237.45754281764 0.04999999999999999
20 20 4291.934260128778 0.04999999999999999
20 20 5689.866029018293 0.04999999999999999
20 20 7543.120063354608 0.04999999999999999
20 20 10000.0 0.04999999999999999


==> data/topk1/github_ebcg.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.0
2 2 0.00703030303030303 0.0
2 2 0.00904040404040404 0.0
2 2 0.01105050505050505 0.0
2 2 0.01306060606060606 0.0
2 2 0.015070707070707071 0.0
2 2 0.017080808080808082 0.0
2 2 0.019090909090909092 0.0
2 2 0.021101010101010103 0.0
2 2 0.023111111111111114 0.0
2 2 0.02512121212121212 0.0
2 2 0.02713131313131313 0.0
2 2 0.02914141414141414 0.0
2 2 0.031151515151515152 0.0
2 2 0.03316161616161616 0.0
2 2 0.03517171717171717 0.0
2 2 0.037181818181818184 0.0
2 2 0.039191919191919194 0.0
2 2 0.041202020202020205 0.0
2 2 0.043212121212121216 0.0
2 2 0.045222222222222226 0.0
2 2 0.04723232323232324 0.0
2 2 0.04924242424242424 0.0
2 2 0.05125252525252525 0.0
2 2 0.05326262626262626 0.0
2 2 0.05527272727272727 0.0
2 2 0.05728282828282828 0.0
2 2 0.05929292929292929 0.0
2 2 0.061303030303030304 0.0
2 2 0.06331313131313131 0.0
2 2 0.06532323232323232 0.0
2 2 0.06733333333333333 0.0
2 2 0.06934343434343435 0.0
2 2 0.07135353535353535 0.0
2 2 0.07336363636363637 0.0
2 2 0.07537373737373737 0.0
2 2 0.07738383838383839 0.0
2 2 0.07939393939393939 0.0
2 2 0.08140404040404041 0.0
2 2 0.08341414141414141 0.0
2 2 0.08542424242424243 0.0
2 2 0.08743434343434343 0.0
2 2 0.08944444444444445 0.0
2 2 0.09145454545454546 0.0
2 2 0.09346464646464647 0.0
2 2 0.09547474747474748 0.0
2 2 0.09748484848484848 0.0
2 2 0.0994949494949495 0.0
2 2 0.1015050505050505 0.0
2 2 0.10351515151515152 0.0
2 2 0.10552525252525252 0.0
2 2 0.10753535353535354 0.0
2 2 0.10954545454545454 0.0
2 2 0.11155555555555556 0.0
2 2 0.11356565656565656 0.0
2 2 0.11557575757575758 0.0
2 2 0.11758585858585859 0.0
2 2 0.1195959595959596 0.0
2 2 0.1216060606060606 0.0
2 2 0.12361616161616162 0.0
2 2 0.1256262626262626 0.0
2 2 0.12763636363636363 0.0
2 2 0.12964646464646465 0.0
2 2 0.13165656565656567 0.0
2 2 0.13366666666666666 0.0
2 2 0.13567676767676767 0.0
2 2 0.1376868686868687 0.0
2 2 0.1396969696969697 0.0
2 2 0.1417070707070707 0.0
2 2 0.14371717171717172 0.0
2 2 0.14572727272727273 0.0
2 2 0.14773737373737375 0.0
2 2 0.14974747474747474 0.0
2 2 0.15175757575757576 0.0
2 2 0.15376767676767678 0.0
2 2 0.1557777777777778 0.0
2 2 0.15778787878787878 0.0
2 2 0.1597979797979798 0.0
2 2 0.16180808080808082 0.0
2 2 0.1638181818181818 0.0
2 2 0.16582828282828282 0.0
2 2 0.16783838383838384 0.0
2 2 0.16984848484848486 0.0
2 2 0.17185858585858585 0.0
2 2 0.17386868686868687 0.0
2 2 0.17587878787878788 0.0
2 2 0.1778888888888889 0.0
2 2 0.1798989898989899 0.0
2 2 0.1819090909090909 0.0
2 2 0.18391919191919193 0.0
2 2 0.18592929292929294 0.0
2 2 0.18793939393939393 0.0
2 2 0.18994949494949495 0.0
2 2 0.19195959595959597 0.0
2 2 0.19396969696969696 0.0
2 2 0.19597979797979798 0.0
2 2 0.197989898989899 0.0
2 2 0.2 0.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.0
10 10 0.01105050505050505 0.0
10 10 0.01306060606060606 0.0
10 10 0.015070707070707071 0.0
10 10 0.017080808080808082 0.0
10 10 0.019090909090909092 0.001
10 10 0.021101010101010103 0.0
10 10 0.023111111111111114 0.0
10 10 0.02512121212121212 0.0
10 10 0.02713131313131313 0.0
10 10 0.02914141414141414 0.001
10 10 0.031151515151515152 0.001
10 10 0.03316161616161616 0.0
10 10 0.03517171717171717 0.0
10 10 0.037181818181818184 0.0
10 10 0.039191919191919194 0.0
10 10 0.041202020202020205 0.0
10 10 0.043212121212121216 0.0
10 10 0.045222222222222226 0.0
10 10 0.04723232323232324 0.0
10 10 0.04924242424242424 0.0
10 10 0.05125252525252525 0.0
10 10 0.05326262626262626 0.001
10 10 0.05527272727272727 0.001
10 10 0.05728282828282828 0.0
10 10 0.05929292929292929 0.0
10 10 0.061303030303030304 0.0
10 10 0.06331313131313131 0.0
10 10 0.06532323232323232 0.0
10 10 0.06733333333333333 0.0
10 10 0.06934343434343435 0.0
10 10 0.07135353535353535 0.001
10 10 0.07336363636363637 0.0
10 10 0.07537373737373737 0.0
10 10 0.07738383838383839 0.0
10 10 0.07939393939393939 0.0
10 10 0.08140404040404041 0.001
10 10 0.08341414141414141 0.0
10 10 0.08542424242424243 0.0
10 10 0.08743434343434343 0.001
10 10 0.08944444444444445 0.001
10 10 0.09145454545454546 0.0
10 10 0.09346464646464647 0.0
10 10 0.09547474747474748 0.0
10 10 0.09748484848484848 0.0
10 10 0.0994949494949495 0.001
10 10 0.1015050505050505 0.0
10 10 0.10351515151515152 0.0
10 10 0.10552525252525252 0.0
10 10 0.10753535353535354 0.0
10 10 0.10954545454545454 0.0
10 10 0.11155555555555556 0.001
10 10 0.11356565656565656 0.002
10 10 0.11557575757575758 0.001
10 10 0.11758585858585859 0.0
10 10 0.1195959595959596 0.0
10 10 0.1216060606060606 0.0
10 10 0.12361616161616162 0.0
10 10 0.1256262626262626 0.001
10 10 0.12763636363636363 0.001
10 10 0.12964646464646465 0.0
10 10 0.13165656565656567 0.0
10 10 0.13366666666666666 0.0
10 10 0.13567676767676767 0.0
10 10 0.1376868686868687 0.0
10 10 0.1396969696969697 0.0
10 10 0.1417070707070707 0.0
10 10 0.14371717171717172 0.0
10 10 0.14572727272727273 0.0
10 10 0.14773737373737375 0.0030000000000000005
10 10 0.14974747474747474 0.001
10 10 0.15175757575757576 0.0
10 10 0.15376767676767678 0.001
10 10 0.1557777777777778 0.0
10 10 0.15778787878787878 0.0
10 10 0.1597979797979798 0.001
10 10 0.16180808080808082 0.0
10 10 0.1638181818181818 0.0
10 10 0.16582828282828282 0.001
10 10 0.16783838383838384 0.001
10 10 0.16984848484848486 0.001
10 10 0.17185858585858585 0.0
10 10 0.17386868686868687 0.0
10 10 0.17587878787878788 0.0
10 10 0.1778888888888889 0.0
10 10 0.1798989898989899 0.0
10 10 0.1819090909090909 0.0
10 10 0.18391919191919193 0.002
10 10 0.18592929292929294 0.001
10 10 0.18793939393939393 0.0
10 10 0.18994949494949495 0.0
10 10 0.19195959595959597 0.0
10 10 0.19396969696969696 0.0
10 10 0.19597979797979798 0.0
10 10 0.197989898989899 0.001
10 10 0.2 0.0


==> data/topk1/github_ebcg.txt <==
k kp epsilon acc
2 2 0.025 0.0
2 2 0.05 0.0
2 2 0.075 0.0
2 2 0.1 0.0
2 2 0.125 0.0
2 2 0.15 0.0
2 2 0.175 0.0
2 2 0.2 0.0
5 5 0.025 0.0
5 5 0.05 0.0
5 5 0.075 0.0
5 5 0.1 0.0
5 5 0.125 0.0
5 5 0.15 0.0
5 5 0.175 0.0
5 5 0.2 0.0
10 10 0.025 0.0
10 10 0.05 0.001
10 10 0.075 0.001
10 10 0.1 0.0
10 10 0.125 0.0
10 10 0.15 0.0
10 10 0.175 0.0
10 10 0.2 0.0
20 20 0.025 0.0005
20 20 0.05 0.0015000000000000002
20 20 0.075 0.0005
20 20 0.1 0.0015000000000000002
20 20 0.125 0.0005
20 20 0.15 0.0005
20 20 0.175 0.0
20 20 0.2 0.001


==> data/topk1/github_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.005
2 2 12.61856883066021 0.015
2 2 14.849682622544636 0.02
2 2 17.47528400007683 0.05
2 2 20.565123083486515 0.195
2 2 24.201282647943835 0.41
2 2 28.48035868435799 0.5
2 2 33.51602650938841 0.52
2 2 39.442060594376564 0.6
2 2 46.41588833612773 0.795
2 2 54.62277217684337 0.98
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.001
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.002
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.001
10 10 0.06892612104349695 0.001
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.001
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.001
10 10 0.6734150657750821 0.001
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.001
10 10 1.0974987654930557 0.001
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.001
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.001
10 10 46.41588833612773 0.0
10 10 54.62277217684337 0.004
10 10 64.28073117284319 0.005
10 10 75.64633275546291 0.02
10 10 89.02150854450375 0.051
10 10 104.7615752789664 0.10099999999999998
10 10 123.28467394420659 0.10599999999999998
10 10 145.082877849594 0.118
10 10 170.73526474706887 0.14799999999999996
10 10 200.92330025650458 0.19199999999999995
10 10 236.4489412645407 0.20099999999999996
10 10 278.2559402207126 0.20099999999999996
10 10 327.4549162877725 0.20199999999999996
10 10 385.3528593710527 0.20099999999999998
10 10 453.4878508128582 0.204
10 10 533.6699231206302 0.206
10 10 628.0291441834247 0.214
10 10 739.0722033525775 0.21999999999999997
10 10 869.7490026177834 0.256
10 10 1023.5310218990247 0.30999999999999994
10 10 1204.5035402587812 0.3739999999999999
10 10 1417.4741629268049 0.434
10 10 1668.100537200059 0.486
10 10 1963.0406500402685 0.5730000000000001
10 10 2310.1297000831582 0.667
10 10 2718.58824273294 0.723
10 10 3199.2671377973843 0.775
10 10 3764.9358067924636 0.8280000000000001
10 10 4430.621457583878 0.8690000000000003
10 10 5214.008287999684 0.9190000000000002
10 10 6135.907273413163 0.9640000000000001
10 10 7220.8090183854565 0.9840000000000001
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk1/github_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.015
2 2 15.264179671752334 0.035
2 2 20.235896477251575 0.16
2 2 26.826957952797247 0.49
2 2 35.564803062231285 0.575
2 2 47.14866363457394 0.78
2 2 62.505519252739695 0.995
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.002
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.002
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.002
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.002
5 5 20.235896477251575 0.002
5 5 26.826957952797247 0.006000000000000001
5 5 35.564803062231285 0.016
5 5 47.14866363457394 0.08999999999999998
5 5 62.505519252739695 0.21199999999999997
5 5 82.86427728546842 0.25
5 5 109.85411419875572 0.3819999999999999
5 5 145.63484775012444 0.3999999999999999
5 5 193.06977288832496 0.3999999999999999
5 5 255.95479226995332 0.4059999999999999
5 5 339.32217718953297 0.4059999999999999
5 5 449.8432668969444 0.46799999999999997
5 5 596.3623316594636 0.6419999999999999
5 5 790.6043210907702 0.778
5 5 1048.1131341546852 0.8799999999999999
5 5 1389.4954943731361 0.946
5 5 1842.0699693267163 0.96
5 5 2442.05309454865 0.97
5 5 3237.45754281764 0.9780000000000001
5 5 4291.934260128778 0.996
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.001
10 10 0.013257113655901088 0.001
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.001
10 10 0.6866488450043002 0.001
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.001
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.001
10 10 35.564803062231285 0.002
10 10 47.14866363457394 0.0030000000000000005
10 10 62.505519252739695 0.006999999999999999
10 10 82.86427728546842 0.029000000000000005
10 10 109.85411419875572 0.103
10 10 145.63484775012444 0.118
10 10 193.06977288832496 0.18599999999999997
10 10 255.95479226995332 0.19999999999999996
10 10 339.32217718953297 0.20099999999999996
10 10 449.8432668969444 0.20199999999999996
10 10 596.3623316594636 0.20299999999999996
10 10 790.6043210907702 0.23399999999999996
10 10 1048.1131341546852 0.3319999999999999
10 10 1389.4954943731361 0.424
10 10 1842.0699693267163 0.534
10 10 2442.05309454865 0.675
10 10 3237.45754281764 0.775
10 10 4291.934260128778 0.8660000000000003
10 10 5689.866029018293 0.9500000000000002
10 10 7543.120063354608 0.98
10 10 10000.0 1.0
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0005
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0005
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.001
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.001
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0005
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.001
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0005
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.001
20 20 26.826957952797247 0.001
20 20 35.564803062231285 0.0005
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.001
20 20 82.86427728546842 0.004
20 20 109.85411419875572 0.004
20 20 145.63484775012444 0.015500000000000003
20 20 193.06977288832496 0.04899999999999999
20 20 255.95479226995332 0.057999999999999996
20 20 339.32217718953297 0.0855
20 20 449.8432668969444 0.10049999999999998
20 20 596.3623316594636 0.10049999999999998
20 20 790.6043210907702 0.10149999999999998
20 20 1048.1131341546852 0.105
20 20 1389.4954943731361 0.1225
20 20 1842.0699693267163 0.15849999999999997
20 20 2442.05309454865 0.214
20 20 3237.45754281764 0.27899999999999997
20 20 4291.934260128778 0.3559999999999999
20 20 5689.866029018293 0.42100000000000004
20 20 7543.120063354608 0.512
20 20 10000.0 0.682


==> data/topk1/github_ebcls.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.095
2 2 0.00703030303030303 0.64
2 2 0.00904040404040404 0.975
2 2 0.01105050505050505 1.0
2 2 0.01306060606060606 1.0
2 2 0.015070707070707071 1.0
2 2 0.017080808080808082 1.0
2 2 0.019090909090909092 1.0
2 2 0.021101010101010103 1.0
2 2 0.023111111111111114 1.0
2 2 0.02512121212121212 1.0
2 2 0.02713131313131313 1.0
2 2 0.02914141414141414 1.0
2 2 0.031151515151515152 1.0
2 2 0.03316161616161616 1.0
2 2 0.03517171717171717 1.0
2 2 0.037181818181818184 1.0
2 2 0.039191919191919194 1.0
2 2 0.041202020202020205 1.0
2 2 0.043212121212121216 1.0
2 2 0.045222222222222226 1.0
2 2 0.04723232323232324 1.0
2 2 0.04924242424242424 1.0
2 2 0.05125252525252525 1.0
2 2 0.05326262626262626 1.0
2 2 0.05527272727272727 1.0
2 2 0.05728282828282828 1.0
2 2 0.05929292929292929 1.0
2 2 0.061303030303030304 1.0
2 2 0.06331313131313131 1.0
2 2 0.06532323232323232 1.0
2 2 0.06733333333333333 1.0
2 2 0.06934343434343435 1.0
2 2 0.07135353535353535 1.0
2 2 0.07336363636363637 1.0
2 2 0.07537373737373737 1.0
2 2 0.07738383838383839 1.0
2 2 0.07939393939393939 1.0
2 2 0.08140404040404041 1.0
2 2 0.08341414141414141 1.0
2 2 0.08542424242424243 1.0
2 2 0.08743434343434343 1.0
2 2 0.08944444444444445 1.0
2 2 0.09145454545454546 1.0
2 2 0.09346464646464647 1.0
2 2 0.09547474747474748 1.0
2 2 0.09748484848484848 1.0
2 2 0.0994949494949495 1.0
2 2 0.1015050505050505 1.0
2 2 0.10351515151515152 1.0
2 2 0.10552525252525252 1.0
2 2 0.10753535353535354 1.0
2 2 0.10954545454545454 1.0
2 2 0.11155555555555556 1.0
2 2 0.11356565656565656 1.0
2 2 0.11557575757575758 1.0
2 2 0.11758585858585859 1.0
2 2 0.1195959595959596 1.0
2 2 0.1216060606060606 1.0
2 2 0.12361616161616162 1.0
2 2 0.1256262626262626 1.0
2 2 0.12763636363636363 1.0
2 2 0.12964646464646465 1.0
2 2 0.13165656565656567 1.0
2 2 0.13366666666666666 1.0
2 2 0.13567676767676767 1.0
2 2 0.1376868686868687 1.0
2 2 0.1396969696969697 1.0
2 2 0.1417070707070707 1.0
2 2 0.14371717171717172 1.0
2 2 0.14572727272727273 1.0
2 2 0.14773737373737375 1.0
2 2 0.14974747474747474 1.0
2 2 0.15175757575757576 1.0
2 2 0.15376767676767678 1.0
2 2 0.1557777777777778 1.0
2 2 0.15778787878787878 1.0
2 2 0.1597979797979798 1.0
2 2 0.16180808080808082 1.0
2 2 0.1638181818181818 1.0
2 2 0.16582828282828282 1.0
2 2 0.16783838383838384 1.0
2 2 0.16984848484848486 1.0
2 2 0.17185858585858585 1.0
2 2 0.17386868686868687 1.0
2 2 0.17587878787878788 1.0
2 2 0.1778888888888889 1.0
2 2 0.1798989898989899 1.0
2 2 0.1819090909090909 1.0
2 2 0.18391919191919193 1.0
2 2 0.18592929292929294 1.0
2 2 0.18793939393939393 1.0
2 2 0.18994949494949495 1.0
2 2 0.19195959595959597 1.0
2 2 0.19396969696969696 1.0
2 2 0.19597979797979798 1.0
2 2 0.197989898989899 1.0
2 2 0.2 1.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.001
10 10 0.01105050505050505 0.002
10 10 0.01306060606060606 0.0030000000000000005
10 10 0.015070707070707071 0.006
10 10 0.017080808080808082 0.009000000000000001
10 10 0.019090909090909092 0.014000000000000002
10 10 0.021101010101010103 0.024000000000000004
10 10 0.023111111111111114 0.046
10 10 0.02512121212121212 0.09299999999999999
10 10 0.02713131313131313 0.132
10 10 0.02914141414141414 0.162
10 10 0.031151515151515152 0.185
10 10 0.03316161616161616 0.20699999999999996
10 10 0.03517171717171717 0.213
10 10 0.037181818181818184 0.22
10 10 0.039191919191919194 0.21900000000000003
10 10 0.041202020202020205 0.222
10 10 0.043212121212121216 0.22799999999999998
10 10 0.045222222222222226 0.23399999999999999
10 10 0.04723232323232324 0.256
10 10 0.04924242424242424 0.277
10 10 0.05125252525252525 0.293
10 10 0.05326262626262626 0.297
10 10 0.05527272727272727 0.3329999999999999
10 10 0.05728282828282828 0.36
10 10 0.05929292929292929 0.3869999999999999
10 10 0.061303030303030304 0.412
10 10 0.06331313131313131 0.424
10 10 0.06532323232323232 0.436
10 10 0.06733333333333333 0.475
10 10 0.06934343434343435 0.4800000000000001
10 10 0.07135353535353535 0.5
10 10 0.07336363636363637 0.519
10 10 0.07537373737373737 0.524
10 10 0.07738383838383839 0.5589999999999999
10 10 0.07939393939393939 0.576
10 10 0.08140404040404041 0.602
10 10 0.08341414141414141 0.6160000000000001
10 10 0.08542424242424243 0.633
10 10 0.08743434343434343 0.6459999999999999
10 10 0.08944444444444445 0.6459999999999999
10 10 0.09145454545454546 0.6619999999999999
10 10 0.09346464646464647 0.676
10 10 0.09547474747474748 0.6829999999999999
10 10 0.09748484848484848 0.708
10 10 0.0994949494949495 0.7139999999999997
10 10 0.1015050505050505 0.7190000000000001
10 10 0.10351515151515152 0.731
10 10 0.10552525252525252 0.743
10 10 0.10753535353535354 0.7549999999999999
10 10 0.10954545454545454 0.7639999999999999
10 10 0.11155555555555556 0.7709999999999998
10 10 0.11356565656565656 0.785
10 10 0.11557575757575758 0.7930000000000001
10 10 0.11758585858585859 0.7879999999999999
10 10 0.1195959595959596 0.804
10 10 0.1216060606060606 0.809
10 10 0.12361616161616162 0.8140000000000001
10 10 0.1256262626262626 0.815
10 10 0.12763636363636363 0.8370000000000001
10 10 0.12964646464646465 0.8290000000000002
10 10 0.13165656565656567 0.8350000000000002
10 10 0.13366666666666666 0.833
10 10 0.13567676767676767 0.8580000000000004
10 10 0.1376868686868687 0.8580000000000002
10 10 0.1396969696969697 0.8510000000000002
10 10 0.1417070707070707 0.8440000000000002
10 10 0.14371717171717172 0.8660000000000003
10 10 0.14572727272727273 0.8590000000000002
10 10 0.14773737373737375 0.872
10 10 0.14974747474747474 0.8660000000000001
10 10 0.15175757575757576 0.8660000000000001
10 10 0.15376767676767678 0.8690000000000003
10 10 0.1557777777777778 0.8790000000000002
10 10 0.15778787878787878 0.8850000000000002
10 10 0.1597979797979798 0.8720000000000003
10 10 0.16180808080808082 0.8850000000000002
10 10 0.1638181818181818 0.882
10 10 0.16582828282828282 0.8810000000000001
10 10 0.16783838383838384 0.877
10 10 0.16984848484848486 0.8970000000000004
10 10 0.17185858585858585 0.8860000000000003
10 10 0.17386868686868687 0.8880000000000001
10 10 0.17587878787878788 0.8900000000000002
10 10 0.1778888888888889 0.8900000000000001
10 10 0.1798989898989899 0.8960000000000002
10 10 0.1819090909090909 0.9000000000000001
10 10 0.18391919191919193 0.8850000000000002
10 10 0.18592929292929294 0.8860000000000003
10 10 0.18793939393939393 0.8880000000000002
10 10 0.18994949494949495 0.9000000000000001
10 10 0.19195959595959597 0.9050000000000001
10 10 0.19396969696969696 0.9010000000000004
10 10 0.19597979797979798 0.9050000000000002
10 10 0.197989898989899 0.9040000000000004
10 10 0.2 0.8990000000000002


==> data/topk1/github_ebcls.txt <==
k kp epsilon acc
2 2 0.025 1.0
2 2 0.05 1.0
2 2 0.075 1.0
2 2 0.1 1.0
2 2 0.125 1.0
2 2 0.15 1.0
2 2 0.175 1.0
2 2 0.2 1.0
5 5 0.025 0.44599999999999995
5 5 0.05 0.8779999999999998
5 5 0.075 0.932
5 5 0.1 0.9480000000000001
5 5 0.125 0.9540000000000001
5 5 0.15 0.972
5 5 0.175 0.9780000000000001
5 5 0.2 0.9740000000000001
10 10 0.025 0.09199999999999997
10 10 0.05 0.30499999999999994
10 10 0.075 0.541
10 10 0.1 0.7150000000000002
10 10 0.125 0.8270000000000002
10 10 0.15 0.8810000000000001
10 10 0.175 0.884
10 10 0.2 0.8980000000000002
20 20 0.025 0.0015000000000000002
20 20 0.05 0.06749999999999999
20 20 0.075 0.12399999999999999
20 20 0.1 0.1819999999999999
20 20 0.125 0.265
20 20 0.15 0.348
20 20 0.175 0.42499999999999993
20 20 0.2 0.5259999999999999


==> data/topk1/github_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.01
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.01
2 2 0.004328761281083057 0.045
2 2 0.0050941380148163806 0.1
2 2 0.005994842503189409 0.26
2 2 0.007054802310718645 0.61
2 2 0.008302175681319744 0.895
2 2 0.009770099572992247 0.985
2 2 0.011497569953977356 0.995
2 2 0.013530477745798068 1.0
2 2 0.015922827933410922 1.0
2 2 0.01873817422860384 1.0
2 2 0.022051307399030457 1.0
2 2 0.02595024211399736 1.0
2 2 0.030538555088334154 1.0
2 2 0.03593813663804628 1.0
2 2 0.04229242874389499 1.0
2 2 0.04977023564332109 1.0
2 2 0.058570208180566644 1.0
2 2 0.06892612104349695 1.0
2 2 0.08111308307896868 1.0
2 2 0.09545484566618337 1.0
2 2 0.11233240329780277 1.0
2 2 0.13219411484660287 1.0
2 2 0.15556761439304723 1.0
2 2 0.18307382802953678 1.0
2 2 0.21544346900318823 1.0
2 2 0.25353644939701114 1.0
2 2 0.29836472402833375 1.0
2 2 0.3511191734215131 1.0
2 2 0.41320124001153347 1.0
2 2 0.4862601580065353 1.0
2 2 0.5722367659350214 1.0
2 2 0.6734150657750821 1.0
2 2 0.7924828983539169 1.0
2 2 0.9326033468832199 1.0
2 2 1.0974987654930557 1.0
2 2 1.291549665014884 1.0
2 2 1.5199110829529332 1.0
2 2 1.7886495290574351 1.0
2 2 2.1049041445120196 1.0
2 2 2.477076355991709 1.0
2 2 2.9150530628251756 1.0
2 2 3.4304692863149158 1.0
2 2 4.037017258596554 1.0
2 2 4.750810162102793 1.0
2 2 5.5908101825122225 1.0
2 2 6.579332246575675 1.0
2 2 7.742636826811269 1.0
2 2 9.111627561154886 1.0
2 2 10.722672220103231 1.0
2 2 12.61856883066021 1.0
2 2 14.849682622544636 1.0
2 2 17.47528400007683 1.0
2 2 20.565123083486515 1.0
2 2 24.201282647943835 1.0
2 2 28.48035868435799 1.0
2 2 33.51602650938841 1.0
2 2 39.442060594376564 1.0
2 2 46.41588833612773 1.0
2 2 54.62277217684337 1.0
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.001
10 10 0.0013848863713938732 0.002
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.001
10 10 0.0026560877829466868 0.002
10 10 0.0031257158496882354 0.001
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0030000000000000005
10 10 0.007054802310718645 0.001
10 10 0.008302175681319744 0.001
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.004
10 10 0.013530477745798068 0.002
10 10 0.015922827933410922 0.012000000000000002
10 10 0.01873817422860384 0.019000000000000003
10 10 0.022051307399030457 0.040999999999999995
10 10 0.02595024211399736 0.08999999999999998
10 10 0.030538555088334154 0.176
10 10 0.03593813663804628 0.213
10 10 0.04229242874389499 0.22399999999999998
10 10 0.04977023564332109 0.274
10 10 0.058570208180566644 0.35999999999999993
10 10 0.06892612104349695 0.479
10 10 0.08111308307896868 0.581
10 10 0.09545484566618337 0.6960000000000002
10 10 0.11233240329780277 0.7780000000000001
10 10 0.13219411484660287 0.8360000000000001
10 10 0.15556761439304723 0.8660000000000002
10 10 0.18307382802953678 0.894
10 10 0.21544346900318823 0.904
10 10 0.25353644939701114 0.919
10 10 0.29836472402833375 0.9310000000000003
10 10 0.3511191734215131 0.9380000000000002
10 10 0.41320124001153347 0.9400000000000003
10 10 0.4862601580065353 0.955
10 10 0.5722367659350214 0.9640000000000003
10 10 0.6734150657750821 0.98
10 10 0.7924828983539169 0.9790000000000001
10 10 0.9326033468832199 0.987
10 10 1.0974987654930557 0.9940000000000001
10 10 1.291549665014884 0.996
10 10 1.5199110829529332 0.997
10 10 1.7886495290574351 0.9990000000000001
10 10 2.1049041445120196 1.0
10 10 2.477076355991709 1.0
10 10 2.9150530628251756 1.0
10 10 3.4304692863149158 1.0
10 10 4.037017258596554 1.0
10 10 4.750810162102793 1.0
10 10 5.5908101825122225 1.0
10 10 6.579332246575675 1.0
10 10 7.742636826811269 1.0
10 10 9.111627561154886 1.0
10 10 10.722672220103231 1.0
10 10 12.61856883066021 1.0
10 10 14.849682622544636 1.0
10 10 17.47528400007683 1.0
10 10 20.565123083486515 1.0
10 10 24.201282647943835 1.0
10 10 28.48035868435799 1.0
10 10 33.51602650938841 1.0
10 10 39.442060594376564 1.0
10 10 46.41588833612773 1.0
10 10 54.62277217684337 1.0
10 10 64.28073117284319 1.0
10 10 75.64633275546291 1.0
10 10 89.02150854450375 1.0
10 10 104.7615752789664 1.0
10 10 123.28467394420659 1.0
10 10 145.082877849594 1.0
10 10 170.73526474706887 1.0
10 10 200.92330025650458 1.0
10 10 236.4489412645407 1.0
10 10 278.2559402207126 1.0
10 10 327.4549162877725 1.0
10 10 385.3528593710527 1.0
10 10 453.4878508128582 1.0
10 10 533.6699231206302 1.0
10 10 628.0291441834247 1.0
10 10 739.0722033525775 1.0
10 10 869.7490026177834 1.0
10 10 1023.5310218990247 1.0
10 10 1204.5035402587812 1.0
10 10 1417.4741629268049 1.0
10 10 1668.100537200059 1.0
10 10 1963.0406500402685 1.0
10 10 2310.1297000831582 1.0
10 10 2718.58824273294 1.0
10 10 3199.2671377973843 1.0
10 10 3764.9358067924636 1.0
10 10 4430.621457583878 1.0
10 10 5214.008287999684 1.0
10 10 6135.907273413163 1.0
10 10 7220.8090183854565 1.0
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk1/github_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.985
2 2 0.013257113655901088 1.0
2 2 0.017575106248547922 1.0
2 2 0.023299518105153717 1.0
2 2 0.030888435964774818 1.0
2 2 0.040949150623804255 1.0
2 2 0.054286754393238594 1.0
2 2 0.07196856730011521 1.0
2 2 0.09540954763499938 1.0
2 2 0.12648552168552957 1.0
2 2 0.16768329368110083 1.0
2 2 0.22229964825261944 1.0
2 2 0.29470517025518095 1.0
2 2 0.3906939937054617 1.0
2 2 0.517947467923121 1.0
2 2 0.6866488450043002 1.0
2 2 0.9102981779915218 1.0
2 2 1.2067926406393288 1.0
2 2 1.5998587196060574 1.0
2 2 2.1209508879201904 1.0
2 2 2.8117686979742307 1.0
2 2 3.727593720314938 1.0
2 2 4.941713361323833 1.0
2 2 6.551285568595509 1.0
2 2 8.68511373751352 1.0
2 2 11.513953993264469 1.0
2 2 15.264179671752334 1.0
2 2 20.235896477251575 1.0
2 2 26.826957952797247 1.0
2 2 35.564803062231285 1.0
2 2 47.14866363457394 1.0
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.026000000000000006
5 5 0.013257113655901088 0.11599999999999998
5 5 0.017575106248547922 0.366
5 5 0.023299518105153717 0.43399999999999994
5 5 0.030888435964774818 0.57
5 5 0.040949150623804255 0.8440000000000001
5 5 0.054286754393238594 0.9159999999999999
5 5 0.07196856730011521 0.924
5 5 0.09540954763499938 0.95
5 5 0.12648552168552957 0.966
5 5 0.16768329368110083 0.9760000000000001
5 5 0.22229964825261944 0.982
5 5 0.29470517025518095 0.996
5 5 0.3906939937054617 1.0
5 5 0.517947467923121 0.998
5 5 0.6866488450043002 1.0
5 5 0.9102981779915218 1.0
5 5 1.2067926406393288 1.0
5 5 1.5998587196060574 1.0
5 5 2.1209508879201904 1.0
5 5 2.8117686979742307 1.0
5 5 3.727593720314938 1.0
5 5 4.941713361323833 1.0
5 5 6.551285568595509 1.0
5 5 8.68511373751352 1.0
5 5 11.513953993264469 1.0
5 5 15.264179671752334 1.0
5 5 20.235896477251575 1.0
5 5 26.826957952797247 1.0
5 5 35.564803062231285 1.0
5 5 47.14866363457394 1.0
5 5 62.505519252739695 1.0
5 5 82.86427728546842 1.0
5 5 109.85411419875572 1.0
5 5 145.63484775012444 1.0
5 5 193.06977288832496 1.0
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.005
10 10 0.013257113655901088 0.004
10 10 0.017575106248547922 0.011000000000000001
10 10 0.023299518105153717 0.05199999999999999
10 10 0.030888435964774818 0.17900000000000002
10 10 0.040949150623804255 0.22900000000000006
10 10 0.054286754393238594 0.325
10 10 0.07196856730011521 0.49999999999999994
10 10 0.09540954763499938 0.691
10 10 0.12648552168552957 0.8150000000000002
10 10 0.16768329368110083 0.8750000000000004
10 10 0.22229964825261944 0.9079999999999999
10 10 0.29470517025518095 0.9240000000000002
10 10 0.3906939937054617 0.9490000000000001
10 10 0.517947467923121 0.97
10 10 0.6866488450043002 0.9800000000000001
10 10 0.9102981779915218 0.99
10 10 1.2067926406393288 0.9990000000000001
10 10 1.5998587196060574 1.0
10 10 2.1209508879201904 1.0
10 10 2.8117686979742307 1.0
10 10 3.727593720314938 1.0
10 10 4.941713361323833 1.0
10 10 6.551285568595509 1.0
10 10 8.68511373751352 1.0
10 10 11.513953993264469 1.0
10 10 15.264179671752334 1.0
10 10 20.235896477251575 1.0
10 10 26.826957952797247 1.0
10 10 35.564803062231285 1.0
10 10 47.14866363457394 1.0
10 10 62.505519252739695 1.0
10 10 82.86427728546842 1.0
10 10 109.85411419875572 1.0
10 10 145.63484775012444 1.0
10 10 193.06977288832496 1.0
10 10 255.95479226995332 1.0
10 10 339.32217718953297 1.0
10 10 449.8432668969444 1.0
10 10 596.3623316594636 1.0
10 10 790.6043210907702 1.0
10 10 1048.1131341546852 1.0
10 10 1389.4954943731361 1.0
10 10 1842.0699693267163 1.0
10 10 2442.05309454865 1.0
10 10 3237.45754281764 1.0
10 10 4291.934260128778 1.0
10 10 5689.866029018293 1.0
10 10 7543.120063354608 1.0
10 10 10000.0 1.0
20 20 0.01 0.001
20 20 0.013257113655901088 0.0015000000000000002
20 20 0.017575106248547922 0.0015000000000000002
20 20 0.023299518105153717 0.002
20 20 0.030888435964774818 0.006000000000000001
20 20 0.040949150623804255 0.0255
20 20 0.054286754393238594 0.09050000000000001
20 20 0.07196856730011521 0.11600000000000002
20 20 0.09540954763499938 0.15749999999999997
20 20 0.12648552168552957 0.27699999999999997
20 20 0.16768329368110083 0.4005
20 20 0.22229964825261944 0.5994999999999999
20 20 0.29470517025518095 0.8269999999999997
20 20 0.3906939937054617 0.9225000000000001
20 20 0.517947467923121 0.951
20 20 0.6866488450043002 0.9584999999999999
20 20 0.9102981779915218 0.9555
20 20 1.2067926406393288 0.9519999999999998
20 20 1.5998587196060574 0.951
20 20 2.1209508879201904 0.9519999999999998
20 20 2.8117686979742307 0.951
20 20 3.727593720314938 0.95
20 20 4.941713361323833 0.95
20 20 6.551285568595509 0.95
20 20 8.68511373751352 0.95
20 20 11.513953993264469 0.95
20 20 15.264179671752334 0.95
20 20 20.235896477251575 0.95
20 20 26.826957952797247 0.95
20 20 35.564803062231285 0.95
20 20 47.14866363457394 0.95
20 20 62.505519252739695 0.95
20 20 82.86427728546842 0.95
20 20 109.85411419875572 0.95
20 20 145.63484775012444 0.95
20 20 193.06977288832496 0.95
20 20 255.95479226995332 0.95
20 20 339.32217718953297 0.95
20 20 449.8432668969444 0.95
20 20 596.3623316594636 0.95
20 20 790.6043210907702 0.95
20 20 1048.1131341546852 0.95
20 20 1389.4954943731361 0.95
20 20 1842.0699693267163 0.95
20 20 2442.05309454865 0.95
20 20 3237.45754281764 0.95
20 20 4291.934260128778 0.95
20 20 5689.866029018293 0.95
20 20 7543.120063354608 0.95
20 20 10000.0 0.95


==> data/topk1/github_ebclu.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.0
2 2 0.00703030303030303 0.0
2 2 0.00904040404040404 0.0
2 2 0.01105050505050505 0.0
2 2 0.01306060606060606 0.0
2 2 0.015070707070707071 0.0
2 2 0.017080808080808082 0.0
2 2 0.019090909090909092 0.0
2 2 0.021101010101010103 0.0
2 2 0.023111111111111114 0.0
2 2 0.02512121212121212 0.0
2 2 0.02713131313131313 0.0
2 2 0.02914141414141414 0.0
2 2 0.031151515151515152 0.0
2 2 0.03316161616161616 0.0
2 2 0.03517171717171717 0.0
2 2 0.037181818181818184 0.0
2 2 0.039191919191919194 0.0
2 2 0.041202020202020205 0.0
2 2 0.043212121212121216 0.0
2 2 0.045222222222222226 0.0
2 2 0.04723232323232324 0.0
2 2 0.04924242424242424 0.0
2 2 0.05125252525252525 0.0
2 2 0.05326262626262626 0.0
2 2 0.05527272727272727 0.0
2 2 0.05728282828282828 0.0
2 2 0.05929292929292929 0.0
2 2 0.061303030303030304 0.0
2 2 0.06331313131313131 0.0
2 2 0.06532323232323232 0.0
2 2 0.06733333333333333 0.0
2 2 0.06934343434343435 0.0
2 2 0.07135353535353535 0.0
2 2 0.07336363636363637 0.0
2 2 0.07537373737373737 0.0
2 2 0.07738383838383839 0.0
2 2 0.07939393939393939 0.0
2 2 0.08140404040404041 0.0
2 2 0.08341414141414141 0.0
2 2 0.08542424242424243 0.0
2 2 0.08743434343434343 0.0
2 2 0.08944444444444445 0.0
2 2 0.09145454545454546 0.0
2 2 0.09346464646464647 0.0
2 2 0.09547474747474748 0.0
2 2 0.09748484848484848 0.0
2 2 0.0994949494949495 0.0
2 2 0.1015050505050505 0.0
2 2 0.10351515151515152 0.0
2 2 0.10552525252525252 0.0
2 2 0.10753535353535354 0.0
2 2 0.10954545454545454 0.0
2 2 0.11155555555555556 0.0
2 2 0.11356565656565656 0.0
2 2 0.11557575757575758 0.0
2 2 0.11758585858585859 0.0
2 2 0.1195959595959596 0.0
2 2 0.1216060606060606 0.0
2 2 0.12361616161616162 0.0
2 2 0.1256262626262626 0.0
2 2 0.12763636363636363 0.0
2 2 0.12964646464646465 0.0
2 2 0.13165656565656567 0.0
2 2 0.13366666666666666 0.0
2 2 0.13567676767676767 0.0
2 2 0.1376868686868687 0.0
2 2 0.1396969696969697 0.0
2 2 0.1417070707070707 0.0
2 2 0.14371717171717172 0.0
2 2 0.14572727272727273 0.0
2 2 0.14773737373737375 0.0
2 2 0.14974747474747474 0.0
2 2 0.15175757575757576 0.0
2 2 0.15376767676767678 0.0
2 2 0.1557777777777778 0.0
2 2 0.15778787878787878 0.0
2 2 0.1597979797979798 0.0
2 2 0.16180808080808082 0.0
2 2 0.1638181818181818 0.0
2 2 0.16582828282828282 0.0
2 2 0.16783838383838384 0.0
2 2 0.16984848484848486 0.0
2 2 0.17185858585858585 0.0
2 2 0.17386868686868687 0.0
2 2 0.17587878787878788 0.0
2 2 0.1778888888888889 0.0
2 2 0.1798989898989899 0.0
2 2 0.1819090909090909 0.0
2 2 0.18391919191919193 0.0
2 2 0.18592929292929294 0.0
2 2 0.18793939393939393 0.0
2 2 0.18994949494949495 0.0
2 2 0.19195959595959597 0.0
2 2 0.19396969696969696 0.0
2 2 0.19597979797979798 0.0
2 2 0.197989898989899 0.0
2 2 0.2 0.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.0
10 10 0.01105050505050505 0.0
10 10 0.01306060606060606 0.0
10 10 0.015070707070707071 0.0
10 10 0.017080808080808082 0.0
10 10 0.019090909090909092 0.001
10 10 0.021101010101010103 0.0
10 10 0.023111111111111114 0.0
10 10 0.02512121212121212 0.0
10 10 0.02713131313131313 0.0
10 10 0.02914141414141414 0.001
10 10 0.031151515151515152 0.001
10 10 0.03316161616161616 0.0
10 10 0.03517171717171717 0.0
10 10 0.037181818181818184 0.0
10 10 0.039191919191919194 0.0
10 10 0.041202020202020205 0.0
10 10 0.043212121212121216 0.0
10 10 0.045222222222222226 0.0
10 10 0.04723232323232324 0.0
10 10 0.04924242424242424 0.0
10 10 0.05125252525252525 0.0
10 10 0.05326262626262626 0.001
10 10 0.05527272727272727 0.001
10 10 0.05728282828282828 0.0
10 10 0.05929292929292929 0.0
10 10 0.061303030303030304 0.0
10 10 0.06331313131313131 0.0
10 10 0.06532323232323232 0.0
10 10 0.06733333333333333 0.0
10 10 0.06934343434343435 0.0
10 10 0.07135353535353535 0.001
10 10 0.07336363636363637 0.0
10 10 0.07537373737373737 0.0
10 10 0.07738383838383839 0.0
10 10 0.07939393939393939 0.0
10 10 0.08140404040404041 0.001
10 10 0.08341414141414141 0.001
10 10 0.08542424242424243 0.0
10 10 0.08743434343434343 0.001
10 10 0.08944444444444445 0.001
10 10 0.09145454545454546 0.0
10 10 0.09346464646464647 0.0
10 10 0.09547474747474748 0.0
10 10 0.09748484848484848 0.0
10 10 0.0994949494949495 0.001
10 10 0.1015050505050505 0.0
10 10 0.10351515151515152 0.0
10 10 0.10552525252525252 0.0
10 10 0.10753535353535354 0.0
10 10 0.10954545454545454 0.0
10 10 0.11155555555555556 0.0
10 10 0.11356565656565656 0.002
10 10 0.11557575757575758 0.0
10 10 0.11758585858585859 0.0
10 10 0.1195959595959596 0.0
10 10 0.1216060606060606 0.0
10 10 0.12361616161616162 0.0
10 10 0.1256262626262626 0.001
10 10 0.12763636363636363 0.002
10 10 0.12964646464646465 0.0
10 10 0.13165656565656567 0.0
10 10 0.13366666666666666 0.001
10 10 0.13567676767676767 0.0
10 10 0.1376868686868687 0.0
10 10 0.1396969696969697 0.0
10 10 0.1417070707070707 0.0
10 10 0.14371717171717172 0.0
10 10 0.14572727272727273 0.0
10 10 0.14773737373737375 0.0030000000000000005
10 10 0.14974747474747474 0.001
10 10 0.15175757575757576 0.0
10 10 0.15376767676767678 0.0
10 10 0.1557777777777778 0.0
10 10 0.15778787878787878 0.0
10 10 0.1597979797979798 0.001
10 10 0.16180808080808082 0.0
10 10 0.1638181818181818 0.001
10 10 0.16582828282828282 0.001
10 10 0.16783838383838384 0.001
10 10 0.16984848484848486 0.001
10 10 0.17185858585858585 0.0
10 10 0.17386868686868687 0.0
10 10 0.17587878787878788 0.0
10 10 0.1778888888888889 0.0
10 10 0.1798989898989899 0.0
10 10 0.1819090909090909 0.0
10 10 0.18391919191919193 0.001
10 10 0.18592929292929294 0.0
10 10 0.18793939393939393 0.0
10 10 0.18994949494949495 0.0
10 10 0.19195959595959597 0.0
10 10 0.19396969696969696 0.0
10 10 0.19597979797979798 0.0
10 10 0.197989898989899 0.0
10 10 0.2 0.0


==> data/topk1/github_ebclu.txt <==
k kp epsilon acc
2 2 0.025 0.0
2 2 0.05 0.0
2 2 0.075 0.0
2 2 0.1 0.0
2 2 0.125 0.0
2 2 0.15 0.005
2 2 0.175 0.0
2 2 0.2 0.0
5 5 0.025 0.0
5 5 0.05 0.0
5 5 0.075 0.0
5 5 0.1 0.0
5 5 0.125 0.0
5 5 0.15 0.0
5 5 0.175 0.0
5 5 0.2 0.0
10 10 0.025 0.0
10 10 0.05 0.001
10 10 0.075 0.001
10 10 0.1 0.0
10 10 0.125 0.0
10 10 0.15 0.0
10 10 0.175 0.0
10 10 0.2 0.0
20 20 0.025 0.0005
20 20 0.05 0.001
20 20 0.075 0.0005
20 20 0.1 0.001
20 20 0.125 0.0005
20 20 0.15 0.0
20 20 0.175 0.0
20 20 0.2 0.001


==> data/topk1/github_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.0
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.0
2 2 28.48035868435799 0.0
2 2 33.51602650938841 0.0
2 2 39.442060594376564 0.0
2 2 46.41588833612773 0.0
2 2 54.62277217684337 0.0
2 2 64.28073117284319 0.0
2 2 75.64633275546291 0.0
2 2 89.02150854450375 0.0
2 2 104.7615752789664 0.0
2 2 123.28467394420659 0.0
2 2 145.082877849594 0.0
2 2 170.73526474706887 0.0
2 2 200.92330025650458 0.0
2 2 236.4489412645407 0.0
2 2 278.2559402207126 0.0
2 2 327.4549162877725 0.0
2 2 385.3528593710527 0.0
2 2 453.4878508128582 0.0
2 2 533.6699231206302 0.0
2 2 628.0291441834247 0.0
2 2 739.0722033525775 0.0
2 2 869.7490026177834 0.0
2 2 1023.5310218990247 0.0
2 2 1204.5035402587812 0.0
2 2 1417.4741629268049 0.0
2 2 1668.100537200059 0.0
2 2 1963.0406500402685 0.0
2 2 2310.1297000831582 0.0
2 2 2718.58824273294 0.0
2 2 3199.2671377973843 0.0
2 2 3764.9358067924636 0.0
2 2 4430.621457583878 0.0
2 2 5214.008287999684 0.0
2 2 6135.907273413163 0.0
2 2 7220.8090183854565 0.0
2 2 8497.534359086438 0.0
2 2 10000.0 0.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.001
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.001
10 10 0.013530477745798068 0.001
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.001
10 10 0.09545484566618337 0.001
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.001
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.001
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.001
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.001
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.001
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.001
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.001
10 10 54.62277217684337 0.001
10 10 64.28073117284319 0.0
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.0
10 10 104.7615752789664 0.001
10 10 123.28467394420659 0.0
10 10 145.082877849594 0.0
10 10 170.73526474706887 0.001
10 10 200.92330025650458 0.0030000000000000005
10 10 236.4489412645407 0.001
10 10 278.2559402207126 0.001
10 10 327.4549162877725 0.005
10 10 385.3528593710527 0.001
10 10 453.4878508128582 0.001
10 10 533.6699231206302 0.0030000000000000005
10 10 628.0291441834247 0.0030000000000000005
10 10 739.0722033525775 0.0
10 10 869.7490026177834 0.0
10 10 1023.5310218990247 0.002
10 10 1204.5035402587812 0.0
10 10 1417.4741629268049 0.0
10 10 1668.100537200059 0.0
10 10 1963.0406500402685 0.0
10 10 2310.1297000831582 0.0
10 10 2718.58824273294 0.0
10 10 3199.2671377973843 0.0
10 10 3764.9358067924636 0.0
10 10 4430.621457583878 0.0
10 10 5214.008287999684 0.0
10 10 6135.907273413163 0.0
10 10 7220.8090183854565 0.0
10 10 8497.534359086438 0.0
10 10 10000.0 0.0


==> data/topk1/github_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.0
2 2 35.564803062231285 0.005
2 2 47.14866363457394 0.0
2 2 62.505519252739695 0.0
2 2 82.86427728546842 0.0
2 2 109.85411419875572 0.0
2 2 145.63484775012444 0.0
2 2 193.06977288832496 0.0
2 2 255.95479226995332 0.0
2 2 339.32217718953297 0.0
2 2 449.8432668969444 0.0
2 2 596.3623316594636 0.0
2 2 790.6043210907702 0.0
2 2 1048.1131341546852 0.0
2 2 1389.4954943731361 0.0
2 2 1842.0699693267163 0.0
2 2 2442.05309454865 0.0
2 2 3237.45754281764 0.0
2 2 4291.934260128778 0.0
2 2 5689.866029018293 0.0
2 2 7543.120063354608 0.0
2 2 10000.0 0.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.002
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.002
5 5 1.2067926406393288 0.002
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.002
5 5 35.564803062231285 0.0
5 5 47.14866363457394 0.002
5 5 62.505519252739695 0.0
5 5 82.86427728546842 0.0
5 5 109.85411419875572 0.0
5 5 145.63484775012444 0.0
5 5 193.06977288832496 0.0
5 5 255.95479226995332 0.0
5 5 339.32217718953297 0.0
5 5 449.8432668969444 0.0
5 5 596.3623316594636 0.0
5 5 790.6043210907702 0.0
5 5 1048.1131341546852 0.0
5 5 1389.4954943731361 0.0
5 5 1842.0699693267163 0.0
5 5 2442.05309454865 0.0
5 5 3237.45754281764 0.0
5 5 4291.934260128778 0.0
5 5 5689.866029018293 0.0
5 5 7543.120063354608 0.0
5 5 10000.0 0.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.001
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.001
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.001
10 10 109.85411419875572 0.0
10 10 145.63484775012444 0.001
10 10 193.06977288832496 0.001
10 10 255.95479226995332 0.0
10 10 339.32217718953297 0.0030000000000000005
10 10 449.8432668969444 0.002
10 10 596.3623316594636 0.0
10 10 790.6043210907702 0.0
10 10 1048.1131341546852 0.0
10 10 1389.4954943731361 0.0
10 10 1842.0699693267163 0.0
10 10 2442.05309454865 0.0
10 10 3237.45754281764 0.0
10 10 4291.934260128778 0.0
10 10 5689.866029018293 0.0
10 10 7543.120063354608 0.0
10 10 10000.0 0.0
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0015000000000000002
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.001
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.001
20 20 0.12648552168552957 0.0015000000000000002
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.001
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0005
20 20 0.6866488450043002 0.0005
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0015000000000000002
20 20 2.1209508879201904 0.0025
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0015000000000000002
20 20 20.235896477251575 0.0
20 20 26.826957952797247 0.001
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0015000000000000002
20 20 62.505519252739695 0.001
20 20 82.86427728546842 0.001
20 20 109.85411419875572 0.0005
20 20 145.63484775012444 0.002
20 20 193.06977288832496 0.0035000000000000005
20 20 255.95479226995332 0.002
20 20 339.32217718953297 0.0030000000000000005
20 20 449.8432668969444 0.0025
20 20 596.3623316594636 0.0035000000000000005
20 20 790.6043210907702 0.0025
20 20 1048.1131341546852 0.0015000000000000002
20 20 1389.4954943731361 0.002
20 20 1842.0699693267163 0.0
20 20 2442.05309454865 0.0015000000000000002
20 20 3237.45754281764 0.0005
20 20 4291.934260128778 0.0
20 20 5689.866029018293 0.0
20 20 7543.120063354608 0.0
20 20 10000.0 0.0


==> data/topk2/dblp_ebcg.dat <==
k kp epsilon acc
2 2 0.1 0.0
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.0
2 2 0.17676767676767677 0.0
2 2 0.19595959595959594 0.0
2 2 0.21515151515151515 0.0
2 2 0.23434343434343433 0.0
2 2 0.2535353535353535 0.0
2 2 0.2727272727272727 0.0
2 2 0.2919191919191919 0.0
2 2 0.3111111111111111 0.0
2 2 0.3303030303030303 0.0
2 2 0.3494949494949495 0.0
2 2 0.3686868686868686 0.0
2 2 0.3878787878787878 0.0
2 2 0.407070707070707 0.0
2 2 0.42626262626262623 0.0
2 2 0.44545454545454544 0.0
2 2 0.46464646464646464 0.0
2 2 0.48383838383838385 0.0
2 2 0.503030303030303 0.0
2 2 0.5222222222222221 0.0
2 2 0.5414141414141413 0.0
2 2 0.5606060606060606 0.0
2 2 0.5797979797979798 0.0
2 2 0.598989898989899 0.0
2 2 0.6181818181818182 0.0
2 2 0.6373737373737373 0.0
2 2 0.6565656565656565 0.0
2 2 0.6757575757575757 0.0
2 2 0.6949494949494949 0.0
2 2 0.7141414141414141 0.0
2 2 0.7333333333333333 0.0
2 2 0.7525252525252525 0.0
2 2 0.7717171717171717 0.0
2 2 0.7909090909090909 0.0
2 2 0.81010101010101 0.0
2 2 0.8292929292929292 0.0
2 2 0.8484848484848484 0.0
2 2 0.8676767676767676 0.0
2 2 0.8868686868686868 0.0
2 2 0.906060606060606 0.0
2 2 0.9252525252525252 0.0
2 2 0.9444444444444443 0.0
2 2 0.9636363636363635 0.0
2 2 0.9828282828282827 0.0
2 2 1.002020202020202 0.0
2 2 1.0212121212121212 0.0
2 2 1.0404040404040404 0.0
2 2 1.0595959595959596 0.0
2 2 1.0787878787878789 0.0
2 2 1.097979797979798 0.0
2 2 1.1171717171717173 0.0
2 2 1.1363636363636365 0.0
2 2 1.1555555555555557 0.0
2 2 1.1747474747474747 0.0
2 2 1.1939393939393939 0.0
2 2 1.213131313131313 0.0
2 2 1.2323232323232323 0.0
2 2 1.2515151515151515 0.0
2 2 1.2707070707070707 0.0
2 2 1.2898989898989899 0.0
2 2 1.309090909090909 0.0
2 2 1.3282828282828283 0.0
2 2 1.3474747474747475 0.0
2 2 1.3666666666666667 0.0
2 2 1.385858585858586 0.0
2 2 1.405050505050505 0.0
2 2 1.4242424242424243 0.0
2 2 1.4434343434343435 0.0
2 2 1.4626262626262627 0.0
2 2 1.481818181818182 0.0
2 2 1.501010101010101 0.0
2 2 1.52020202020202 0.0
2 2 1.5393939393939393 0.0
2 2 1.5585858585858585 0.0
2 2 1.5777777777777777 0.0
2 2 1.596969696969697 0.0
2 2 1.6161616161616161 0.0
2 2 1.6353535353535353 0.0
2 2 1.6545454545454545 0.0
2 2 1.6737373737373737 0.0
2 2 1.692929292929293 0.0
2 2 1.7121212121212122 0.0
2 2 1.7313131313131314 0.0
2 2 1.7505050505050506 0.0
2 2 1.7696969696969698 0.0
2 2 1.7888888888888888 0.0
2 2 1.808080808080808 0.0
2 2 1.8272727272727272 0.0
2 2 1.8464646464646464 0.0
2 2 1.8656565656565656 0.0
2 2 1.8848484848484848 0.0
2 2 1.904040404040404 0.0
2 2 1.9232323232323232 0.0
2 2 1.9424242424242424 0.0
2 2 1.9616161616161616 0.0
2 2 1.9808080808080808 0.0
2 2 2.0 0.0
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.0
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.001
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.0
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.0
10 10 0.3878787878787878 0.0
10 10 0.407070707070707 0.0
10 10 0.42626262626262623 0.0
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0
10 10 0.48383838383838385 0.0
10 10 0.503030303030303 0.0
10 10 0.5222222222222221 0.0
10 10 0.5414141414141413 0.0
10 10 0.5606060606060606 0.0
10 10 0.5797979797979798 0.0
10 10 0.598989898989899 0.0
10 10 0.6181818181818182 0.0
10 10 0.6373737373737373 0.0
10 10 0.6565656565656565 0.0
10 10 0.6757575757575757 0.0
10 10 0.6949494949494949 0.0
10 10 0.7141414141414141 0.0
10 10 0.7333333333333333 0.0
10 10 0.7525252525252525 0.0
10 10 0.7717171717171717 0.0
10 10 0.7909090909090909 0.0
10 10 0.81010101010101 0.0
10 10 0.8292929292929292 0.0
10 10 0.8484848484848484 0.0
10 10 0.8676767676767676 0.0
10 10 0.8868686868686868 0.0
10 10 0.906060606060606 0.0
10 10 0.9252525252525252 0.0
10 10 0.9444444444444443 0.0
10 10 0.9636363636363635 0.0
10 10 0.9828282828282827 0.0
10 10 1.002020202020202 0.0
10 10 1.0212121212121212 0.001
10 10 1.0404040404040404 0.0
10 10 1.0595959595959596 0.0
10 10 1.0787878787878789 0.0
10 10 1.097979797979798 0.001
10 10 1.1171717171717173 0.0
10 10 1.1363636363636365 0.0
10 10 1.1555555555555557 0.0
10 10 1.1747474747474747 0.0
10 10 1.1939393939393939 0.0
10 10 1.213131313131313 0.0
10 10 1.2323232323232323 0.0
10 10 1.2515151515151515 0.0
10 10 1.2707070707070707 0.0
10 10 1.2898989898989899 0.0
10 10 1.309090909090909 0.0
10 10 1.3282828282828283 0.0
10 10 1.3474747474747475 0.0
10 10 1.3666666666666667 0.0
10 10 1.385858585858586 0.0
10 10 1.405050505050505 0.0
10 10 1.4242424242424243 0.0
10 10 1.4434343434343435 0.0
10 10 1.4626262626262627 0.0
10 10 1.481818181818182 0.0
10 10 1.501010101010101 0.0
10 10 1.52020202020202 0.0
10 10 1.5393939393939393 0.0
10 10 1.5585858585858585 0.0
10 10 1.5777777777777777 0.0
10 10 1.596969696969697 0.0
10 10 1.6161616161616161 0.001
10 10 1.6353535353535353 0.0
10 10 1.6545454545454545 0.0
10 10 1.6737373737373737 0.0
10 10 1.692929292929293 0.0
10 10 1.7121212121212122 0.0
10 10 1.7313131313131314 0.0
10 10 1.7505050505050506 0.0
10 10 1.7696969696969698 0.0
10 10 1.7888888888888888 0.0
10 10 1.808080808080808 0.0
10 10 1.8272727272727272 0.0
10 10 1.8464646464646464 0.0
10 10 1.8656565656565656 0.0
10 10 1.8848484848484848 0.0
10 10 1.904040404040404 0.0
10 10 1.9232323232323232 0.0
10 10 1.9424242424242424 0.0
10 10 1.9616161616161616 0.0
10 10 1.9808080808080808 0.0
10 10 2.0 0.0


==> data/topk2/dblp_ebcg.txt <==
k kp epsilon acc
2 2 0.25 0.0
2 2 0.5 0.0
2 2 0.75 0.0
2 2 1.0 0.0
2 2 1.25 0.0
2 2 1.5 0.0
2 2 1.75 0.0
2 2 2.0 0.0
5 5 0.25 0.0
5 5 0.5 0.0
5 5 0.75 0.0
5 5 1.0 0.0
5 5 1.25 0.0
5 5 1.5 0.0
5 5 1.75 0.0
5 5 2.0 0.0
10 10 0.25 0.0
10 10 0.5 0.0
10 10 0.75 0.0
10 10 1.0 0.0
10 10 1.25 0.0
10 10 1.5 0.0
10 10 1.75 0.0
10 10 2.0 0.0
20 20 0.25 0.0
20 20 0.5 0.0
20 20 0.75 0.0
20 20 1.0 0.0
20 20 1.25 0.0
20 20 1.5 0.0
20 20 1.75 0.0
20 20 2.0 0.0


==> data/topk2/dblp_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.005
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.015
2 2 28.48035868435799 0.06
2 2 33.51602650938841 0.33
2 2 39.442060594376564 0.77
2 2 46.41588833612773 0.945
2 2 54.62277217684337 0.985
2 2 64.28073117284319 0.99
2 2 75.64633275546291 0.995
2 2 89.02150854450375 1.0
2 2 104.7615752789664 0.995
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.001
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.001
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0
10 10 28.48035868435799 0.0
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.0
10 10 54.62277217684337 0.001
10 10 64.28073117284319 0.001
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.002
10 10 104.7615752789664 0.006
10 10 123.28467394420659 0.038000000000000006
10 10 145.082877849594 0.111
10 10 170.73526474706887 0.215
10 10 200.92330025650458 0.308
10 10 236.4489412645407 0.39899999999999997
10 10 278.2559402207126 0.55
10 10 327.4549162877725 0.7269999999999999
10 10 385.3528593710527 0.8040000000000004
10 10 453.4878508128582 0.8460000000000002
10 10 533.6699231206302 0.8740000000000003
10 10 628.0291441834247 0.8930000000000001
10 10 739.0722033525775 0.9010000000000002
10 10 869.7490026177834 0.9100000000000003
10 10 1023.5310218990247 0.9410000000000003
10 10 1204.5035402587812 0.9420000000000002
10 10 1417.4741629268049 0.9480000000000001
10 10 1668.100537200059 0.9610000000000001
10 10 1963.0406500402685 0.9650000000000002
10 10 2310.1297000831582 0.9710000000000002
10 10 2718.58824273294 0.9790000000000001
10 10 3199.2671377973843 0.977
10 10 3764.9358067924636 0.9860000000000001
10 10 4430.621457583878 0.9870000000000002
10 10 5214.008287999684 0.99
10 10 6135.907273413163 0.995
10 10 7220.8090183854565 0.995
10 10 8497.534359086438 0.998
10 10 10000.0 0.9990000000000001


==> data/topk2/dblp_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.005
2 2 26.826957952797247 0.055
2 2 35.564803062231285 0.535
2 2 47.14866363457394 0.935
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.0
5 5 35.564803062231285 0.002
5 5 47.14866363457394 0.006000000000000001
5 5 62.505519252739695 0.03
5 5 82.86427728546842 0.25799999999999995
5 5 109.85411419875572 0.554
5 5 145.63484775012444 0.7199999999999998
5 5 193.06977288832496 0.818
5 5 255.95479226995332 0.828
5 5 339.32217718953297 0.85
5 5 449.8432668969444 0.862
5 5 596.3623316594636 0.8640000000000001
5 5 790.6043210907702 0.8660000000000001
5 5 1048.1131341546852 0.884
5 5 1389.4954943731361 0.914
5 5 1842.0699693267163 0.9139999999999999
5 5 2442.05309454865 0.9299999999999998
5 5 3237.45754281764 0.922
5 5 4291.934260128778 0.964
5 5 5689.866029018293 0.968
5 5 7543.120063354608 0.982
5 5 10000.0 0.996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.001
10 10 0.517947467923121 0.001
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.002
10 10 109.85411419875572 0.016000000000000004
10 10 145.63484775012444 0.10799999999999998
10 10 193.06977288832496 0.275
10 10 255.95479226995332 0.472
10 10 339.32217718953297 0.741
10 10 449.8432668969444 0.8430000000000001
10 10 596.3623316594636 0.8910000000000002
10 10 790.6043210907702 0.9080000000000003
10 10 1048.1131341546852 0.9210000000000003
10 10 1389.4954943731361 0.9440000000000002
10 10 1842.0699693267163 0.9580000000000003
10 10 2442.05309454865 0.9650000000000003
10 10 3237.45754281764 0.9780000000000001
10 10 4291.934260128778 0.9890000000000001
10 10 5689.866029018293 0.9940000000000001
10 10 7543.120063354608 0.998
10 10 10000.0 0.9990000000000001
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0005
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0
20 20 0.12648552168552957 0.0005
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.0
20 20 26.826957952797247 0.0
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.0005
20 20 82.86427728546842 0.0005
20 20 109.85411419875572 0.0
20 20 145.63484775012444 0.001
20 20 193.06977288832496 0.006000000000000001
20 20 255.95479226995332 0.0435
20 20 339.32217718953297 0.14150000000000001
20 20 449.8432668969444 0.252
20 20 596.3623316594636 0.5519999999999999
20 20 790.6043210907702 0.8290000000000001
20 20 1048.1131341546852 0.8959999999999999
20 20 1389.4954943731361 0.9295
20 20 1842.0699693267163 0.9470000000000001
20 20 2442.05309454865 0.9630000000000001
20 20 3237.45754281764 0.9765
20 20 4291.934260128778 0.9894999999999999
20 20 5689.866029018293 0.996
20 20 7543.120063354608 0.998
20 20 10000.0 1.0


==> data/topk2/dblp_ebcls.dat <==
k kp epsilon acc
2 2 0.1 0.005
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.02
2 2 0.17676767676767677 0.065
2 2 0.19595959595959594 0.11
2 2 0.21515151515151515 0.205
2 2 0.23434343434343433 0.22
2 2 0.2535353535353535 0.245
2 2 0.2727272727272727 0.29
2 2 0.2919191919191919 0.375
2 2 0.3111111111111111 0.415
2 2 0.3303030303030303 0.42
2 2 0.3494949494949495 0.475
2 2 0.3686868686868686 0.47
2 2 0.3878787878787878 0.5
2 2 0.407070707070707 0.515
2 2 0.42626262626262623 0.53
2 2 0.44545454545454544 0.585
2 2 0.46464646464646464 0.585
2 2 0.48383838383838385 0.555
2 2 0.503030303030303 0.59
2 2 0.5222222222222221 0.575
2 2 0.5414141414141413 0.615
2 2 0.5606060606060606 0.605
2 2 0.5797979797979798 0.63
2 2 0.598989898989899 0.63
2 2 0.6181818181818182 0.6
2 2 0.6373737373737373 0.645
2 2 0.6565656565656565 0.59
2 2 0.6757575757575757 0.61
2 2 0.6949494949494949 0.635
2 2 0.7141414141414141 0.62
2 2 0.7333333333333333 0.645
2 2 0.7525252525252525 0.66
2 2 0.7717171717171717 0.655
2 2 0.7909090909090909 0.675
2 2 0.81010101010101 0.675
2 2 0.8292929292929292 0.645
2 2 0.8484848484848484 0.705
2 2 0.8676767676767676 0.67
2 2 0.8868686868686868 0.665
2 2 0.906060606060606 0.67
2 2 0.9252525252525252 0.665
2 2 0.9444444444444443 0.685
2 2 0.9636363636363635 0.67
2 2 0.9828282828282827 0.655
2 2 1.002020202020202 0.69
2 2 1.0212121212121212 0.675
2 2 1.0404040404040404 0.68
2 2 1.0595959595959596 0.685
2 2 1.0787878787878789 0.725
2 2 1.097979797979798 0.72
2 2 1.1171717171717173 0.645
2 2 1.1363636363636365 0.68
2 2 1.1555555555555557 0.65
2 2 1.1747474747474747 0.665
2 2 1.1939393939393939 0.67
2 2 1.213131313131313 0.68
2 2 1.2323232323232323 0.72
2 2 1.2515151515151515 0.66
2 2 1.2707070707070707 0.72
2 2 1.2898989898989899 0.695
2 2 1.309090909090909 0.72
2 2 1.3282828282828283 0.67
2 2 1.3474747474747475 0.67
2 2 1.3666666666666667 0.685
2 2 1.385858585858586 0.735
2 2 1.405050505050505 0.66
2 2 1.4242424242424243 0.705
2 2 1.4434343434343435 0.65
2 2 1.4626262626262627 0.685
2 2 1.481818181818182 0.695
2 2 1.501010101010101 0.7
2 2 1.52020202020202 0.68
2 2 1.5393939393939393 0.665
2 2 1.5585858585858585 0.685
2 2 1.5777777777777777 0.695
2 2 1.596969696969697 0.685
2 2 1.6161616161616161 0.67
2 2 1.6353535353535353 0.685
2 2 1.6545454545454545 0.685
2 2 1.6737373737373737 0.685
2 2 1.692929292929293 0.72
2 2 1.7121212121212122 0.72
2 2 1.7313131313131314 0.69
2 2 1.7505050505050506 0.715
2 2 1.7696969696969698 0.685
2 2 1.7888888888888888 0.7
2 2 1.808080808080808 0.71
2 2 1.8272727272727272 0.655
2 2 1.8464646464646464 0.72
2 2 1.8656565656565656 0.655
2 2 1.8848484848484848 0.695
2 2 1.904040404040404 0.65
2 2 1.9232323232323232 0.7
2 2 1.9424242424242424 0.65
2 2 1.9616161616161616 0.72
2 2 1.9808080808080808 0.65
2 2 2.0 0.69
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.001
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.0
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.001
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.001
10 10 0.3878787878787878 0.001
10 10 0.407070707070707 0.002
10 10 0.42626262626262623 0.004
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0030000000000000005
10 10 0.48383838383838385 0.0030000000000000005
10 10 0.503030303030303 0.008
10 10 0.5222222222222221 0.005
10 10 0.5414141414141413 0.005
10 10 0.5606060606060606 0.007000000000000001
10 10 0.5797979797979798 0.009000000000000001
10 10 0.598989898989899 0.015
10 10 0.6181818181818182 0.016
10 10 0.6373737373737373 0.015
10 10 0.6565656565656565 0.016
10 10 0.6757575757575757 0.025
10 10 0.6949494949494949 0.032
10 10 0.7141414141414141 0.038000000000000006
10 10 0.7333333333333333 0.039
10 10 0.7525252525252525 0.048
10 10 0.7717171717171717 0.054000000000000006
10 10 0.7909090909090909 0.066
10 10 0.81010101010101 0.06899999999999999
10 10 0.8292929292929292 0.10499999999999998
10 10 0.8484848484848484 0.122
10 10 0.8676767676767676 0.12300000000000001
10 10 0.8868686868686868 0.139
10 10 0.906060606060606 0.15800000000000003
10 10 0.9252525252525252 0.18800000000000008
10 10 0.9444444444444443 0.18199999999999997
10 10 0.9636363636363635 0.20400000000000001
10 10 0.9828282828282827 0.258
10 10 1.002020202020202 0.257
10 10 1.0212121212121212 0.262
10 10 1.0404040404040404 0.275
10 10 1.0595959595959596 0.30400000000000005
10 10 1.0787878787878789 0.32899999999999996
10 10 1.097979797979798 0.348
10 10 1.1171717171717173 0.3299999999999999
10 10 1.1363636363636365 0.37
10 10 1.1555555555555557 0.40299999999999997
10 10 1.1747474747474747 0.42
10 10 1.1939393939393939 0.42200000000000004
10 10 1.213131313131313 0.42899999999999994
10 10 1.2323232323232323 0.45399999999999996
10 10 1.2515151515151515 0.45899999999999996
10 10 1.2707070707070707 0.47300000000000003
10 10 1.2898989898989899 0.473
10 10 1.309090909090909 0.496
10 10 1.3282828282828283 0.518
10 10 1.3474747474747475 0.514
10 10 1.3666666666666667 0.524
10 10 1.385858585858586 0.5159999999999999
10 10 1.405050505050505 0.537
10 10 1.4242424242424243 0.5259999999999999
10 10 1.4434343434343435 0.545
10 10 1.4626262626262627 0.547
10 10 1.481818181818182 0.538
10 10 1.501010101010101 0.565
10 10 1.52020202020202 0.5660000000000001
10 10 1.5393939393939393 0.5700000000000001
10 10 1.5585858585858585 0.581
10 10 1.5777777777777777 0.597
10 10 1.596969696969697 0.59
10 10 1.6161616161616161 0.578
10 10 1.6353535353535353 0.5920000000000001
10 10 1.6545454545454545 0.583
10 10 1.6737373737373737 0.6110000000000001
10 10 1.692929292929293 0.606
10 10 1.7121212121212122 0.585
10 10 1.7313131313131314 0.597
10 10 1.7505050505050506 0.612
10 10 1.7696969696969698 0.597
10 10 1.7888888888888888 0.631
10 10 1.808080808080808 0.618
10 10 1.8272727272727272 0.623
10 10 1.8464646464646464 0.6240000000000001
10 10 1.8656565656565656 0.63
10 10 1.8848484848484848 0.618
10 10 1.904040404040404 0.6139999999999999
10 10 1.9232323232323232 0.63
10 10 1.9424242424242424 0.662
10 10 1.9616161616161616 0.636
10 10 1.9808080808080808 0.622
10 10 2.0 0.6469999999999999


==> data/topk2/dblp_ebcls.txt <==
k kp epsilon acc
2 2 0.25 0.32
2 2 0.5 0.595
2 2 0.75 0.665
2 2 1.0 0.65
2 2 1.25 0.695
2 2 1.5 0.7
2 2 1.75 0.71
2 2 2.0 0.665
5 5 0.25 0.0
5 5 0.5 0.206
5 5 0.75 0.534
5 5 1.0 0.6679999999999999
5 5 1.25 0.736
5 5 1.5 0.7679999999999998
5 5 1.75 0.7679999999999998
5 5 2.0 0.7859999999999999
10 10 0.25 0.001
10 10 0.5 0.006000000000000001
10 10 0.75 0.04
10 10 1.0 0.247
10 10 1.25 0.4749999999999999
10 10 1.5 0.561
10 10 1.75 0.6250000000000001
10 10 2.0 0.643
20 20 0.25 0.0005
20 20 0.5 0.0005
20 20 0.75 0.002
20 20 1.0 0.0095
20 20 1.25 0.020999999999999998
20 20 1.5 0.06
20 20 1.75 0.16599999999999998
20 20 2.0 0.293


==> data/topk2/dblp_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.005
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.005
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.02
2 2 0.18307382802953678 0.055
2 2 0.21544346900318823 0.165
2 2 0.25353644939701114 0.245
2 2 0.29836472402833375 0.325
2 2 0.3511191734215131 0.45
2 2 0.41320124001153347 0.465
2 2 0.4862601580065353 0.535
2 2 0.5722367659350214 0.57
2 2 0.6734150657750821 0.655
2 2 0.7924828983539169 0.655
2 2 0.9326033468832199 0.675
2 2 1.0974987654930557 0.685
2 2 1.291549665014884 0.685
2 2 1.5199110829529332 0.605
2 2 1.7886495290574351 0.68
2 2 2.1049041445120196 0.65
2 2 2.477076355991709 0.68
2 2 2.9150530628251756 0.665
2 2 3.4304692863149158 0.655
2 2 4.037017258596554 0.645
2 2 4.750810162102793 0.6
2 2 5.5908101825122225 0.6
2 2 6.579332246575675 0.56
2 2 7.742636826811269 0.565
2 2 9.111627561154886 0.545
2 2 10.722672220103231 0.51
2 2 12.61856883066021 0.51
2 2 14.849682622544636 0.51
2 2 17.47528400007683 0.5
2 2 20.565123083486515 0.5
2 2 24.201282647943835 0.5
2 2 28.48035868435799 0.5
2 2 33.51602650938841 0.5
2 2 39.442060594376564 0.5
2 2 46.41588833612773 0.5
2 2 54.62277217684337 0.5
2 2 64.28073117284319 0.5
2 2 75.64633275546291 0.5
2 2 89.02150854450375 0.5
2 2 104.7615752789664 0.5
2 2 123.28467394420659 0.5
2 2 145.082877849594 0.5
2 2 170.73526474706887 0.5
2 2 200.92330025650458 0.5
2 2 236.4489412645407 0.5
2 2 278.2559402207126 0.5
2 2 327.4549162877725 0.5
2 2 385.3528593710527 0.5
2 2 453.4878508128582 0.5
2 2 533.6699231206302 0.5
2 2 628.0291441834247 0.5
2 2 739.0722033525775 0.5
2 2 869.7490026177834 0.5
2 2 1023.5310218990247 0.5
2 2 1204.5035402587812 0.5
2 2 1417.4741629268049 0.5
2 2 1668.100537200059 0.5
2 2 1963.0406500402685 0.5
2 2 2310.1297000831582 0.5
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0030000000000000005
10 10 0.4862601580065353 0.0030000000000000005
10 10 0.5722367659350214 0.012000000000000002
10 10 0.6734150657750821 0.023000000000000003
10 10 0.7924828983539169 0.068
10 10 0.9326033468832199 0.17300000000000001
10 10 1.0974987654930557 0.36399999999999993
10 10 1.291549665014884 0.491
10 10 1.5199110829529332 0.564
10 10 1.7886495290574351 0.6030000000000001
10 10 2.1049041445120196 0.6489999999999999
10 10 2.477076355991709 0.696
10 10 2.9150530628251756 0.71
10 10 3.4304692863149158 0.727
10 10 4.037017258596554 0.7499999999999999
10 10 4.750810162102793 0.7710000000000001
10 10 5.5908101825122225 0.7710000000000002
10 10 6.579332246575675 0.786
10 10 7.742636826811269 0.8050000000000002
10 10 9.111627561154886 0.8160000000000001
10 10 10.722672220103231 0.8370000000000002
10 10 12.61856883066021 0.8320000000000002
10 10 14.849682622544636 0.8520000000000003
10 10 17.47528400007683 0.8570000000000002
10 10 20.565123083486515 0.8610000000000001
10 10 24.201282647943835 0.8660000000000003
10 10 28.48035868435799 0.8810000000000002
10 10 33.51602650938841 0.8860000000000003
10 10 39.442060594376564 0.8830000000000005
10 10 46.41588833612773 0.8970000000000005
10 10 54.62277217684337 0.8980000000000004
10 10 64.28073117284319 0.8970000000000005
10 10 75.64633275546291 0.8990000000000004
10 10 89.02150854450375 0.9000000000000005
10 10 104.7615752789664 0.9000000000000005
10 10 123.28467394420659 0.8990000000000004
10 10 145.082877849594 0.9000000000000005
10 10 170.73526474706887 0.9000000000000005
10 10 200.92330025650458 0.9000000000000005
10 10 236.4489412645407 0.9000000000000005
10 10 278.2559402207126 0.9000000000000005
10 10 327.4549162877725 0.9000000000000005
10 10 385.3528593710527 0.9000000000000005
10 10 453.4878508128582 0.9000000000000005
10 10 533.6699231206302 0.9000000000000005
10 10 628.0291441834247 0.9000000000000005
10 10 739.0722033525775 0.9000000000000005
10 10 869.7490026177834 0.9000000000000005
10 10 1023.5310218990247 0.9000000000000005
10 10 1204.5035402587812 0.9000000000000005
10 10 1417.4741629268049 0.9000000000000005
10 10 1668.100537200059 0.9000000000000005
10 10 1963.0406500402685 0.9000000000000005
10 10 2310.1297000831582 0.9000000000000005
10 10 2718.58824273294 0.9000000000000005
10 10 3199.2671377973843 0.9000000000000005
10 10 3764.9358067924636 0.9000000000000005
10 10 4430.621457583878 0.9000000000000005
10 10 5214.008287999684 0.9000000000000005
10 10 6135.907273413163 0.9000000000000005
10 10 7220.8090183854565 0.9000000000000005
10 10 8497.534359086438 0.9000000000000005
10 10 10000.0 0.9000000000000005


==> data/topk2/dblp_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.025
2 2 0.22229964825261944 0.19
2 2 0.29470517025518095 0.38
2 2 0.3906939937054617 0.52
2 2 0.517947467923121 0.57
2 2 0.6866488450043002 0.625
2 2 0.9102981779915218 0.685
2 2 1.2067926406393288 0.685
2 2 1.5998587196060574 0.7
2 2 2.1209508879201904 0.69
2 2 2.8117686979742307 0.665
2 2 3.727593720314938 0.65
2 2 4.941713361323833 0.645
2 2 6.551285568595509 0.575
2 2 8.68511373751352 0.555
2 2 11.513953993264469 0.515
2 2 15.264179671752334 0.505
2 2 20.235896477251575 0.5
2 2 26.826957952797247 0.5
2 2 35.564803062231285 0.5
2 2 47.14866363457394 0.5
2 2 62.505519252739695 0.5
2 2 82.86427728546842 0.5
2 2 109.85411419875572 0.5
2 2 145.63484775012444 0.5
2 2 193.06977288832496 0.5
2 2 255.95479226995332 0.5
2 2 339.32217718953297 0.5
2 2 449.8432668969444 0.5
2 2 596.3623316594636 0.5
2 2 790.6043210907702 0.5
2 2 1048.1131341546852 0.5
2 2 1389.4954943731361 0.5
2 2 1842.0699693267163 0.5
2 2 2442.05309454865 0.5
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.002
5 5 0.22229964825261944 0.004
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.046
5 5 0.517947467923121 0.26599999999999996
5 5 0.6866488450043002 0.482
5 5 0.9102981779915218 0.632
5 5 1.2067926406393288 0.7199999999999998
5 5 1.5998587196060574 0.7599999999999997
5 5 2.1209508879201904 0.8059999999999999
5 5 2.8117686979742307 0.7959999999999999
5 5 3.727593720314938 0.7959999999999999
5 5 4.941713361323833 0.7999999999999998
5 5 6.551285568595509 0.7999999999999998
5 5 8.68511373751352 0.7999999999999998
5 5 11.513953993264469 0.7999999999999998
5 5 15.264179671752334 0.7999999999999998
5 5 20.235896477251575 0.7999999999999998
5 5 26.826957952797247 0.7999999999999998
5 5 35.564803062231285 0.7999999999999998
5 5 47.14866363457394 0.7999999999999998
5 5 62.505519252739695 0.7999999999999998
5 5 82.86427728546842 0.7999999999999998
5 5 109.85411419875572 0.7999999999999998
5 5 145.63484775012444 0.7999999999999998
5 5 193.06977288832496 0.7999999999999998
5 5 255.95479226995332 0.7999999999999998
5 5 339.32217718953297 0.7999999999999998
5 5 449.8432668969444 0.7999999999999998
5 5 596.3623316594636 0.7999999999999998
5 5 790.6043210907702 0.7999999999999998
5 5 1048.1131341546852 0.7999999999999998
5 5 1389.4954943731361 0.7999999999999998
5 5 1842.0699693267163 0.7999999999999998
5 5 2442.05309454865 0.7999999999999998
5 5 3237.45754281764 0.7999999999999998
5 5 4291.934260128778 0.7999999999999998
5 5 5689.866029018293 0.7999999999999998
5 5 7543.120063354608 0.7999999999999998
5 5 10000.0 0.7999999999999998
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0030000000000000005
10 10 0.517947467923121 0.0030000000000000005
10 10 0.6866488450043002 0.032
10 10 0.9102981779915218 0.151
10 10 1.2067926406393288 0.43599999999999994
10 10 1.5998587196060574 0.591
10 10 2.1209508879201904 0.638
10 10 2.8117686979742307 0.7079999999999999
10 10 3.727593720314938 0.742
10 10 4.941713361323833 0.7660000000000002
10 10 6.551285568595509 0.799
10 10 8.68511373751352 0.8109999999999999
10 10 11.513953993264469 0.845
10 10 15.264179671752334 0.8510000000000001
10 10 20.235896477251575 0.8590000000000002
10 10 26.826957952797247 0.8800000000000004
10 10 35.564803062231285 0.8850000000000002
10 10 47.14866363457394 0.8920000000000005
10 10 62.505519252739695 0.8970000000000005
10 10 82.86427728546842 0.9000000000000005
10 10 109.85411419875572 0.9000000000000005
10 10 145.63484775012444 0.9000000000000005
10 10 193.06977288832496 0.9000000000000005
10 10 255.95479226995332 0.9000000000000005
10 10 339.32217718953297 0.9000000000000005
10 10 449.8432668969444 0.9000000000000005
10 10 596.3623316594636 0.9000000000000005
10 10 790.6043210907702 0.9000000000000005
10 10 1048.1131341546852 0.9000000000000005
10 10 1389.4954943731361 0.9000000000000005
10 10 1842.0699693267163 0.9000000000000005
10 10 2442.05309454865 0.9000000000000005
10 10 3237.45754281764 0.9000000000000005
10 10 4291.934260128778 0.9000000000000005
10 10 5689.866029018293 0.9000000000000005
10 10 7543.120063354608 0.9000000000000005
10 10 10000.0 0.9000000000000005
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0005
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0015000000000000002
20 20 0.9102981779915218 0.0045000000000000005
20 20 1.2067926406393288 0.018500000000000003
20 20 1.5998587196060574 0.08500000000000002
20 20 2.1209508879201904 0.36499999999999994
20 20 2.8117686979742307 0.595
20 20 3.727593720314938 0.7070000000000001
20 20 4.941713361323833 0.7609999999999998
20 20 6.551285568595509 0.8099999999999998
20 20 8.68511373751352 0.8324999999999997
20 20 11.513953993264469 0.8319999999999997
20 20 15.264179671752334 0.8414999999999996
20 20 20.235896477251575 0.8409999999999997
20 20 26.826957952797247 0.8494999999999997
20 20 35.564803062231285 0.8439999999999998
20 20 47.14866363457394 0.8394999999999997
20 20 62.505519252739695 0.8394999999999997
20 20 82.86427728546842 0.84
20 20 109.85411419875572 0.8344999999999998
20 20 145.63484775012444 0.8394999999999997
20 20 193.06977288832496 0.8364999999999998
20 20 255.95479226995332 0.8499999999999995
20 20 339.32217718953297 0.8499999999999995
20 20 449.8432668969444 0.8499999999999995
20 20 596.3623316594636 0.8499999999999995
20 20 790.6043210907702 0.8499999999999995
20 20 1048.1131341546852 0.8499999999999995
20 20 1389.4954943731361 0.8499999999999995
20 20 1842.0699693267163 0.8499999999999995
20 20 2442.05309454865 0.8499999999999995
20 20 3237.45754281764 0.8499999999999995
20 20 4291.934260128778 0.8499999999999995
20 20 5689.866029018293 0.8499999999999995
20 20 7543.120063354608 0.8499999999999995
20 20 10000.0 0.8499999999999995


==> data/topk2/dblp_ebclu.dat <==
k kp epsilon acc
2 2 0.1 0.0
2 2 0.1191919191919192 0.0
2 2 0.1383838383838384 0.0
2 2 0.1575757575757576 0.0
2 2 0.17676767676767677 0.0
2 2 0.19595959595959594 0.0
2 2 0.21515151515151515 0.0
2 2 0.23434343434343433 0.0
2 2 0.2535353535353535 0.0
2 2 0.2727272727272727 0.0
2 2 0.2919191919191919 0.0
2 2 0.3111111111111111 0.0
2 2 0.3303030303030303 0.0
2 2 0.3494949494949495 0.0
2 2 0.3686868686868686 0.0
2 2 0.3878787878787878 0.0
2 2 0.407070707070707 0.0
2 2 0.42626262626262623 0.0
2 2 0.44545454545454544 0.0
2 2 0.46464646464646464 0.0
2 2 0.48383838383838385 0.0
2 2 0.503030303030303 0.0
2 2 0.5222222222222221 0.0
2 2 0.5414141414141413 0.0
2 2 0.5606060606060606 0.0
2 2 0.5797979797979798 0.0
2 2 0.598989898989899 0.0
2 2 0.6181818181818182 0.0
2 2 0.6373737373737373 0.0
2 2 0.6565656565656565 0.0
2 2 0.6757575757575757 0.0
2 2 0.6949494949494949 0.0
2 2 0.7141414141414141 0.0
2 2 0.7333333333333333 0.0
2 2 0.7525252525252525 0.0
2 2 0.7717171717171717 0.0
2 2 0.7909090909090909 0.0
2 2 0.81010101010101 0.0
2 2 0.8292929292929292 0.0
2 2 0.8484848484848484 0.0
2 2 0.8676767676767676 0.0
2 2 0.8868686868686868 0.0
2 2 0.906060606060606 0.0
2 2 0.9252525252525252 0.0
2 2 0.9444444444444443 0.0
2 2 0.9636363636363635 0.0
2 2 0.9828282828282827 0.0
2 2 1.002020202020202 0.0
2 2 1.0212121212121212 0.0
2 2 1.0404040404040404 0.0
2 2 1.0595959595959596 0.0
2 2 1.0787878787878789 0.0
2 2 1.097979797979798 0.0
2 2 1.1171717171717173 0.0
2 2 1.1363636363636365 0.0
2 2 1.1555555555555557 0.0
2 2 1.1747474747474747 0.0
2 2 1.1939393939393939 0.0
2 2 1.213131313131313 0.0
2 2 1.2323232323232323 0.0
2 2 1.2515151515151515 0.0
2 2 1.2707070707070707 0.0
2 2 1.2898989898989899 0.0
2 2 1.309090909090909 0.0
2 2 1.3282828282828283 0.0
2 2 1.3474747474747475 0.0
2 2 1.3666666666666667 0.0
2 2 1.385858585858586 0.0
2 2 1.405050505050505 0.0
2 2 1.4242424242424243 0.0
2 2 1.4434343434343435 0.0
2 2 1.4626262626262627 0.0
2 2 1.481818181818182 0.0
2 2 1.501010101010101 0.0
2 2 1.52020202020202 0.0
2 2 1.5393939393939393 0.0
2 2 1.5585858585858585 0.0
2 2 1.5777777777777777 0.0
2 2 1.596969696969697 0.0
2 2 1.6161616161616161 0.0
2 2 1.6353535353535353 0.0
2 2 1.6545454545454545 0.0
2 2 1.6737373737373737 0.0
2 2 1.692929292929293 0.0
2 2 1.7121212121212122 0.0
2 2 1.7313131313131314 0.0
2 2 1.7505050505050506 0.0
2 2 1.7696969696969698 0.0
2 2 1.7888888888888888 0.0
2 2 1.808080808080808 0.0
2 2 1.8272727272727272 0.0
2 2 1.8464646464646464 0.0
2 2 1.8656565656565656 0.0
2 2 1.8848484848484848 0.0
2 2 1.904040404040404 0.0
2 2 1.9232323232323232 0.0
2 2 1.9424242424242424 0.0
2 2 1.9616161616161616 0.0
2 2 1.9808080808080808 0.0
2 2 2.0 0.0
10 10 0.1 0.0
10 10 0.1191919191919192 0.0
10 10 0.1383838383838384 0.0
10 10 0.1575757575757576 0.0
10 10 0.17676767676767677 0.0
10 10 0.19595959595959594 0.0
10 10 0.21515151515151515 0.0
10 10 0.23434343434343433 0.0
10 10 0.2535353535353535 0.0
10 10 0.2727272727272727 0.0
10 10 0.2919191919191919 0.0
10 10 0.3111111111111111 0.0
10 10 0.3303030303030303 0.0
10 10 0.3494949494949495 0.0
10 10 0.3686868686868686 0.0
10 10 0.3878787878787878 0.0
10 10 0.407070707070707 0.0
10 10 0.42626262626262623 0.0
10 10 0.44545454545454544 0.0
10 10 0.46464646464646464 0.0
10 10 0.48383838383838385 0.0
10 10 0.503030303030303 0.0
10 10 0.5222222222222221 0.0
10 10 0.5414141414141413 0.0
10 10 0.5606060606060606 0.0
10 10 0.5797979797979798 0.0
10 10 0.598989898989899 0.0
10 10 0.6181818181818182 0.001
10 10 0.6373737373737373 0.0
10 10 0.6565656565656565 0.0
10 10 0.6757575757575757 0.0
10 10 0.6949494949494949 0.0
10 10 0.7141414141414141 0.0
10 10 0.7333333333333333 0.0
10 10 0.7525252525252525 0.0
10 10 0.7717171717171717 0.0
10 10 0.7909090909090909 0.0
10 10 0.81010101010101 0.0
10 10 0.8292929292929292 0.0
10 10 0.8484848484848484 0.0
10 10 0.8676767676767676 0.0
10 10 0.8868686868686868 0.0
10 10 0.906060606060606 0.0
10 10 0.9252525252525252 0.0
10 10 0.9444444444444443 0.0
10 10 0.9636363636363635 0.0
10 10 0.9828282828282827 0.0
10 10 1.002020202020202 0.0
10 10 1.0212121212121212 0.0
10 10 1.0404040404040404 0.0
10 10 1.0595959595959596 0.0
10 10 1.0787878787878789 0.0
10 10 1.097979797979798 0.0
10 10 1.1171717171717173 0.0
10 10 1.1363636363636365 0.0
10 10 1.1555555555555557 0.0
10 10 1.1747474747474747 0.0
10 10 1.1939393939393939 0.0
10 10 1.213131313131313 0.0
10 10 1.2323232323232323 0.0
10 10 1.2515151515151515 0.0
10 10 1.2707070707070707 0.0
10 10 1.2898989898989899 0.0
10 10 1.309090909090909 0.0
10 10 1.3282828282828283 0.0
10 10 1.3474747474747475 0.0
10 10 1.3666666666666667 0.0
10 10 1.385858585858586 0.0
10 10 1.405050505050505 0.0
10 10 1.4242424242424243 0.0
10 10 1.4434343434343435 0.0
10 10 1.4626262626262627 0.0
10 10 1.481818181818182 0.0
10 10 1.501010101010101 0.0
10 10 1.52020202020202 0.0
10 10 1.5393939393939393 0.0
10 10 1.5585858585858585 0.0
10 10 1.5777777777777777 0.0
10 10 1.596969696969697 0.0
10 10 1.6161616161616161 0.0
10 10 1.6353535353535353 0.0
10 10 1.6545454545454545 0.0
10 10 1.6737373737373737 0.0
10 10 1.692929292929293 0.0
10 10 1.7121212121212122 0.0
10 10 1.7313131313131314 0.0
10 10 1.7505050505050506 0.0
10 10 1.7696969696969698 0.0
10 10 1.7888888888888888 0.0
10 10 1.808080808080808 0.0
10 10 1.8272727272727272 0.0
10 10 1.8464646464646464 0.0
10 10 1.8656565656565656 0.0
10 10 1.8848484848484848 0.0
10 10 1.904040404040404 0.0
10 10 1.9232323232323232 0.0
10 10 1.9424242424242424 0.0
10 10 1.9616161616161616 0.0
10 10 1.9808080808080808 0.0
10 10 2.0 0.0


==> data/topk2/dblp_ebclu.txt <==
k kp epsilon acc
2 2 0.25 0.0
2 2 0.5 0.0
2 2 0.75 0.0
2 2 1.0 0.0
2 2 1.25 0.0
2 2 1.5 0.0
2 2 1.75 0.0
2 2 2.0 0.0
5 5 0.25 0.0
5 5 0.5 0.0
5 5 0.75 0.0
5 5 1.0 0.0
5 5 1.25 0.0
5 5 1.5 0.0
5 5 1.75 0.0
5 5 2.0 0.0
10 10 0.25 0.0
10 10 0.5 0.0
10 10 0.75 0.0
10 10 1.0 0.0
10 10 1.25 0.0
10 10 1.5 0.0
10 10 1.75 0.0
10 10 2.0 0.0
20 20 0.25 0.0
20 20 0.5 0.0
20 20 0.75 0.0
20 20 1.0 0.0
20 20 1.25 0.0
20 20 1.5 0.0
20 20 1.75 0.0
20 20 2.0 0.0


==> data/topk2/dblp_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.0
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.0
2 2 28.48035868435799 0.0
2 2 33.51602650938841 0.0
2 2 39.442060594376564 0.0
2 2 46.41588833612773 0.0
2 2 54.62277217684337 0.0
2 2 64.28073117284319 0.0
2 2 75.64633275546291 0.005
2 2 89.02150854450375 0.0
2 2 104.7615752789664 0.005
2 2 123.28467394420659 0.015
2 2 145.082877849594 0.025
2 2 170.73526474706887 0.015
2 2 200.92330025650458 0.045
2 2 236.4489412645407 0.05
2 2 278.2559402207126 0.055
2 2 327.4549162877725 0.115
2 2 385.3528593710527 0.095
2 2 453.4878508128582 0.19
2 2 533.6699231206302 0.17
2 2 628.0291441834247 0.23
2 2 739.0722033525775 0.285
2 2 869.7490026177834 0.335
2 2 1023.5310218990247 0.405
2 2 1204.5035402587812 0.43
2 2 1417.4741629268049 0.45
2 2 1668.100537200059 0.455
2 2 1963.0406500402685 0.49
2 2 2310.1297000831582 0.49
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.001
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.001
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0
10 10 28.48035868435799 0.0
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.001
10 10 54.62277217684337 0.0
10 10 64.28073117284319 0.002
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.0
10 10 104.7615752789664 0.002
10 10 123.28467394420659 0.0
10 10 145.082877849594 0.0
10 10 170.73526474706887 0.006000000000000001
10 10 200.92330025650458 0.001
10 10 236.4489412645407 0.005
10 10 278.2559402207126 0.006000000000000001
10 10 327.4549162877725 0.0030000000000000005
10 10 385.3528593710527 0.007000000000000001
10 10 453.4878508128582 0.008
10 10 533.6699231206302 0.006000000000000001
10 10 628.0291441834247 0.019000000000000003
10 10 739.0722033525775 0.030000000000000006
10 10 869.7490026177834 0.037
10 10 1023.5310218990247 0.036000000000000004
10 10 1204.5035402587812 0.05299999999999999
10 10 1417.4741629268049 0.077
10 10 1668.100537200059 0.077
10 10 1963.0406500402685 0.102
10 10 2310.1297000831582 0.11099999999999997
10 10 2718.58824273294 0.107
10 10 3199.2671377973843 0.11900000000000001
10 10 3764.9358067924636 0.111
10 10 4430.621457583878 0.11099999999999997
10 10 5214.008287999684 0.11099999999999997
10 10 6135.907273413163 0.106
10 10 7220.8090183854565 0.107
10 10 8497.534359086438 0.102
10 10 10000.0 0.10199999999999998


==> data/topk2/dblp_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.0
2 2 35.564803062231285 0.0
2 2 47.14866363457394 0.0
2 2 62.505519252739695 0.01
2 2 82.86427728546842 0.0
2 2 109.85411419875572 0.0
2 2 145.63484775012444 0.025
2 2 193.06977288832496 0.03
2 2 255.95479226995332 0.04
2 2 339.32217718953297 0.13
2 2 449.8432668969444 0.115
2 2 596.3623316594636 0.19
2 2 790.6043210907702 0.29
2 2 1048.1131341546852 0.415
2 2 1389.4954943731361 0.425
2 2 1842.0699693267163 0.495
2 2 2442.05309454865 0.495
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.0
5 5 35.564803062231285 0.0
5 5 47.14866363457394 0.0
5 5 62.505519252739695 0.0
5 5 82.86427728546842 0.002
5 5 109.85411419875572 0.004
5 5 145.63484775012444 0.0
5 5 193.06977288832496 0.0
5 5 255.95479226995332 0.02
5 5 339.32217718953297 0.014000000000000002
5 5 449.8432668969444 0.024000000000000004
5 5 596.3623316594636 0.052000000000000005
5 5 790.6043210907702 0.09999999999999998
5 5 1048.1131341546852 0.13999999999999996
5 5 1389.4954943731361 0.15999999999999998
5 5 1842.0699693267163 0.20199999999999996
5 5 2442.05309454865 0.2
5 5 3237.45754281764 0.19999999999999996
5 5 4291.934260128778 0.19999999999999996
5 5 5689.866029018293 0.19999999999999996
5 5 7543.120063354608 0.19999999999999996
5 5 10000.0 0.19999999999999996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.001
10 10 109.85411419875572 0.0
10 10 145.63484775012444 0.0030000000000000005
10 10 193.06977288832496 0.0030000000000000005
10 10 255.95479226995332 0.004
10 10 339.32217718953297 0.004
10 10 449.8432668969444 0.013000000000000003
10 10 596.3623316594636 0.016
10 10 790.6043210907702 0.027999999999999997
10 10 1048.1131341546852 0.05199999999999999
10 10 1389.4954943731361 0.08499999999999998
10 10 1842.0699693267163 0.091
10 10 2442.05309454865 0.11699999999999999
10 10 3237.45754281764 0.115
10 10 4291.934260128778 0.11
10 10 5689.866029018293 0.11
10 10 7543.120063354608 0.10799999999999998
10 10 10000.0 0.102
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0005
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.0005
20 20 26.826957952797247 0.0
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.0
20 20 82.86427728546842 0.0015000000000000002
20 20 109.85411419875572 0.0005
20 20 145.63484775012444 0.0005
20 20 193.06977288832496 0.001
20 20 255.95479226995332 0.0025
20 20 339.32217718953297 0.0030000000000000005
20 20 449.8432668969444 0.0055000000000000005
20 20 596.3623316594636 0.0085
20 20 790.6043210907702 0.013500000000000003
20 20 1048.1131341546852 0.014500000000000002
20 20 1389.4954943731361 0.033499999999999995
20 20 1842.0699693267163 0.044
20 20 2442.05309454865 0.06449999999999999
20 20 3237.45754281764 0.08200000000000003
20 20 4291.934260128778 0.0815
20 20 5689.866029018293 0.08150000000000002
20 20 7543.120063354608 0.0825
20 20 10000.0 0.084


==> data/topk2/enron_ebcg.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.0
2 2 0.02494949494949495 0.0
2 2 0.032424242424242425 0.0
2 2 0.0398989898989899 0.0
2 2 0.047373737373737373 0.0
2 2 0.05484848484848485 0.0
2 2 0.06232323232323232 0.0
2 2 0.06979797979797979 0.0
2 2 0.07727272727272726 0.0
2 2 0.08474747474747474 0.0
2 2 0.09222222222222222 0.0
2 2 0.09969696969696969 0.0
2 2 0.10717171717171715 0.0
2 2 0.11464646464646464 0.0
2 2 0.12212121212121212 0.0
2 2 0.1295959595959596 0.0
2 2 0.13707070707070707 0.0
2 2 0.14454545454545453 0.0
2 2 0.15202020202020203 0.0
2 2 0.1594949494949495 0.0
2 2 0.16696969696969696 0.0
2 2 0.17444444444444446 0.0
2 2 0.18191919191919192 0.0
2 2 0.1893939393939394 0.0
2 2 0.19686868686868686 0.0
2 2 0.20434343434343433 0.0
2 2 0.21181818181818182 0.0
2 2 0.2192929292929293 0.0
2 2 0.22676767676767676 0.0
2 2 0.23424242424242425 0.0
2 2 0.24171717171717172 0.0
2 2 0.2491919191919192 0.0
2 2 0.25666666666666665 0.0
2 2 0.2641414141414141 0.005
2 2 0.2716161616161616 0.0
2 2 0.27909090909090906 0.0
2 2 0.2865656565656566 0.0
2 2 0.29404040404040405 0.0
2 2 0.3015151515151515 0.0
2 2 0.308989898989899 0.0
2 2 0.31646464646464645 0.0
2 2 0.3239393939393939 0.0
2 2 0.3314141414141414 0.0
2 2 0.3388888888888889 0.0
2 2 0.3463636363636364 0.0
2 2 0.35383838383838384 0.0
2 2 0.3613131313131313 0.0
2 2 0.3687878787878788 0.0
2 2 0.37626262626262624 0.0
2 2 0.3837373737373737 0.0
2 2 0.3912121212121212 0.0
2 2 0.39868686868686865 0.0
2 2 0.40616161616161617 0.0
2 2 0.41363636363636364 0.0
2 2 0.4211111111111111 0.0
2 2 0.42858585858585857 0.0
2 2 0.43606060606060604 0.0
2 2 0.4435353535353535 0.0
2 2 0.45101010101010097 0.0
2 2 0.4584848484848485 0.0
2 2 0.46595959595959596 0.0
2 2 0.47343434343434343 0.0
2 2 0.4809090909090909 0.0
2 2 0.48838383838383836 0.0
2 2 0.49585858585858583 0.0
2 2 0.5033333333333333 0.0
2 2 0.5108080808080808 0.0
2 2 0.5182828282828282 0.0
2 2 0.5257575757575758 0.0
2 2 0.5332323232323232 0.0
2 2 0.5407070707070707 0.0
2 2 0.5481818181818181 0.0
2 2 0.5556565656565656 0.0
2 2 0.5631313131313131 0.0
2 2 0.5706060606060606 0.0
2 2 0.5780808080808081 0.0
2 2 0.5855555555555555 0.0
2 2 0.593030303030303 0.0
2 2 0.6005050505050504 0.0
2 2 0.607979797979798 0.0
2 2 0.6154545454545455 0.0
2 2 0.6229292929292929 0.0
2 2 0.6304040404040404 0.0
2 2 0.6378787878787878 0.0
2 2 0.6453535353535353 0.0
2 2 0.6528282828282828 0.0
2 2 0.6603030303030303 0.0
2 2 0.6677777777777778 0.0
2 2 0.6752525252525252 0.0
2 2 0.6827272727272727 0.0
2 2 0.6902020202020202 0.0
2 2 0.6976767676767677 0.0
2 2 0.7051515151515151 0.0
2 2 0.7126262626262626 0.0
2 2 0.72010101010101 0.005
2 2 0.7275757575757575 0.0
2 2 0.7350505050505051 0.0
2 2 0.7425252525252525 0.0
2 2 0.75 0.0
10 10 0.01 0.0
10 10 0.017474747474747476 0.001
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.001
10 10 0.0398989898989899 0.0
10 10 0.047373737373737373 0.0
10 10 0.05484848484848485 0.001
10 10 0.06232323232323232 0.0
10 10 0.06979797979797979 0.0
10 10 0.07727272727272726 0.0
10 10 0.08474747474747474 0.0
10 10 0.09222222222222222 0.0
10 10 0.09969696969696969 0.0
10 10 0.10717171717171715 0.0
10 10 0.11464646464646464 0.0
10 10 0.12212121212121212 0.0
10 10 0.1295959595959596 0.0
10 10 0.13707070707070707 0.0
10 10 0.14454545454545453 0.0
10 10 0.15202020202020203 0.0
10 10 0.1594949494949495 0.0
10 10 0.16696969696969696 0.0
10 10 0.17444444444444446 0.0
10 10 0.18191919191919192 0.0
10 10 0.1893939393939394 0.0
10 10 0.19686868686868686 0.001
10 10 0.20434343434343433 0.0
10 10 0.21181818181818182 0.0
10 10 0.2192929292929293 0.0
10 10 0.22676767676767676 0.0
10 10 0.23424242424242425 0.0
10 10 0.24171717171717172 0.0
10 10 0.2491919191919192 0.0
10 10 0.25666666666666665 0.001
10 10 0.2641414141414141 0.0
10 10 0.2716161616161616 0.001
10 10 0.27909090909090906 0.001
10 10 0.2865656565656566 0.0
10 10 0.29404040404040405 0.001
10 10 0.3015151515151515 0.0
10 10 0.308989898989899 0.0
10 10 0.31646464646464645 0.0
10 10 0.3239393939393939 0.0
10 10 0.3314141414141414 0.0
10 10 0.3388888888888889 0.0
10 10 0.3463636363636364 0.0
10 10 0.35383838383838384 0.0
10 10 0.3613131313131313 0.0
10 10 0.3687878787878788 0.0
10 10 0.37626262626262624 0.0
10 10 0.3837373737373737 0.0
10 10 0.3912121212121212 0.0
10 10 0.39868686868686865 0.0
10 10 0.40616161616161617 0.0
10 10 0.41363636363636364 0.001
10 10 0.4211111111111111 0.0
10 10 0.42858585858585857 0.0
10 10 0.43606060606060604 0.0
10 10 0.4435353535353535 0.0
10 10 0.45101010101010097 0.001
10 10 0.4584848484848485 0.0
10 10 0.46595959595959596 0.0
10 10 0.47343434343434343 0.0
10 10 0.4809090909090909 0.0
10 10 0.48838383838383836 0.0
10 10 0.49585858585858583 0.0
10 10 0.5033333333333333 0.0
10 10 0.5108080808080808 0.0
10 10 0.5182828282828282 0.0
10 10 0.5257575757575758 0.002
10 10 0.5332323232323232 0.0
10 10 0.5407070707070707 0.0
10 10 0.5481818181818181 0.0
10 10 0.5556565656565656 0.0
10 10 0.5631313131313131 0.0
10 10 0.5706060606060606 0.0
10 10 0.5780808080808081 0.0
10 10 0.5855555555555555 0.0
10 10 0.593030303030303 0.001
10 10 0.6005050505050504 0.0
10 10 0.607979797979798 0.001
10 10 0.6154545454545455 0.0
10 10 0.6229292929292929 0.0
10 10 0.6304040404040404 0.0
10 10 0.6378787878787878 0.0
10 10 0.6453535353535353 0.0
10 10 0.6528282828282828 0.0
10 10 0.6603030303030303 0.0
10 10 0.6677777777777778 0.001
10 10 0.6752525252525252 0.0
10 10 0.6827272727272727 0.001
10 10 0.6902020202020202 0.0
10 10 0.6976767676767677 0.0
10 10 0.7051515151515151 0.0
10 10 0.7126262626262626 0.001
10 10 0.72010101010101 0.0
10 10 0.7275757575757575 0.0
10 10 0.7350505050505051 0.001
10 10 0.7425252525252525 0.0
10 10 0.75 0.0


==> data/topk2/enron_ebcg.txt <==
k kp epsilon acc
2 2 0.15 0.0
2 2 0.3 0.0
2 2 0.45 0.0
2 2 0.6 0.0
2 2 0.75 0.0
5 5 0.15 0.0
5 5 0.3 0.0
5 5 0.45 0.0
5 5 0.6 0.0
5 5 0.75 0.0
10 10 0.15 0.001
10 10 0.3 0.0
10 10 0.45 0.001
10 10 0.6 0.002
10 10 0.75 0.0
20 20 0.15 0.0005
20 20 0.3 0.0005
20 20 0.45 0.001
20 20 0.6 0.0
20 20 0.75 0.0005


==> data/topk2/enron_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.005
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.005
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.005
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.02
2 2 14.849682622544636 0.05
2 2 17.47528400007683 0.15
2 2 20.565123083486515 0.39
2 2 24.201282647943835 0.61
2 2 28.48035868435799 0.73
2 2 33.51602650938841 0.845
2 2 39.442060594376564 0.905
2 2 46.41588833612773 0.935
2 2 54.62277217684337 0.945
2 2 64.28073117284319 0.99
2 2 75.64633275546291 0.99
2 2 89.02150854450375 0.995
2 2 104.7615752789664 0.99
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.001
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.001
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.001
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.001
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.001
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.001
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.001
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.001
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.0
10 10 24.201282647943835 0.0030000000000000005
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.002
10 10 39.442060594376564 0.007000000000000001
10 10 46.41588833612773 0.011000000000000001
10 10 54.62277217684337 0.012
10 10 64.28073117284319 0.027000000000000003
10 10 75.64633275546291 0.064
10 10 89.02150854450375 0.135
10 10 104.7615752789664 0.242
10 10 123.28467394420659 0.34999999999999987
10 10 145.082877849594 0.507
10 10 170.73526474706887 0.609
10 10 200.92330025650458 0.7390000000000001
10 10 236.4489412645407 0.8390000000000001
10 10 278.2559402207126 0.889
10 10 327.4549162877725 0.9470000000000003
10 10 385.3528593710527 0.9570000000000002
10 10 453.4878508128582 0.9590000000000001
10 10 533.6699231206302 0.9640000000000001
10 10 628.0291441834247 0.9740000000000001
10 10 739.0722033525775 0.9720000000000002
10 10 869.7490026177834 0.9780000000000001
10 10 1023.5310218990247 0.992
10 10 1204.5035402587812 0.9870000000000002
10 10 1417.4741629268049 0.9930000000000001
10 10 1668.100537200059 0.995
10 10 1963.0406500402685 0.996
10 10 2310.1297000831582 1.0
10 10 2718.58824273294 1.0
10 10 3199.2671377973843 1.0
10 10 3764.9358067924636 1.0
10 10 4430.621457583878 1.0
10 10 5214.008287999684 1.0
10 10 6135.907273413163 1.0
10 10 7220.8090183854565 1.0
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk2/enron_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.015
2 2 15.264179671752334 0.08
2 2 20.235896477251575 0.31
2 2 26.826957952797247 0.735
2 2 35.564803062231285 0.855
2 2 47.14866363457394 0.945
2 2 62.505519252739695 0.95
2 2 82.86427728546842 0.98
2 2 109.85411419875572 1.0
2 2 145.63484775012444 0.995
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.002
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.002
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.006000000000000001
5 5 26.826957952797247 0.01
5 5 35.564803062231285 0.055999999999999994
5 5 47.14866363457394 0.19799999999999993
5 5 62.505519252739695 0.48800000000000004
5 5 82.86427728546842 0.8420000000000001
5 5 109.85411419875572 0.9560000000000001
5 5 145.63484775012444 0.99
5 5 193.06977288832496 0.996
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.001
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.001
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.001
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.001
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.001
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.001
10 10 35.564803062231285 0.0030000000000000005
10 10 47.14866363457394 0.006000000000000001
10 10 62.505519252739695 0.036000000000000004
10 10 82.86427728546842 0.103
10 10 109.85411419875572 0.254
10 10 145.63484775012444 0.516
10 10 193.06977288832496 0.714
10 10 255.95479226995332 0.8770000000000003
10 10 339.32217718953297 0.9470000000000002
10 10 449.8432668969444 0.97
10 10 596.3623316594636 0.9740000000000002
10 10 790.6043210907702 0.982
10 10 1048.1131341546852 0.9890000000000001
10 10 1389.4954943731361 0.992
10 10 1842.0699693267163 0.995
10 10 2442.05309454865 0.9990000000000001
10 10 3237.45754281764 1.0
10 10 4291.934260128778 1.0
10 10 5689.866029018293 1.0
10 10 7543.120063354608 1.0
10 10 10000.0 1.0
20 20 0.01 0.0
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.001
20 20 0.023299518105153717 0.001
20 20 0.030888435964774818 0.0005
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.001
20 20 0.07196856730011521 0.0
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0025
20 20 0.16768329368110083 0.001
20 20 0.22229964825261944 0.0005
20 20 0.29470517025518095 0.0
20 20 0.3906939937054617 0.0005
20 20 0.517947467923121 0.0005
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0015000000000000002
20 20 6.551285568595509 0.0005
20 20 8.68511373751352 0.001
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0015000000000000002
20 20 20.235896477251575 0.0015000000000000002
20 20 26.826957952797247 0.0015000000000000002
20 20 35.564803062231285 0.0015000000000000002
20 20 47.14866363457394 0.0030000000000000005
20 20 62.505519252739695 0.002
20 20 82.86427728546842 0.006000000000000001
20 20 109.85411419875572 0.0155
20 20 145.63484775012444 0.059
20 20 193.06977288832496 0.1235
20 20 255.95479226995332 0.26749999999999996
20 20 339.32217718953297 0.38299999999999995
20 20 449.8432668969444 0.507
20 20 596.3623316594636 0.6259999999999999
20 20 790.6043210907702 0.7195000000000001
20 20 1048.1131341546852 0.8760000000000002
20 20 1389.4954943731361 0.9390000000000002
20 20 1842.0699693267163 0.9595
20 20 2442.05309454865 0.9690000000000001
20 20 3237.45754281764 0.965
20 20 4291.934260128778 0.978
20 20 5689.866029018293 0.9845
20 20 7543.120063354608 0.9875
20 20 10000.0 0.993


==> data/topk2/enron_ebcls.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.01
2 2 0.02494949494949495 0.025
2 2 0.032424242424242425 0.105
2 2 0.0398989898989899 0.17
2 2 0.047373737373737373 0.23
2 2 0.05484848484848485 0.275
2 2 0.06232323232323232 0.32
2 2 0.06979797979797979 0.295
2 2 0.07727272727272726 0.305
2 2 0.08474747474747474 0.365
2 2 0.09222222222222222 0.385
2 2 0.09969696969696969 0.34
2 2 0.10717171717171715 0.42
2 2 0.11464646464646464 0.43
2 2 0.12212121212121212 0.44
2 2 0.1295959595959596 0.44
2 2 0.13707070707070707 0.43
2 2 0.14454545454545453 0.4
2 2 0.15202020202020203 0.46
2 2 0.1594949494949495 0.395
2 2 0.16696969696969696 0.46
2 2 0.17444444444444446 0.455
2 2 0.18191919191919192 0.45
2 2 0.1893939393939394 0.465
2 2 0.19686868686868686 0.495
2 2 0.20434343434343433 0.53
2 2 0.21181818181818182 0.51
2 2 0.2192929292929293 0.495
2 2 0.22676767676767676 0.51
2 2 0.23424242424242425 0.515
2 2 0.24171717171717172 0.52
2 2 0.2491919191919192 0.54
2 2 0.25666666666666665 0.515
2 2 0.2641414141414141 0.55
2 2 0.2716161616161616 0.48
2 2 0.27909090909090906 0.495
2 2 0.2865656565656566 0.585
2 2 0.29404040404040405 0.585
2 2 0.3015151515151515 0.58
2 2 0.308989898989899 0.57
2 2 0.31646464646464645 0.65
2 2 0.3239393939393939 0.595
2 2 0.3314141414141414 0.62
2 2 0.3388888888888889 0.615
2 2 0.3463636363636364 0.6
2 2 0.35383838383838384 0.68
2 2 0.3613131313131313 0.6
2 2 0.3687878787878788 0.64
2 2 0.37626262626262624 0.635
2 2 0.3837373737373737 0.675
2 2 0.3912121212121212 0.64
2 2 0.39868686868686865 0.615
2 2 0.40616161616161617 0.705
2 2 0.41363636363636364 0.69
2 2 0.4211111111111111 0.645
2 2 0.42858585858585857 0.655
2 2 0.43606060606060604 0.68
2 2 0.4435353535353535 0.66
2 2 0.45101010101010097 0.645
2 2 0.4584848484848485 0.725
2 2 0.46595959595959596 0.63
2 2 0.47343434343434343 0.62
2 2 0.4809090909090909 0.645
2 2 0.48838383838383836 0.695
2 2 0.49585858585858583 0.665
2 2 0.5033333333333333 0.7
2 2 0.5108080808080808 0.7
2 2 0.5182828282828282 0.745
2 2 0.5257575757575758 0.7
2 2 0.5332323232323232 0.775
2 2 0.5407070707070707 0.69
2 2 0.5481818181818181 0.8
2 2 0.5556565656565656 0.67
2 2 0.5631313131313131 0.735
2 2 0.5706060606060606 0.835
2 2 0.5780808080808081 0.755
2 2 0.5855555555555555 0.755
2 2 0.593030303030303 0.8
2 2 0.6005050505050504 0.72
2 2 0.607979797979798 0.765
2 2 0.6154545454545455 0.78
2 2 0.6229292929292929 0.795
2 2 0.6304040404040404 0.805
2 2 0.6378787878787878 0.795
2 2 0.6453535353535353 0.765
2 2 0.6528282828282828 0.78
2 2 0.6603030303030303 0.79
2 2 0.6677777777777778 0.815
2 2 0.6752525252525252 0.8
2 2 0.6827272727272727 0.785
2 2 0.6902020202020202 0.795
2 2 0.6976767676767677 0.815
2 2 0.7051515151515151 0.855
2 2 0.7126262626262626 0.825
2 2 0.72010101010101 0.85
2 2 0.7275757575757575 0.875
2 2 0.7350505050505051 0.845
2 2 0.7425252525252525 0.86
2 2 0.75 0.875
10 10 0.01 0.001
10 10 0.017474747474747476 0.0
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.0
10 10 0.0398989898989899 0.002
10 10 0.047373737373737373 0.001
10 10 0.05484848484848485 0.002
10 10 0.06232323232323232 0.002
10 10 0.06979797979797979 0.009000000000000001
10 10 0.07727272727272726 0.012000000000000002
10 10 0.08474747474747474 0.007000000000000001
10 10 0.09222222222222222 0.015000000000000003
10 10 0.09969696969696969 0.016000000000000004
10 10 0.10717171717171715 0.032
10 10 0.11464646464646464 0.040999999999999995
10 10 0.12212121212121212 0.05799999999999999
10 10 0.1295959595959596 0.06299999999999999
10 10 0.13707070707070707 0.09299999999999999
10 10 0.14454545454545453 0.11
10 10 0.15202020202020203 0.171
10 10 0.1594949494949495 0.19099999999999998
10 10 0.16696969696969696 0.23600000000000002
10 10 0.17444444444444446 0.27599999999999997
10 10 0.18191919191919192 0.337
10 10 0.1893939393939394 0.403
10 10 0.19686868686868686 0.44300000000000006
10 10 0.20434343434343433 0.495
10 10 0.21181818181818182 0.546
10 10 0.2192929292929293 0.605
10 10 0.22676767676767676 0.6210000000000001
10 10 0.23424242424242425 0.6919999999999998
10 10 0.24171717171717172 0.6839999999999999
10 10 0.2491919191919192 0.7199999999999998
10 10 0.25666666666666665 0.7420000000000002
10 10 0.2641414141414141 0.7499999999999999
10 10 0.2716161616161616 0.7689999999999999
10 10 0.27909090909090906 0.78
10 10 0.2865656565656566 0.7939999999999999
10 10 0.29404040404040405 0.8059999999999999
10 10 0.3015151515151515 0.7940000000000002
10 10 0.308989898989899 0.8030000000000002
10 10 0.31646464646464645 0.8210000000000001
10 10 0.3239393939393939 0.8250000000000002
10 10 0.3314141414141414 0.8170000000000001
10 10 0.3388888888888889 0.8420000000000002
10 10 0.3463636363636364 0.8330000000000001
10 10 0.35383838383838384 0.8380000000000004
10 10 0.3613131313131313 0.8480000000000001
10 10 0.3687878787878788 0.8480000000000001
10 10 0.37626262626262624 0.846
10 10 0.3837373737373737 0.8390000000000001
10 10 0.3912121212121212 0.8590000000000002
10 10 0.39868686868686865 0.8550000000000001
10 10 0.40616161616161617 0.8570000000000002
10 10 0.41363636363636364 0.8610000000000002
10 10 0.4211111111111111 0.8590000000000002
10 10 0.42858585858585857 0.8550000000000003
10 10 0.43606060606060604 0.8640000000000002
10 10 0.4435353535353535 0.8680000000000004
10 10 0.45101010101010097 0.8620000000000002
10 10 0.4584848484848485 0.8710000000000003
10 10 0.46595959595959596 0.8710000000000003
10 10 0.47343434343434343 0.8640000000000001
10 10 0.4809090909090909 0.8630000000000002
10 10 0.48838383838383836 0.8690000000000002
10 10 0.49585858585858583 0.8660000000000001
10 10 0.5033333333333333 0.8660000000000002
10 10 0.5108080808080808 0.8700000000000001
10 10 0.5182828282828282 0.8710000000000002
10 10 0.5257575757575758 0.8730000000000001
10 10 0.5332323232323232 0.8640000000000002
10 10 0.5407070707070707 0.8800000000000004
10 10 0.5481818181818181 0.8700000000000003
10 10 0.5556565656565656 0.8840000000000003
10 10 0.5631313131313131 0.8780000000000004
10 10 0.5706060606060606 0.8740000000000002
10 10 0.5780808080808081 0.8840000000000003
10 10 0.5855555555555555 0.8730000000000002
10 10 0.593030303030303 0.8750000000000004
10 10 0.6005050505050504 0.8740000000000003
10 10 0.607979797979798 0.8760000000000002
10 10 0.6154545454545455 0.8720000000000003
10 10 0.6229292929292929 0.8730000000000002
10 10 0.6304040404040404 0.8820000000000003
10 10 0.6378787878787878 0.8820000000000001
10 10 0.6453535353535353 0.8790000000000003
10 10 0.6528282828282828 0.8790000000000002
10 10 0.6603030303030303 0.8800000000000003
10 10 0.6677777777777778 0.8840000000000002
10 10 0.6752525252525252 0.8860000000000003
10 10 0.6827272727272727 0.8790000000000003
10 10 0.6902020202020202 0.8890000000000003
10 10 0.6976767676767677 0.8770000000000003
10 10 0.7051515151515151 0.8890000000000002
10 10 0.7126262626262626 0.8780000000000004
10 10 0.72010101010101 0.8790000000000003
10 10 0.7275757575757575 0.8730000000000004
10 10 0.7350505050505051 0.8800000000000003
10 10 0.7425252525252525 0.8900000000000005
10 10 0.75 0.8790000000000003


==> data/topk2/enron_ebcls.txt <==
k kp epsilon acc
2 2 0.15 0.395
2 2 0.3 0.61
2 2 0.45 0.68
2 2 0.6 0.765
2 2 0.75 0.81
5 5 0.15 0.588
5 5 0.3 0.7939999999999999
5 5 0.45 0.8499999999999998
5 5 0.6 0.9139999999999999
5 5 0.75 0.9200000000000002
10 10 0.15 0.12899999999999998
10 10 0.3 0.7959999999999999
10 10 0.45 0.8580000000000002
10 10 0.6 0.8680000000000002
10 10 0.75 0.8830000000000005
20 20 0.15 0.013500000000000002
20 20 0.3 0.18799999999999997
20 20 0.45 0.6015
20 20 0.6 0.8119999999999998
20 20 0.75 0.8804999999999998


==> data/topk2/enron_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.005
2 2 0.022051307399030457 0.01
2 2 0.02595024211399736 0.015
2 2 0.030538555088334154 0.045
2 2 0.03593813663804628 0.095
2 2 0.04229242874389499 0.195
2 2 0.04977023564332109 0.25
2 2 0.058570208180566644 0.24
2 2 0.06892612104349695 0.305
2 2 0.08111308307896868 0.355
2 2 0.09545484566618337 0.37
2 2 0.11233240329780277 0.375
2 2 0.13219411484660287 0.4
2 2 0.15556761439304723 0.44
2 2 0.18307382802953678 0.445
2 2 0.21544346900318823 0.495
2 2 0.25353644939701114 0.52
2 2 0.29836472402833375 0.555
2 2 0.3511191734215131 0.61
2 2 0.41320124001153347 0.62
2 2 0.4862601580065353 0.635
2 2 0.5722367659350214 0.76
2 2 0.6734150657750821 0.785
2 2 0.7924828983539169 0.785
2 2 0.9326033468832199 0.94
2 2 1.0974987654930557 0.91
2 2 1.291549665014884 0.96
2 2 1.5199110829529332 0.985
2 2 1.7886495290574351 0.995
2 2 2.1049041445120196 1.0
2 2 2.477076355991709 1.0
2 2 2.9150530628251756 1.0
2 2 3.4304692863149158 1.0
2 2 4.037017258596554 1.0
2 2 4.750810162102793 1.0
2 2 5.5908101825122225 1.0
2 2 6.579332246575675 1.0
2 2 7.742636826811269 1.0
2 2 9.111627561154886 1.0
2 2 10.722672220103231 1.0
2 2 12.61856883066021 1.0
2 2 14.849682622544636 1.0
2 2 17.47528400007683 1.0
2 2 20.565123083486515 1.0
2 2 24.201282647943835 1.0
2 2 28.48035868435799 1.0
2 2 33.51602650938841 1.0
2 2 39.442060594376564 1.0
2 2 46.41588833612773 1.0
2 2 54.62277217684337 1.0
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.001
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.001
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.001
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.001
10 10 0.007054802310718645 0.001
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.001
10 10 0.011497569953977356 0.001
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.001
10 10 0.022051307399030457 0.002
10 10 0.02595024211399736 0.002
10 10 0.030538555088334154 0.002
10 10 0.03593813663804628 0.001
10 10 0.04229242874389499 0.004
10 10 0.04977023564332109 0.001
10 10 0.058570208180566644 0.004
10 10 0.06892612104349695 0.0030000000000000005
10 10 0.08111308307896868 0.008
10 10 0.09545484566618337 0.009000000000000001
10 10 0.11233240329780277 0.029000000000000005
10 10 0.13219411484660287 0.07899999999999999
10 10 0.15556761439304723 0.16500000000000004
10 10 0.18307382802953678 0.33099999999999996
10 10 0.21544346900318823 0.562
10 10 0.25353644939701114 0.7340000000000001
10 10 0.29836472402833375 0.804
10 10 0.3511191734215131 0.8460000000000001
10 10 0.41320124001153347 0.8550000000000003
10 10 0.4862601580065353 0.8690000000000003
10 10 0.5722367659350214 0.8750000000000003
10 10 0.6734150657750821 0.8790000000000003
10 10 0.7924828983539169 0.8870000000000003
10 10 0.9326033468832199 0.8890000000000005
10 10 1.0974987654930557 0.8970000000000005
10 10 1.291549665014884 0.8960000000000005
10 10 1.5199110829529332 0.8960000000000004
10 10 1.7886495290574351 0.8990000000000004
10 10 2.1049041445120196 0.8990000000000004
10 10 2.477076355991709 0.9000000000000005
10 10 2.9150530628251756 0.9000000000000005
10 10 3.4304692863149158 0.9000000000000005
10 10 4.037017258596554 0.9000000000000005
10 10 4.750810162102793 0.9000000000000005
10 10 5.5908101825122225 0.9000000000000005
10 10 6.579332246575675 0.9000000000000005
10 10 7.742636826811269 0.9000000000000005
10 10 9.111627561154886 0.9000000000000005
10 10 10.722672220103231 0.9000000000000005
10 10 12.61856883066021 0.9000000000000005
10 10 14.849682622544636 0.9000000000000005
10 10 17.47528400007683 0.9000000000000005
10 10 20.565123083486515 0.9000000000000005
10 10 24.201282647943835 0.9000000000000005
10 10 28.48035868435799 0.9000000000000005
10 10 33.51602650938841 0.9000000000000005
10 10 39.442060594376564 0.9000000000000005
10 10 46.41588833612773 0.9000000000000005
10 10 54.62277217684337 0.9000000000000005
10 10 64.28073117284319 0.9000000000000005
10 10 75.64633275546291 0.9000000000000005
10 10 89.02150854450375 0.9000000000000005
10 10 104.7615752789664 0.9000000000000005
10 10 123.28467394420659 0.9000000000000005
10 10 145.082877849594 0.9000000000000005
10 10 170.73526474706887 0.9000000000000005
10 10 200.92330025650458 0.9000000000000005
10 10 236.4489412645407 0.9000000000000005
10 10 278.2559402207126 0.9000000000000005
10 10 327.4549162877725 0.9000000000000005
10 10 385.3528593710527 0.9000000000000005
10 10 453.4878508128582 0.9000000000000005
10 10 533.6699231206302 0.9000000000000005
10 10 628.0291441834247 0.9000000000000005
10 10 739.0722033525775 0.9000000000000005
10 10 869.7490026177834 0.9000000000000005
10 10 1023.5310218990247 0.9000000000000005
10 10 1204.5035402587812 0.9000000000000005
10 10 1417.4741629268049 0.9000000000000005
10 10 1668.100537200059 0.9000000000000005
10 10 1963.0406500402685 0.9000000000000005
10 10 2310.1297000831582 0.9000000000000005
10 10 2718.58824273294 0.9000000000000005
10 10 3199.2671377973843 0.9000000000000005
10 10 3764.9358067924636 0.9000000000000005
10 10 4430.621457583878 0.9000000000000005
10 10 5214.008287999684 0.9000000000000005
10 10 6135.907273413163 0.9000000000000005
10 10 7220.8090183854565 0.9000000000000005
10 10 8497.534359086438 0.9000000000000005
10 10 10000.0 0.9000000000000005


==> data/topk2/enron_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.005
2 2 0.023299518105153717 0.025
2 2 0.030888435964774818 0.025
2 2 0.040949150623804255 0.18
2 2 0.054286754393238594 0.27
2 2 0.07196856730011521 0.375
2 2 0.09540954763499938 0.36
2 2 0.12648552168552957 0.355
2 2 0.16768329368110083 0.475
2 2 0.22229964825261944 0.54
2 2 0.29470517025518095 0.56
2 2 0.3906939937054617 0.69
2 2 0.517947467923121 0.77
2 2 0.6866488450043002 0.8
2 2 0.9102981779915218 0.895
2 2 1.2067926406393288 0.945
2 2 1.5998587196060574 0.99
2 2 2.1209508879201904 0.995
2 2 2.8117686979742307 1.0
2 2 3.727593720314938 1.0
2 2 4.941713361323833 1.0
2 2 6.551285568595509 1.0
2 2 8.68511373751352 1.0
2 2 11.513953993264469 1.0
2 2 15.264179671752334 1.0
2 2 20.235896477251575 1.0
2 2 26.826957952797247 1.0
2 2 35.564803062231285 1.0
2 2 47.14866363457394 1.0
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.002
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.004
5 5 0.040949150623804255 0.013999999999999999
5 5 0.054286754393238594 0.01
5 5 0.07196856730011521 0.09799999999999999
5 5 0.09540954763499938 0.27599999999999997
5 5 0.12648552168552957 0.53
5 5 0.16768329368110083 0.66
5 5 0.22229964825261944 0.7119999999999997
5 5 0.29470517025518095 0.7759999999999999
5 5 0.3906939937054617 0.828
5 5 0.517947467923121 0.8959999999999999
5 5 0.6866488450043002 0.91
5 5 0.9102981779915218 0.95
5 5 1.2067926406393288 0.998
5 5 1.5998587196060574 0.998
5 5 2.1209508879201904 0.998
5 5 2.8117686979742307 1.0
5 5 3.727593720314938 1.0
5 5 4.941713361323833 1.0
5 5 6.551285568595509 1.0
5 5 8.68511373751352 1.0
5 5 11.513953993264469 1.0
5 5 15.264179671752334 1.0
5 5 20.235896477251575 1.0
5 5 26.826957952797247 1.0
5 5 35.564803062231285 1.0
5 5 47.14866363457394 1.0
5 5 62.505519252739695 1.0
5 5 82.86427728546842 1.0
5 5 109.85411419875572 1.0
5 5 145.63484775012444 1.0
5 5 193.06977288832496 1.0
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.001
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.001
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.001
10 10 0.054286754393238594 0.001
10 10 0.07196856730011521 0.006000000000000001
10 10 0.09540954763499938 0.019000000000000003
10 10 0.12648552168552957 0.060999999999999985
10 10 0.16768329368110083 0.22000000000000003
10 10 0.22229964825261944 0.6030000000000001
10 10 0.29470517025518095 0.7950000000000002
10 10 0.3906939937054617 0.8480000000000001
10 10 0.517947467923121 0.8690000000000002
10 10 0.6866488450043002 0.8780000000000001
10 10 0.9102981779915218 0.8890000000000003
10 10 1.2067926406393288 0.8950000000000005
10 10 1.5998587196060574 0.8990000000000004
10 10 2.1209508879201904 0.8990000000000004
10 10 2.8117686979742307 0.9000000000000005
10 10 3.727593720314938 0.9000000000000005
10 10 4.941713361323833 0.9000000000000005
10 10 6.551285568595509 0.9000000000000005
10 10 8.68511373751352 0.9000000000000005
10 10 11.513953993264469 0.9000000000000005
10 10 15.264179671752334 0.9000000000000005
10 10 20.235896477251575 0.9000000000000005
10 10 26.826957952797247 0.9000000000000005
10 10 35.564803062231285 0.9000000000000005
10 10 47.14866363457394 0.9000000000000005
10 10 62.505519252739695 0.9000000000000005
10 10 82.86427728546842 0.9000000000000005
10 10 109.85411419875572 0.9000000000000005
10 10 145.63484775012444 0.9000000000000005
10 10 193.06977288832496 0.9000000000000005
10 10 255.95479226995332 0.9000000000000005
10 10 339.32217718953297 0.9000000000000005
10 10 449.8432668969444 0.9000000000000005
10 10 596.3623316594636 0.9000000000000005
10 10 790.6043210907702 0.9000000000000005
10 10 1048.1131341546852 0.9000000000000005
10 10 1389.4954943731361 0.9000000000000005
10 10 1842.0699693267163 0.9000000000000005
10 10 2442.05309454865 0.9000000000000005
10 10 3237.45754281764 0.9000000000000005
10 10 4291.934260128778 0.9000000000000005
10 10 5689.866029018293 0.9000000000000005
10 10 7543.120063354608 0.9000000000000005
10 10 10000.0 0.9000000000000005
20 20 0.01 0.0
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0015000000000000002
20 20 0.030888435964774818 0.001
20 20 0.040949150623804255 0.001
20 20 0.054286754393238594 0.0035000000000000005
20 20 0.07196856730011521 0.0025
20 20 0.09540954763499938 0.0035000000000000005
20 20 0.12648552168552957 0.006999999999999999
20 20 0.16768329368110083 0.013500000000000003
20 20 0.22229964825261944 0.0455
20 20 0.29470517025518095 0.1625
20 20 0.3906939937054617 0.457
20 20 0.517947467923121 0.7215
20 20 0.6866488450043002 0.8579999999999999
20 20 0.9102981779915218 0.9185000000000001
20 20 1.2067926406393288 0.9315000000000001
20 20 1.5998587196060574 0.9520000000000001
20 20 2.1209508879201904 0.9564999999999999
20 20 2.8117686979742307 0.956
20 20 3.727593720314938 0.9534999999999999
20 20 4.941713361323833 0.9534999999999999
20 20 6.551285568595509 0.953
20 20 8.68511373751352 0.9519999999999998
20 20 11.513953993264469 0.95
20 20 15.264179671752334 0.95
20 20 20.235896477251575 0.95
20 20 26.826957952797247 0.95
20 20 35.564803062231285 0.95
20 20 47.14866363457394 0.95
20 20 62.505519252739695 0.95
20 20 82.86427728546842 0.95
20 20 109.85411419875572 0.95
20 20 145.63484775012444 0.95
20 20 193.06977288832496 0.95
20 20 255.95479226995332 0.95
20 20 339.32217718953297 0.95
20 20 449.8432668969444 0.95
20 20 596.3623316594636 0.95
20 20 790.6043210907702 0.95
20 20 1048.1131341546852 0.95
20 20 1389.4954943731361 0.95
20 20 1842.0699693267163 0.95
20 20 2442.05309454865 0.95
20 20 3237.45754281764 0.95
20 20 4291.934260128778 0.95
20 20 5689.866029018293 0.95
20 20 7543.120063354608 0.95
20 20 10000.0 0.95


==> data/topk2/enron_ebclu.dat <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.017474747474747476 0.0
2 2 0.02494949494949495 0.0
2 2 0.032424242424242425 0.0
2 2 0.0398989898989899 0.0
2 2 0.047373737373737373 0.0
2 2 0.05484848484848485 0.0
2 2 0.06232323232323232 0.0
2 2 0.06979797979797979 0.0
2 2 0.07727272727272726 0.0
2 2 0.08474747474747474 0.0
2 2 0.09222222222222222 0.0
2 2 0.09969696969696969 0.0
2 2 0.10717171717171715 0.0
2 2 0.11464646464646464 0.0
2 2 0.12212121212121212 0.0
2 2 0.1295959595959596 0.0
2 2 0.13707070707070707 0.0
2 2 0.14454545454545453 0.0
2 2 0.15202020202020203 0.0
2 2 0.1594949494949495 0.0
2 2 0.16696969696969696 0.0
2 2 0.17444444444444446 0.0
2 2 0.18191919191919192 0.0
2 2 0.1893939393939394 0.0
2 2 0.19686868686868686 0.0
2 2 0.20434343434343433 0.0
2 2 0.21181818181818182 0.0
2 2 0.2192929292929293 0.0
2 2 0.22676767676767676 0.0
2 2 0.23424242424242425 0.0
2 2 0.24171717171717172 0.0
2 2 0.2491919191919192 0.0
2 2 0.25666666666666665 0.0
2 2 0.2641414141414141 0.0
2 2 0.2716161616161616 0.0
2 2 0.27909090909090906 0.0
2 2 0.2865656565656566 0.0
2 2 0.29404040404040405 0.0
2 2 0.3015151515151515 0.0
2 2 0.308989898989899 0.0
2 2 0.31646464646464645 0.0
2 2 0.3239393939393939 0.0
2 2 0.3314141414141414 0.0
2 2 0.3388888888888889 0.0
2 2 0.3463636363636364 0.0
2 2 0.35383838383838384 0.0
2 2 0.3613131313131313 0.0
2 2 0.3687878787878788 0.0
2 2 0.37626262626262624 0.0
2 2 0.3837373737373737 0.0
2 2 0.3912121212121212 0.0
2 2 0.39868686868686865 0.0
2 2 0.40616161616161617 0.0
2 2 0.41363636363636364 0.0
2 2 0.4211111111111111 0.0
2 2 0.42858585858585857 0.0
2 2 0.43606060606060604 0.0
2 2 0.4435353535353535 0.0
2 2 0.45101010101010097 0.0
2 2 0.4584848484848485 0.0
2 2 0.46595959595959596 0.0
2 2 0.47343434343434343 0.0
2 2 0.4809090909090909 0.0
2 2 0.48838383838383836 0.0
2 2 0.49585858585858583 0.0
2 2 0.5033333333333333 0.0
2 2 0.5108080808080808 0.0
2 2 0.5182828282828282 0.0
2 2 0.5257575757575758 0.0
2 2 0.5332323232323232 0.0
2 2 0.5407070707070707 0.0
2 2 0.5481818181818181 0.0
2 2 0.5556565656565656 0.0
2 2 0.5631313131313131 0.0
2 2 0.5706060606060606 0.0
2 2 0.5780808080808081 0.0
2 2 0.5855555555555555 0.0
2 2 0.593030303030303 0.0
2 2 0.6005050505050504 0.0
2 2 0.607979797979798 0.0
2 2 0.6154545454545455 0.0
2 2 0.6229292929292929 0.0
2 2 0.6304040404040404 0.0
2 2 0.6378787878787878 0.0
2 2 0.6453535353535353 0.0
2 2 0.6528282828282828 0.0
2 2 0.6603030303030303 0.0
2 2 0.6677777777777778 0.0
2 2 0.6752525252525252 0.0
2 2 0.6827272727272727 0.0
2 2 0.6902020202020202 0.0
2 2 0.6976767676767677 0.0
2 2 0.7051515151515151 0.0
2 2 0.7126262626262626 0.0
2 2 0.72010101010101 0.0
2 2 0.7275757575757575 0.0
2 2 0.7350505050505051 0.0
2 2 0.7425252525252525 0.0
2 2 0.75 0.0
10 10 0.01 0.0
10 10 0.017474747474747476 0.001
10 10 0.02494949494949495 0.0
10 10 0.032424242424242425 0.0
10 10 0.0398989898989899 0.001
10 10 0.047373737373737373 0.001
10 10 0.05484848484848485 0.0
10 10 0.06232323232323232 0.0
10 10 0.06979797979797979 0.001
10 10 0.07727272727272726 0.0
10 10 0.08474747474747474 0.0
10 10 0.09222222222222222 0.0
10 10 0.09969696969696969 0.0
10 10 0.10717171717171715 0.0
10 10 0.11464646464646464 0.0
10 10 0.12212121212121212 0.0
10 10 0.1295959595959596 0.0
10 10 0.13707070707070707 0.0
10 10 0.14454545454545453 0.0
10 10 0.15202020202020203 0.0
10 10 0.1594949494949495 0.001
10 10 0.16696969696969696 0.0
10 10 0.17444444444444446 0.0
10 10 0.18191919191919192 0.0
10 10 0.1893939393939394 0.001
10 10 0.19686868686868686 0.0
10 10 0.20434343434343433 0.0
10 10 0.21181818181818182 0.0
10 10 0.2192929292929293 0.001
10 10 0.22676767676767676 0.0
10 10 0.23424242424242425 0.0
10 10 0.24171717171717172 0.0
10 10 0.2491919191919192 0.0
10 10 0.25666666666666665 0.001
10 10 0.2641414141414141 0.0
10 10 0.2716161616161616 0.0
10 10 0.27909090909090906 0.0
10 10 0.2865656565656566 0.0030000000000000005
10 10 0.29404040404040405 0.0
10 10 0.3015151515151515 0.001
10 10 0.308989898989899 0.0
10 10 0.31646464646464645 0.0
10 10 0.3239393939393939 0.002
10 10 0.3314141414141414 0.0
10 10 0.3388888888888889 0.0
10 10 0.3463636363636364 0.0
10 10 0.35383838383838384 0.0
10 10 0.3613131313131313 0.0
10 10 0.3687878787878788 0.001
10 10 0.37626262626262624 0.001
10 10 0.3837373737373737 0.0
10 10 0.3912121212121212 0.0
10 10 0.39868686868686865 0.0
10 10 0.40616161616161617 0.0
10 10 0.41363636363636364 0.0
10 10 0.4211111111111111 0.0
10 10 0.42858585858585857 0.001
10 10 0.43606060606060604 0.0
10 10 0.4435353535353535 0.0
10 10 0.45101010101010097 0.001
10 10 0.4584848484848485 0.001
10 10 0.46595959595959596 0.0
10 10 0.47343434343434343 0.0
10 10 0.4809090909090909 0.0
10 10 0.48838383838383836 0.0
10 10 0.49585858585858583 0.0
10 10 0.5033333333333333 0.0
10 10 0.5108080808080808 0.0
10 10 0.5182828282828282 0.0
10 10 0.5257575757575758 0.0
10 10 0.5332323232323232 0.001
10 10 0.5407070707070707 0.0
10 10 0.5481818181818181 0.0
10 10 0.5556565656565656 0.0
10 10 0.5631313131313131 0.0
10 10 0.5706060606060606 0.001
10 10 0.5780808080808081 0.0
10 10 0.5855555555555555 0.0
10 10 0.593030303030303 0.0
10 10 0.6005050505050504 0.0
10 10 0.607979797979798 0.002
10 10 0.6154545454545455 0.0
10 10 0.6229292929292929 0.0
10 10 0.6304040404040404 0.0
10 10 0.6378787878787878 0.0
10 10 0.6453535353535353 0.001
10 10 0.6528282828282828 0.0
10 10 0.6603030303030303 0.0
10 10 0.6677777777777778 0.0
10 10 0.6752525252525252 0.001
10 10 0.6827272727272727 0.0
10 10 0.6902020202020202 0.0
10 10 0.6976767676767677 0.0
10 10 0.7051515151515151 0.0
10 10 0.7126262626262626 0.001
10 10 0.72010101010101 0.001
10 10 0.7275757575757575 0.0
10 10 0.7350505050505051 0.0
10 10 0.7425252525252525 0.0
10 10 0.75 0.0


==> data/topk2/enron_ebclu.txt <==
k kp epsilon acc
2 2 0.15 0.0
2 2 0.3 0.0
2 2 0.45 0.005
2 2 0.6 0.0
2 2 0.75 0.0
5 5 0.15 0.0
5 5 0.3 0.0
5 5 0.45 0.0
5 5 0.6 0.0
5 5 0.75 0.0
10 10 0.15 0.0
10 10 0.3 0.001
10 10 0.45 0.0
10 10 0.6 0.0
10 10 0.75 0.001
20 20 0.15 0.0
20 20 0.3 0.0005
20 20 0.45 0.0005
20 20 0.6 0.0005
20 20 0.75 0.0


==> data/topk2/enron_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.005
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.005
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.02
2 2 17.47528400007683 0.01
2 2 20.565123083486515 0.01
2 2 24.201282647943835 0.005
2 2 28.48035868435799 0.005
2 2 33.51602650938841 0.015
2 2 39.442060594376564 0.045
2 2 46.41588833612773 0.04
2 2 54.62277217684337 0.01
2 2 64.28073117284319 0.035
2 2 75.64633275546291 0.035
2 2 89.02150854450375 0.1
2 2 104.7615752789664 0.105
2 2 123.28467394420659 0.08
2 2 145.082877849594 0.09
2 2 170.73526474706887 0.17
2 2 200.92330025650458 0.17
2 2 236.4489412645407 0.25
2 2 278.2559402207126 0.235
2 2 327.4549162877725 0.315
2 2 385.3528593710527 0.32
2 2 453.4878508128582 0.34
2 2 533.6699231206302 0.395
2 2 628.0291441834247 0.43
2 2 739.0722033525775 0.44
2 2 869.7490026177834 0.445
2 2 1023.5310218990247 0.49
2 2 1204.5035402587812 0.5
2 2 1417.4741629268049 0.5
2 2 1668.100537200059 0.5
2 2 1963.0406500402685 0.5
2 2 2310.1297000831582 0.5
2 2 2718.58824273294 0.5
2 2 3199.2671377973843 0.5
2 2 3764.9358067924636 0.5
2 2 4430.621457583878 0.5
2 2 5214.008287999684 0.5
2 2 6135.907273413163 0.5
2 2 7220.8090183854565 0.5
2 2 8497.534359086438 0.5
2 2 10000.0 0.5
10 10 0.001 0.002
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.001
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.001
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.001
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.001
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.001
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.001
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.001
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.001
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.001
10 10 1.7886495290574351 0.001
10 10 2.1049041445120196 0.001
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.001
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.001
10 10 7.742636826811269 0.001
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.001
10 10 12.61856883066021 0.001
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.002
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.002
10 10 33.51602650938841 0.001
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.009999999999999998
10 10 54.62277217684337 0.0030000000000000005
10 10 64.28073117284319 0.006000000000000001
10 10 75.64633275546291 0.011000000000000001
10 10 89.02150854450375 0.017
10 10 104.7615752789664 0.017
10 10 123.28467394420659 0.023000000000000003
10 10 145.082877849594 0.027000000000000007
10 10 170.73526474706887 0.021000000000000005
10 10 200.92330025650458 0.026000000000000006
10 10 236.4489412645407 0.031
10 10 278.2559402207126 0.03900000000000001
10 10 327.4549162877725 0.041999999999999996
10 10 385.3528593710527 0.05299999999999999
10 10 453.4878508128582 0.05499999999999999
10 10 533.6699231206302 0.06999999999999998
10 10 628.0291441834247 0.07699999999999997
10 10 739.0722033525775 0.09299999999999997
10 10 869.7490026177834 0.09099999999999998
10 10 1023.5310218990247 0.09499999999999999
10 10 1204.5035402587812 0.09799999999999998
10 10 1417.4741629268049 0.09999999999999998
10 10 1668.100537200059 0.09999999999999998
10 10 1963.0406500402685 0.09999999999999998
10 10 2310.1297000831582 0.09999999999999998
10 10 2718.58824273294 0.09999999999999998
10 10 3199.2671377973843 0.09999999999999998
10 10 3764.9358067924636 0.09999999999999998
10 10 4430.621457583878 0.09999999999999998
10 10 5214.008287999684 0.09999999999999998
10 10 6135.907273413163 0.09999999999999998
10 10 7220.8090183854565 0.09999999999999998
10 10 8497.534359086438 0.09999999999999998
10 10 10000.0 0.09999999999999998


==> data/topk2/enron_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.005
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.01
2 2 35.564803062231285 0.02
2 2 47.14866363457394 0.02
2 2 62.505519252739695 0.055
2 2 82.86427728546842 0.055
2 2 109.85411419875572 0.085
2 2 145.63484775012444 0.105
2 2 193.06977288832496 0.14
2 2 255.95479226995332 0.255
2 2 339.32217718953297 0.265
2 2 449.8432668969444 0.385
2 2 596.3623316594636 0.42
2 2 790.6043210907702 0.46
2 2 1048.1131341546852 0.49
2 2 1389.4954943731361 0.5
2 2 1842.0699693267163 0.5
2 2 2442.05309454865 0.5
2 2 3237.45754281764 0.5
2 2 4291.934260128778 0.5
2 2 5689.866029018293 0.5
2 2 7543.120063354608 0.5
2 2 10000.0 0.5
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.002
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.002
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.002
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.0
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.004
5 5 26.826957952797247 0.004
5 5 35.564803062231285 0.004
5 5 47.14866363457394 0.01
5 5 62.505519252739695 0.014000000000000002
5 5 82.86427728546842 0.034
5 5 109.85411419875572 0.028000000000000004
5 5 145.63484775012444 0.036000000000000004
5 5 193.06977288832496 0.05
5 5 255.95479226995332 0.078
5 5 339.32217718953297 0.09799999999999998
5 5 449.8432668969444 0.12399999999999994
5 5 596.3623316594636 0.16599999999999995
5 5 790.6043210907702 0.18599999999999994
5 5 1048.1131341546852 0.19599999999999995
5 5 1389.4954943731361 0.19999999999999996
5 5 1842.0699693267163 0.19999999999999996
5 5 2442.05309454865 0.19999999999999996
5 5 3237.45754281764 0.19999999999999996
5 5 4291.934260128778 0.19999999999999996
5 5 5689.866029018293 0.19999999999999996
5 5 7543.120063354608 0.19999999999999996
5 5 10000.0 0.19999999999999996
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.001
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.001
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.0
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.001
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.001
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.0
10 10 15.264179671752334 0.002
10 10 20.235896477251575 0.001
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.005
10 10 47.14866363457394 0.002
10 10 62.505519252739695 0.008
10 10 82.86427728546842 0.014000000000000002
10 10 109.85411419875572 0.013000000000000001
10 10 145.63484775012444 0.023000000000000003
10 10 193.06977288832496 0.024
10 10 255.95479226995332 0.028000000000000004
10 10 339.32217718953297 0.044
10 10 449.8432668969444 0.055999999999999994
10 10 596.3623316594636 0.07399999999999998
10 10 790.6043210907702 0.08899999999999997
10 10 1048.1131341546852 0.09199999999999997
10 10 1389.4954943731361 0.09799999999999998
10 10 1842.0699693267163 0.09999999999999998
10 10 2442.05309454865 0.09999999999999998
10 10 3237.45754281764 0.09999999999999998
10 10 4291.934260128778 0.09999999999999998
10 10 5689.866029018293 0.09999999999999998
10 10 7543.120063354608 0.09999999999999998
10 10 10000.0 0.09999999999999998
20 20 0.01 0.0005
20 20 0.013257113655901088 0.001
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0015000000000000002
20 20 0.040949150623804255 0.001
20 20 0.054286754393238594 0.0
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.0005
20 20 0.12648552168552957 0.0005
20 20 0.16768329368110083 0.001
20 20 0.22229964825261944 0.001
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0015000000000000002
20 20 0.6866488450043002 0.001
20 20 0.9102981779915218 0.0005
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.0005
20 20 2.8117686979742307 0.0
20 20 3.727593720314938 0.001
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.001
20 20 15.264179671752334 0.003
20 20 20.235896477251575 0.0005
20 20 26.826957952797247 0.0015000000000000002
20 20 35.564803062231285 0.0015000000000000002
20 20 47.14866363457394 0.0025
20 20 62.505519252739695 0.0034999999999999996
20 20 82.86427728546842 0.0055000000000000005
20 20 109.85411419875572 0.0075
20 20 145.63484775012444 0.0155
20 20 193.06977288832496 0.016
20 20 255.95479226995332 0.0215
20 20 339.32217718953297 0.028999999999999995
20 20 449.8432668969444 0.029999999999999992
20 20 596.3623316594636 0.026499999999999996
20 20 790.6043210907702 0.0425
20 20 1048.1131341546852 0.04699999999999999
20 20 1389.4954943731361 0.04999999999999999
20 20 1842.0699693267163 0.04999999999999999
20 20 2442.05309454865 0.04999999999999999
20 20 3237.45754281764 0.04999999999999999
20 20 4291.934260128778 0.04999999999999999
20 20 5689.866029018293 0.04999999999999999
20 20 7543.120063354608 0.04999999999999999
20 20 10000.0 0.04999999999999999


==> data/topk2/github_ebcg.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.0
2 2 0.00703030303030303 0.0
2 2 0.00904040404040404 0.0
2 2 0.01105050505050505 0.0
2 2 0.01306060606060606 0.0
2 2 0.015070707070707071 0.0
2 2 0.017080808080808082 0.0
2 2 0.019090909090909092 0.0
2 2 0.021101010101010103 0.0
2 2 0.023111111111111114 0.0
2 2 0.02512121212121212 0.0
2 2 0.02713131313131313 0.0
2 2 0.02914141414141414 0.0
2 2 0.031151515151515152 0.0
2 2 0.03316161616161616 0.0
2 2 0.03517171717171717 0.0
2 2 0.037181818181818184 0.0
2 2 0.039191919191919194 0.0
2 2 0.041202020202020205 0.0
2 2 0.043212121212121216 0.0
2 2 0.045222222222222226 0.0
2 2 0.04723232323232324 0.0
2 2 0.04924242424242424 0.0
2 2 0.05125252525252525 0.0
2 2 0.05326262626262626 0.0
2 2 0.05527272727272727 0.0
2 2 0.05728282828282828 0.0
2 2 0.05929292929292929 0.0
2 2 0.061303030303030304 0.0
2 2 0.06331313131313131 0.0
2 2 0.06532323232323232 0.0
2 2 0.06733333333333333 0.0
2 2 0.06934343434343435 0.0
2 2 0.07135353535353535 0.0
2 2 0.07336363636363637 0.0
2 2 0.07537373737373737 0.0
2 2 0.07738383838383839 0.0
2 2 0.07939393939393939 0.0
2 2 0.08140404040404041 0.0
2 2 0.08341414141414141 0.0
2 2 0.08542424242424243 0.0
2 2 0.08743434343434343 0.0
2 2 0.08944444444444445 0.0
2 2 0.09145454545454546 0.0
2 2 0.09346464646464647 0.0
2 2 0.09547474747474748 0.0
2 2 0.09748484848484848 0.0
2 2 0.0994949494949495 0.0
2 2 0.1015050505050505 0.0
2 2 0.10351515151515152 0.0
2 2 0.10552525252525252 0.0
2 2 0.10753535353535354 0.0
2 2 0.10954545454545454 0.0
2 2 0.11155555555555556 0.0
2 2 0.11356565656565656 0.0
2 2 0.11557575757575758 0.0
2 2 0.11758585858585859 0.0
2 2 0.1195959595959596 0.0
2 2 0.1216060606060606 0.0
2 2 0.12361616161616162 0.0
2 2 0.1256262626262626 0.0
2 2 0.12763636363636363 0.0
2 2 0.12964646464646465 0.0
2 2 0.13165656565656567 0.0
2 2 0.13366666666666666 0.0
2 2 0.13567676767676767 0.0
2 2 0.1376868686868687 0.0
2 2 0.1396969696969697 0.0
2 2 0.1417070707070707 0.0
2 2 0.14371717171717172 0.0
2 2 0.14572727272727273 0.0
2 2 0.14773737373737375 0.0
2 2 0.14974747474747474 0.0
2 2 0.15175757575757576 0.0
2 2 0.15376767676767678 0.0
2 2 0.1557777777777778 0.0
2 2 0.15778787878787878 0.0
2 2 0.1597979797979798 0.0
2 2 0.16180808080808082 0.0
2 2 0.1638181818181818 0.0
2 2 0.16582828282828282 0.0
2 2 0.16783838383838384 0.0
2 2 0.16984848484848486 0.0
2 2 0.17185858585858585 0.0
2 2 0.17386868686868687 0.0
2 2 0.17587878787878788 0.0
2 2 0.1778888888888889 0.0
2 2 0.1798989898989899 0.0
2 2 0.1819090909090909 0.0
2 2 0.18391919191919193 0.0
2 2 0.18592929292929294 0.0
2 2 0.18793939393939393 0.0
2 2 0.18994949494949495 0.0
2 2 0.19195959595959597 0.0
2 2 0.19396969696969696 0.0
2 2 0.19597979797979798 0.0
2 2 0.197989898989899 0.0
2 2 0.2 0.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.0
10 10 0.01105050505050505 0.0
10 10 0.01306060606060606 0.0
10 10 0.015070707070707071 0.0
10 10 0.017080808080808082 0.0
10 10 0.019090909090909092 0.001
10 10 0.021101010101010103 0.0
10 10 0.023111111111111114 0.0
10 10 0.02512121212121212 0.0
10 10 0.02713131313131313 0.0
10 10 0.02914141414141414 0.001
10 10 0.031151515151515152 0.001
10 10 0.03316161616161616 0.0
10 10 0.03517171717171717 0.0
10 10 0.037181818181818184 0.0
10 10 0.039191919191919194 0.0
10 10 0.041202020202020205 0.0
10 10 0.043212121212121216 0.0
10 10 0.045222222222222226 0.0
10 10 0.04723232323232324 0.0
10 10 0.04924242424242424 0.0
10 10 0.05125252525252525 0.0
10 10 0.05326262626262626 0.001
10 10 0.05527272727272727 0.001
10 10 0.05728282828282828 0.0
10 10 0.05929292929292929 0.0
10 10 0.061303030303030304 0.0
10 10 0.06331313131313131 0.0
10 10 0.06532323232323232 0.0
10 10 0.06733333333333333 0.0
10 10 0.06934343434343435 0.0
10 10 0.07135353535353535 0.001
10 10 0.07336363636363637 0.0
10 10 0.07537373737373737 0.0
10 10 0.07738383838383839 0.0
10 10 0.07939393939393939 0.0
10 10 0.08140404040404041 0.001
10 10 0.08341414141414141 0.0
10 10 0.08542424242424243 0.0
10 10 0.08743434343434343 0.001
10 10 0.08944444444444445 0.001
10 10 0.09145454545454546 0.0
10 10 0.09346464646464647 0.0
10 10 0.09547474747474748 0.0
10 10 0.09748484848484848 0.0
10 10 0.0994949494949495 0.001
10 10 0.1015050505050505 0.0
10 10 0.10351515151515152 0.0
10 10 0.10552525252525252 0.0
10 10 0.10753535353535354 0.0
10 10 0.10954545454545454 0.0
10 10 0.11155555555555556 0.001
10 10 0.11356565656565656 0.002
10 10 0.11557575757575758 0.001
10 10 0.11758585858585859 0.0
10 10 0.1195959595959596 0.0
10 10 0.1216060606060606 0.0
10 10 0.12361616161616162 0.0
10 10 0.1256262626262626 0.001
10 10 0.12763636363636363 0.001
10 10 0.12964646464646465 0.0
10 10 0.13165656565656567 0.0
10 10 0.13366666666666666 0.0
10 10 0.13567676767676767 0.0
10 10 0.1376868686868687 0.0
10 10 0.1396969696969697 0.0
10 10 0.1417070707070707 0.0
10 10 0.14371717171717172 0.0
10 10 0.14572727272727273 0.0
10 10 0.14773737373737375 0.0030000000000000005
10 10 0.14974747474747474 0.001
10 10 0.15175757575757576 0.0
10 10 0.15376767676767678 0.001
10 10 0.1557777777777778 0.0
10 10 0.15778787878787878 0.0
10 10 0.1597979797979798 0.001
10 10 0.16180808080808082 0.0
10 10 0.1638181818181818 0.0
10 10 0.16582828282828282 0.001
10 10 0.16783838383838384 0.001
10 10 0.16984848484848486 0.001
10 10 0.17185858585858585 0.0
10 10 0.17386868686868687 0.0
10 10 0.17587878787878788 0.0
10 10 0.1778888888888889 0.0
10 10 0.1798989898989899 0.0
10 10 0.1819090909090909 0.0
10 10 0.18391919191919193 0.002
10 10 0.18592929292929294 0.001
10 10 0.18793939393939393 0.0
10 10 0.18994949494949495 0.0
10 10 0.19195959595959597 0.0
10 10 0.19396969696969696 0.0
10 10 0.19597979797979798 0.0
10 10 0.197989898989899 0.001
10 10 0.2 0.0


==> data/topk2/github_ebcg.txt <==
k kp epsilon acc
2 2 0.025 0.0
2 2 0.05 0.0
2 2 0.075 0.0
2 2 0.1 0.0
2 2 0.125 0.0
2 2 0.15 0.0
2 2 0.175 0.0
2 2 0.2 0.0
5 5 0.025 0.0
5 5 0.05 0.0
5 5 0.075 0.0
5 5 0.1 0.0
5 5 0.125 0.0
5 5 0.15 0.0
5 5 0.175 0.0
5 5 0.2 0.0
10 10 0.025 0.0
10 10 0.05 0.001
10 10 0.075 0.001
10 10 0.1 0.0
10 10 0.125 0.0
10 10 0.15 0.0
10 10 0.175 0.0
10 10 0.2 0.0
20 20 0.025 0.0005
20 20 0.05 0.0015000000000000002
20 20 0.075 0.0005
20 20 0.1 0.0015000000000000002
20 20 0.125 0.0005
20 20 0.15 0.0005
20 20 0.175 0.0
20 20 0.2 0.001


==> data/topk2/github_ebcg_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.005
2 2 12.61856883066021 0.015
2 2 14.849682622544636 0.02
2 2 17.47528400007683 0.05
2 2 20.565123083486515 0.195
2 2 24.201282647943835 0.41
2 2 28.48035868435799 0.5
2 2 33.51602650938841 0.52
2 2 39.442060594376564 0.6
2 2 46.41588833612773 0.795
2 2 54.62277217684337 0.98
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.0
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.001
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.0
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.002
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.0
10 10 0.013530477745798068 0.0
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.001
10 10 0.06892612104349695 0.001
10 10 0.08111308307896868 0.0
10 10 0.09545484566618337 0.0
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.001
10 10 0.29836472402833375 0.0
10 10 0.3511191734215131 0.0
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.001
10 10 0.6734150657750821 0.001
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.001
10 10 1.0974987654930557 0.001
10 10 1.291549665014884 0.0
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.001
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.0
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.0
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.0
10 10 17.47528400007683 0.001
10 10 20.565123083486515 0.001
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.001
10 10 46.41588833612773 0.0
10 10 54.62277217684337 0.004
10 10 64.28073117284319 0.005
10 10 75.64633275546291 0.02
10 10 89.02150854450375 0.051
10 10 104.7615752789664 0.10099999999999998
10 10 123.28467394420659 0.10599999999999998
10 10 145.082877849594 0.118
10 10 170.73526474706887 0.14799999999999996
10 10 200.92330025650458 0.19199999999999995
10 10 236.4489412645407 0.20099999999999996
10 10 278.2559402207126 0.20099999999999996
10 10 327.4549162877725 0.20199999999999996
10 10 385.3528593710527 0.20099999999999998
10 10 453.4878508128582 0.204
10 10 533.6699231206302 0.206
10 10 628.0291441834247 0.214
10 10 739.0722033525775 0.21999999999999997
10 10 869.7490026177834 0.256
10 10 1023.5310218990247 0.30999999999999994
10 10 1204.5035402587812 0.3739999999999999
10 10 1417.4741629268049 0.434
10 10 1668.100537200059 0.486
10 10 1963.0406500402685 0.5730000000000001
10 10 2310.1297000831582 0.667
10 10 2718.58824273294 0.723
10 10 3199.2671377973843 0.775
10 10 3764.9358067924636 0.8280000000000001
10 10 4430.621457583878 0.8690000000000003
10 10 5214.008287999684 0.9190000000000002
10 10 6135.907273413163 0.9640000000000001
10 10 7220.8090183854565 0.9840000000000001
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk2/github_ebcg_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.015
2 2 15.264179671752334 0.035
2 2 20.235896477251575 0.16
2 2 26.826957952797247 0.49
2 2 35.564803062231285 0.575
2 2 47.14866363457394 0.78
2 2 62.505519252739695 0.995
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.0
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.002
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.0
5 5 1.2067926406393288 0.002
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.002
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.002
5 5 20.235896477251575 0.002
5 5 26.826957952797247 0.006000000000000001
5 5 35.564803062231285 0.016
5 5 47.14866363457394 0.08999999999999998
5 5 62.505519252739695 0.21199999999999997
5 5 82.86427728546842 0.25
5 5 109.85411419875572 0.3819999999999999
5 5 145.63484775012444 0.3999999999999999
5 5 193.06977288832496 0.3999999999999999
5 5 255.95479226995332 0.4059999999999999
5 5 339.32217718953297 0.4059999999999999
5 5 449.8432668969444 0.46799999999999997
5 5 596.3623316594636 0.6419999999999999
5 5 790.6043210907702 0.778
5 5 1048.1131341546852 0.8799999999999999
5 5 1389.4954943731361 0.946
5 5 1842.0699693267163 0.96
5 5 2442.05309454865 0.97
5 5 3237.45754281764 0.9780000000000001
5 5 4291.934260128778 0.996
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.001
10 10 0.013257113655901088 0.001
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.0
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.001
10 10 0.6866488450043002 0.001
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.001
10 10 1.5998587196060574 0.0
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.0
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.001
10 10 35.564803062231285 0.002
10 10 47.14866363457394 0.0030000000000000005
10 10 62.505519252739695 0.006999999999999999
10 10 82.86427728546842 0.029000000000000005
10 10 109.85411419875572 0.103
10 10 145.63484775012444 0.118
10 10 193.06977288832496 0.18599999999999997
10 10 255.95479226995332 0.19999999999999996
10 10 339.32217718953297 0.20099999999999996
10 10 449.8432668969444 0.20199999999999996
10 10 596.3623316594636 0.20299999999999996
10 10 790.6043210907702 0.23399999999999996
10 10 1048.1131341546852 0.3319999999999999
10 10 1389.4954943731361 0.424
10 10 1842.0699693267163 0.534
10 10 2442.05309454865 0.675
10 10 3237.45754281764 0.775
10 10 4291.934260128778 0.8660000000000003
10 10 5689.866029018293 0.9500000000000002
10 10 7543.120063354608 0.98
10 10 10000.0 1.0
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0005
20 20 0.017575106248547922 0.0
20 20 0.023299518105153717 0.0
20 20 0.030888435964774818 0.0005
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.0005
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.001
20 20 0.12648552168552957 0.0
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.0
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.001
20 20 0.517947467923121 0.0
20 20 0.6866488450043002 0.0
20 20 0.9102981779915218 0.0005
20 20 1.2067926406393288 0.0005
20 20 1.5998587196060574 0.0005
20 20 2.1209508879201904 0.001
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0005
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0
20 20 20.235896477251575 0.001
20 20 26.826957952797247 0.001
20 20 35.564803062231285 0.0005
20 20 47.14866363457394 0.0
20 20 62.505519252739695 0.001
20 20 82.86427728546842 0.004
20 20 109.85411419875572 0.004
20 20 145.63484775012444 0.015500000000000003
20 20 193.06977288832496 0.04899999999999999
20 20 255.95479226995332 0.057999999999999996
20 20 339.32217718953297 0.0855
20 20 449.8432668969444 0.10049999999999998
20 20 596.3623316594636 0.10049999999999998
20 20 790.6043210907702 0.10149999999999998
20 20 1048.1131341546852 0.105
20 20 1389.4954943731361 0.1225
20 20 1842.0699693267163 0.15849999999999997
20 20 2442.05309454865 0.214
20 20 3237.45754281764 0.27899999999999997
20 20 4291.934260128778 0.3559999999999999
20 20 5689.866029018293 0.42100000000000004
20 20 7543.120063354608 0.512
20 20 10000.0 0.682


==> data/topk2/github_ebcls.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.095
2 2 0.00703030303030303 0.64
2 2 0.00904040404040404 0.975
2 2 0.01105050505050505 1.0
2 2 0.01306060606060606 1.0
2 2 0.015070707070707071 1.0
2 2 0.017080808080808082 1.0
2 2 0.019090909090909092 1.0
2 2 0.021101010101010103 1.0
2 2 0.023111111111111114 1.0
2 2 0.02512121212121212 1.0
2 2 0.02713131313131313 1.0
2 2 0.02914141414141414 1.0
2 2 0.031151515151515152 1.0
2 2 0.03316161616161616 1.0
2 2 0.03517171717171717 1.0
2 2 0.037181818181818184 1.0
2 2 0.039191919191919194 1.0
2 2 0.041202020202020205 1.0
2 2 0.043212121212121216 1.0
2 2 0.045222222222222226 1.0
2 2 0.04723232323232324 1.0
2 2 0.04924242424242424 1.0
2 2 0.05125252525252525 1.0
2 2 0.05326262626262626 1.0
2 2 0.05527272727272727 1.0
2 2 0.05728282828282828 1.0
2 2 0.05929292929292929 1.0
2 2 0.061303030303030304 1.0
2 2 0.06331313131313131 1.0
2 2 0.06532323232323232 1.0
2 2 0.06733333333333333 1.0
2 2 0.06934343434343435 1.0
2 2 0.07135353535353535 1.0
2 2 0.07336363636363637 1.0
2 2 0.07537373737373737 1.0
2 2 0.07738383838383839 1.0
2 2 0.07939393939393939 1.0
2 2 0.08140404040404041 1.0
2 2 0.08341414141414141 1.0
2 2 0.08542424242424243 1.0
2 2 0.08743434343434343 1.0
2 2 0.08944444444444445 1.0
2 2 0.09145454545454546 1.0
2 2 0.09346464646464647 1.0
2 2 0.09547474747474748 1.0
2 2 0.09748484848484848 1.0
2 2 0.0994949494949495 1.0
2 2 0.1015050505050505 1.0
2 2 0.10351515151515152 1.0
2 2 0.10552525252525252 1.0
2 2 0.10753535353535354 1.0
2 2 0.10954545454545454 1.0
2 2 0.11155555555555556 1.0
2 2 0.11356565656565656 1.0
2 2 0.11557575757575758 1.0
2 2 0.11758585858585859 1.0
2 2 0.1195959595959596 1.0
2 2 0.1216060606060606 1.0
2 2 0.12361616161616162 1.0
2 2 0.1256262626262626 1.0
2 2 0.12763636363636363 1.0
2 2 0.12964646464646465 1.0
2 2 0.13165656565656567 1.0
2 2 0.13366666666666666 1.0
2 2 0.13567676767676767 1.0
2 2 0.1376868686868687 1.0
2 2 0.1396969696969697 1.0
2 2 0.1417070707070707 1.0
2 2 0.14371717171717172 1.0
2 2 0.14572727272727273 1.0
2 2 0.14773737373737375 1.0
2 2 0.14974747474747474 1.0
2 2 0.15175757575757576 1.0
2 2 0.15376767676767678 1.0
2 2 0.1557777777777778 1.0
2 2 0.15778787878787878 1.0
2 2 0.1597979797979798 1.0
2 2 0.16180808080808082 1.0
2 2 0.1638181818181818 1.0
2 2 0.16582828282828282 1.0
2 2 0.16783838383838384 1.0
2 2 0.16984848484848486 1.0
2 2 0.17185858585858585 1.0
2 2 0.17386868686868687 1.0
2 2 0.17587878787878788 1.0
2 2 0.1778888888888889 1.0
2 2 0.1798989898989899 1.0
2 2 0.1819090909090909 1.0
2 2 0.18391919191919193 1.0
2 2 0.18592929292929294 1.0
2 2 0.18793939393939393 1.0
2 2 0.18994949494949495 1.0
2 2 0.19195959595959597 1.0
2 2 0.19396969696969696 1.0
2 2 0.19597979797979798 1.0
2 2 0.197989898989899 1.0
2 2 0.2 1.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.001
10 10 0.01105050505050505 0.002
10 10 0.01306060606060606 0.0030000000000000005
10 10 0.015070707070707071 0.006
10 10 0.017080808080808082 0.009000000000000001
10 10 0.019090909090909092 0.014000000000000002
10 10 0.021101010101010103 0.024000000000000004
10 10 0.023111111111111114 0.046
10 10 0.02512121212121212 0.09299999999999999
10 10 0.02713131313131313 0.132
10 10 0.02914141414141414 0.162
10 10 0.031151515151515152 0.185
10 10 0.03316161616161616 0.20699999999999996
10 10 0.03517171717171717 0.213
10 10 0.037181818181818184 0.22
10 10 0.039191919191919194 0.21900000000000003
10 10 0.041202020202020205 0.222
10 10 0.043212121212121216 0.22799999999999998
10 10 0.045222222222222226 0.23399999999999999
10 10 0.04723232323232324 0.256
10 10 0.04924242424242424 0.277
10 10 0.05125252525252525 0.293
10 10 0.05326262626262626 0.297
10 10 0.05527272727272727 0.3329999999999999
10 10 0.05728282828282828 0.36
10 10 0.05929292929292929 0.3869999999999999
10 10 0.061303030303030304 0.412
10 10 0.06331313131313131 0.424
10 10 0.06532323232323232 0.436
10 10 0.06733333333333333 0.475
10 10 0.06934343434343435 0.4800000000000001
10 10 0.07135353535353535 0.5
10 10 0.07336363636363637 0.519
10 10 0.07537373737373737 0.524
10 10 0.07738383838383839 0.5589999999999999
10 10 0.07939393939393939 0.576
10 10 0.08140404040404041 0.602
10 10 0.08341414141414141 0.6160000000000001
10 10 0.08542424242424243 0.633
10 10 0.08743434343434343 0.6459999999999999
10 10 0.08944444444444445 0.6459999999999999
10 10 0.09145454545454546 0.6619999999999999
10 10 0.09346464646464647 0.676
10 10 0.09547474747474748 0.6829999999999999
10 10 0.09748484848484848 0.708
10 10 0.0994949494949495 0.7139999999999997
10 10 0.1015050505050505 0.7190000000000001
10 10 0.10351515151515152 0.731
10 10 0.10552525252525252 0.743
10 10 0.10753535353535354 0.7549999999999999
10 10 0.10954545454545454 0.7639999999999999
10 10 0.11155555555555556 0.7709999999999998
10 10 0.11356565656565656 0.785
10 10 0.11557575757575758 0.7930000000000001
10 10 0.11758585858585859 0.7879999999999999
10 10 0.1195959595959596 0.804
10 10 0.1216060606060606 0.809
10 10 0.12361616161616162 0.8140000000000001
10 10 0.1256262626262626 0.815
10 10 0.12763636363636363 0.8370000000000001
10 10 0.12964646464646465 0.8290000000000002
10 10 0.13165656565656567 0.8350000000000002
10 10 0.13366666666666666 0.833
10 10 0.13567676767676767 0.8580000000000004
10 10 0.1376868686868687 0.8580000000000002
10 10 0.1396969696969697 0.8510000000000002
10 10 0.1417070707070707 0.8440000000000002
10 10 0.14371717171717172 0.8660000000000003
10 10 0.14572727272727273 0.8590000000000002
10 10 0.14773737373737375 0.872
10 10 0.14974747474747474 0.8660000000000001
10 10 0.15175757575757576 0.8660000000000001
10 10 0.15376767676767678 0.8690000000000003
10 10 0.1557777777777778 0.8790000000000002
10 10 0.15778787878787878 0.8850000000000002
10 10 0.1597979797979798 0.8720000000000003
10 10 0.16180808080808082 0.8850000000000002
10 10 0.1638181818181818 0.882
10 10 0.16582828282828282 0.8810000000000001
10 10 0.16783838383838384 0.877
10 10 0.16984848484848486 0.8970000000000004
10 10 0.17185858585858585 0.8860000000000003
10 10 0.17386868686868687 0.8880000000000001
10 10 0.17587878787878788 0.8900000000000002
10 10 0.1778888888888889 0.8900000000000001
10 10 0.1798989898989899 0.8960000000000002
10 10 0.1819090909090909 0.9000000000000001
10 10 0.18391919191919193 0.8850000000000002
10 10 0.18592929292929294 0.8860000000000003
10 10 0.18793939393939393 0.8880000000000002
10 10 0.18994949494949495 0.9000000000000001
10 10 0.19195959595959597 0.9050000000000001
10 10 0.19396969696969696 0.9010000000000004
10 10 0.19597979797979798 0.9050000000000002
10 10 0.197989898989899 0.9040000000000004
10 10 0.2 0.8990000000000002


==> data/topk2/github_ebcls.txt <==
k kp epsilon acc
2 2 0.025 1.0
2 2 0.05 1.0
2 2 0.075 1.0
2 2 0.1 1.0
2 2 0.125 1.0
2 2 0.15 1.0
2 2 0.175 1.0
2 2 0.2 1.0
5 5 0.025 0.44599999999999995
5 5 0.05 0.8779999999999998
5 5 0.075 0.932
5 5 0.1 0.9480000000000001
5 5 0.125 0.9540000000000001
5 5 0.15 0.972
5 5 0.175 0.9780000000000001
5 5 0.2 0.9740000000000001
10 10 0.025 0.09199999999999997
10 10 0.05 0.30499999999999994
10 10 0.075 0.541
10 10 0.1 0.7150000000000002
10 10 0.125 0.8270000000000002
10 10 0.15 0.8810000000000001
10 10 0.175 0.884
10 10 0.2 0.8980000000000002
20 20 0.025 0.0015000000000000002
20 20 0.05 0.06749999999999999
20 20 0.075 0.12399999999999999
20 20 0.1 0.1819999999999999
20 20 0.125 0.265
20 20 0.15 0.348
20 20 0.175 0.42499999999999993
20 20 0.2 0.5259999999999999


==> data/topk2/github_ebcls_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.01
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.01
2 2 0.004328761281083057 0.045
2 2 0.0050941380148163806 0.1
2 2 0.005994842503189409 0.26
2 2 0.007054802310718645 0.61
2 2 0.008302175681319744 0.895
2 2 0.009770099572992247 0.985
2 2 0.011497569953977356 0.995
2 2 0.013530477745798068 1.0
2 2 0.015922827933410922 1.0
2 2 0.01873817422860384 1.0
2 2 0.022051307399030457 1.0
2 2 0.02595024211399736 1.0
2 2 0.030538555088334154 1.0
2 2 0.03593813663804628 1.0
2 2 0.04229242874389499 1.0
2 2 0.04977023564332109 1.0
2 2 0.058570208180566644 1.0
2 2 0.06892612104349695 1.0
2 2 0.08111308307896868 1.0
2 2 0.09545484566618337 1.0
2 2 0.11233240329780277 1.0
2 2 0.13219411484660287 1.0
2 2 0.15556761439304723 1.0
2 2 0.18307382802953678 1.0
2 2 0.21544346900318823 1.0
2 2 0.25353644939701114 1.0
2 2 0.29836472402833375 1.0
2 2 0.3511191734215131 1.0
2 2 0.41320124001153347 1.0
2 2 0.4862601580065353 1.0
2 2 0.5722367659350214 1.0
2 2 0.6734150657750821 1.0
2 2 0.7924828983539169 1.0
2 2 0.9326033468832199 1.0
2 2 1.0974987654930557 1.0
2 2 1.291549665014884 1.0
2 2 1.5199110829529332 1.0
2 2 1.7886495290574351 1.0
2 2 2.1049041445120196 1.0
2 2 2.477076355991709 1.0
2 2 2.9150530628251756 1.0
2 2 3.4304692863149158 1.0
2 2 4.037017258596554 1.0
2 2 4.750810162102793 1.0
2 2 5.5908101825122225 1.0
2 2 6.579332246575675 1.0
2 2 7.742636826811269 1.0
2 2 9.111627561154886 1.0
2 2 10.722672220103231 1.0
2 2 12.61856883066021 1.0
2 2 14.849682622544636 1.0
2 2 17.47528400007683 1.0
2 2 20.565123083486515 1.0
2 2 24.201282647943835 1.0
2 2 28.48035868435799 1.0
2 2 33.51602650938841 1.0
2 2 39.442060594376564 1.0
2 2 46.41588833612773 1.0
2 2 54.62277217684337 1.0
2 2 64.28073117284319 1.0
2 2 75.64633275546291 1.0
2 2 89.02150854450375 1.0
2 2 104.7615752789664 1.0
2 2 123.28467394420659 1.0
2 2 145.082877849594 1.0
2 2 170.73526474706887 1.0
2 2 200.92330025650458 1.0
2 2 236.4489412645407 1.0
2 2 278.2559402207126 1.0
2 2 327.4549162877725 1.0
2 2 385.3528593710527 1.0
2 2 453.4878508128582 1.0
2 2 533.6699231206302 1.0
2 2 628.0291441834247 1.0
2 2 739.0722033525775 1.0
2 2 869.7490026177834 1.0
2 2 1023.5310218990247 1.0
2 2 1204.5035402587812 1.0
2 2 1417.4741629268049 1.0
2 2 1668.100537200059 1.0
2 2 1963.0406500402685 1.0
2 2 2310.1297000831582 1.0
2 2 2718.58824273294 1.0
2 2 3199.2671377973843 1.0
2 2 3764.9358067924636 1.0
2 2 4430.621457583878 1.0
2 2 5214.008287999684 1.0
2 2 6135.907273413163 1.0
2 2 7220.8090183854565 1.0
2 2 8497.534359086438 1.0
2 2 10000.0 1.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.001
10 10 0.0013848863713938732 0.002
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.001
10 10 0.0026560877829466868 0.002
10 10 0.0031257158496882354 0.001
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0030000000000000005
10 10 0.007054802310718645 0.001
10 10 0.008302175681319744 0.001
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.004
10 10 0.013530477745798068 0.002
10 10 0.015922827933410922 0.012000000000000002
10 10 0.01873817422860384 0.019000000000000003
10 10 0.022051307399030457 0.040999999999999995
10 10 0.02595024211399736 0.08999999999999998
10 10 0.030538555088334154 0.176
10 10 0.03593813663804628 0.213
10 10 0.04229242874389499 0.22399999999999998
10 10 0.04977023564332109 0.274
10 10 0.058570208180566644 0.35999999999999993
10 10 0.06892612104349695 0.479
10 10 0.08111308307896868 0.581
10 10 0.09545484566618337 0.6960000000000002
10 10 0.11233240329780277 0.7780000000000001
10 10 0.13219411484660287 0.8360000000000001
10 10 0.15556761439304723 0.8660000000000002
10 10 0.18307382802953678 0.894
10 10 0.21544346900318823 0.904
10 10 0.25353644939701114 0.919
10 10 0.29836472402833375 0.9310000000000003
10 10 0.3511191734215131 0.9380000000000002
10 10 0.41320124001153347 0.9400000000000003
10 10 0.4862601580065353 0.955
10 10 0.5722367659350214 0.9640000000000003
10 10 0.6734150657750821 0.98
10 10 0.7924828983539169 0.9790000000000001
10 10 0.9326033468832199 0.987
10 10 1.0974987654930557 0.9940000000000001
10 10 1.291549665014884 0.996
10 10 1.5199110829529332 0.997
10 10 1.7886495290574351 0.9990000000000001
10 10 2.1049041445120196 1.0
10 10 2.477076355991709 1.0
10 10 2.9150530628251756 1.0
10 10 3.4304692863149158 1.0
10 10 4.037017258596554 1.0
10 10 4.750810162102793 1.0
10 10 5.5908101825122225 1.0
10 10 6.579332246575675 1.0
10 10 7.742636826811269 1.0
10 10 9.111627561154886 1.0
10 10 10.722672220103231 1.0
10 10 12.61856883066021 1.0
10 10 14.849682622544636 1.0
10 10 17.47528400007683 1.0
10 10 20.565123083486515 1.0
10 10 24.201282647943835 1.0
10 10 28.48035868435799 1.0
10 10 33.51602650938841 1.0
10 10 39.442060594376564 1.0
10 10 46.41588833612773 1.0
10 10 54.62277217684337 1.0
10 10 64.28073117284319 1.0
10 10 75.64633275546291 1.0
10 10 89.02150854450375 1.0
10 10 104.7615752789664 1.0
10 10 123.28467394420659 1.0
10 10 145.082877849594 1.0
10 10 170.73526474706887 1.0
10 10 200.92330025650458 1.0
10 10 236.4489412645407 1.0
10 10 278.2559402207126 1.0
10 10 327.4549162877725 1.0
10 10 385.3528593710527 1.0
10 10 453.4878508128582 1.0
10 10 533.6699231206302 1.0
10 10 628.0291441834247 1.0
10 10 739.0722033525775 1.0
10 10 869.7490026177834 1.0
10 10 1023.5310218990247 1.0
10 10 1204.5035402587812 1.0
10 10 1417.4741629268049 1.0
10 10 1668.100537200059 1.0
10 10 1963.0406500402685 1.0
10 10 2310.1297000831582 1.0
10 10 2718.58824273294 1.0
10 10 3199.2671377973843 1.0
10 10 3764.9358067924636 1.0
10 10 4430.621457583878 1.0
10 10 5214.008287999684 1.0
10 10 6135.907273413163 1.0
10 10 7220.8090183854565 1.0
10 10 8497.534359086438 1.0
10 10 10000.0 1.0


==> data/topk2/github_ebcls_log.txt <==
k kp epsilon acc
2 2 0.01 0.985
2 2 0.013257113655901088 1.0
2 2 0.017575106248547922 1.0
2 2 0.023299518105153717 1.0
2 2 0.030888435964774818 1.0
2 2 0.040949150623804255 1.0
2 2 0.054286754393238594 1.0
2 2 0.07196856730011521 1.0
2 2 0.09540954763499938 1.0
2 2 0.12648552168552957 1.0
2 2 0.16768329368110083 1.0
2 2 0.22229964825261944 1.0
2 2 0.29470517025518095 1.0
2 2 0.3906939937054617 1.0
2 2 0.517947467923121 1.0
2 2 0.6866488450043002 1.0
2 2 0.9102981779915218 1.0
2 2 1.2067926406393288 1.0
2 2 1.5998587196060574 1.0
2 2 2.1209508879201904 1.0
2 2 2.8117686979742307 1.0
2 2 3.727593720314938 1.0
2 2 4.941713361323833 1.0
2 2 6.551285568595509 1.0
2 2 8.68511373751352 1.0
2 2 11.513953993264469 1.0
2 2 15.264179671752334 1.0
2 2 20.235896477251575 1.0
2 2 26.826957952797247 1.0
2 2 35.564803062231285 1.0
2 2 47.14866363457394 1.0
2 2 62.505519252739695 1.0
2 2 82.86427728546842 1.0
2 2 109.85411419875572 1.0
2 2 145.63484775012444 1.0
2 2 193.06977288832496 1.0
2 2 255.95479226995332 1.0
2 2 339.32217718953297 1.0
2 2 449.8432668969444 1.0
2 2 596.3623316594636 1.0
2 2 790.6043210907702 1.0
2 2 1048.1131341546852 1.0
2 2 1389.4954943731361 1.0
2 2 1842.0699693267163 1.0
2 2 2442.05309454865 1.0
2 2 3237.45754281764 1.0
2 2 4291.934260128778 1.0
2 2 5689.866029018293 1.0
2 2 7543.120063354608 1.0
2 2 10000.0 1.0
5 5 0.01 0.026000000000000006
5 5 0.013257113655901088 0.11599999999999998
5 5 0.017575106248547922 0.366
5 5 0.023299518105153717 0.43399999999999994
5 5 0.030888435964774818 0.57
5 5 0.040949150623804255 0.8440000000000001
5 5 0.054286754393238594 0.9159999999999999
5 5 0.07196856730011521 0.924
5 5 0.09540954763499938 0.95
5 5 0.12648552168552957 0.966
5 5 0.16768329368110083 0.9760000000000001
5 5 0.22229964825261944 0.982
5 5 0.29470517025518095 0.996
5 5 0.3906939937054617 1.0
5 5 0.517947467923121 0.998
5 5 0.6866488450043002 1.0
5 5 0.9102981779915218 1.0
5 5 1.2067926406393288 1.0
5 5 1.5998587196060574 1.0
5 5 2.1209508879201904 1.0
5 5 2.8117686979742307 1.0
5 5 3.727593720314938 1.0
5 5 4.941713361323833 1.0
5 5 6.551285568595509 1.0
5 5 8.68511373751352 1.0
5 5 11.513953993264469 1.0
5 5 15.264179671752334 1.0
5 5 20.235896477251575 1.0
5 5 26.826957952797247 1.0
5 5 35.564803062231285 1.0
5 5 47.14866363457394 1.0
5 5 62.505519252739695 1.0
5 5 82.86427728546842 1.0
5 5 109.85411419875572 1.0
5 5 145.63484775012444 1.0
5 5 193.06977288832496 1.0
5 5 255.95479226995332 1.0
5 5 339.32217718953297 1.0
5 5 449.8432668969444 1.0
5 5 596.3623316594636 1.0
5 5 790.6043210907702 1.0
5 5 1048.1131341546852 1.0
5 5 1389.4954943731361 1.0
5 5 1842.0699693267163 1.0
5 5 2442.05309454865 1.0
5 5 3237.45754281764 1.0
5 5 4291.934260128778 1.0
5 5 5689.866029018293 1.0
5 5 7543.120063354608 1.0
5 5 10000.0 1.0
10 10 0.01 0.005
10 10 0.013257113655901088 0.004
10 10 0.017575106248547922 0.011000000000000001
10 10 0.023299518105153717 0.05199999999999999
10 10 0.030888435964774818 0.17900000000000002
10 10 0.040949150623804255 0.22900000000000006
10 10 0.054286754393238594 0.325
10 10 0.07196856730011521 0.49999999999999994
10 10 0.09540954763499938 0.691
10 10 0.12648552168552957 0.8150000000000002
10 10 0.16768329368110083 0.8750000000000004
10 10 0.22229964825261944 0.9079999999999999
10 10 0.29470517025518095 0.9240000000000002
10 10 0.3906939937054617 0.9490000000000001
10 10 0.517947467923121 0.97
10 10 0.6866488450043002 0.9800000000000001
10 10 0.9102981779915218 0.99
10 10 1.2067926406393288 0.9990000000000001
10 10 1.5998587196060574 1.0
10 10 2.1209508879201904 1.0
10 10 2.8117686979742307 1.0
10 10 3.727593720314938 1.0
10 10 4.941713361323833 1.0
10 10 6.551285568595509 1.0
10 10 8.68511373751352 1.0
10 10 11.513953993264469 1.0
10 10 15.264179671752334 1.0
10 10 20.235896477251575 1.0
10 10 26.826957952797247 1.0
10 10 35.564803062231285 1.0
10 10 47.14866363457394 1.0
10 10 62.505519252739695 1.0
10 10 82.86427728546842 1.0
10 10 109.85411419875572 1.0
10 10 145.63484775012444 1.0
10 10 193.06977288832496 1.0
10 10 255.95479226995332 1.0
10 10 339.32217718953297 1.0
10 10 449.8432668969444 1.0
10 10 596.3623316594636 1.0
10 10 790.6043210907702 1.0
10 10 1048.1131341546852 1.0
10 10 1389.4954943731361 1.0
10 10 1842.0699693267163 1.0
10 10 2442.05309454865 1.0
10 10 3237.45754281764 1.0
10 10 4291.934260128778 1.0
10 10 5689.866029018293 1.0
10 10 7543.120063354608 1.0
10 10 10000.0 1.0
20 20 0.01 0.001
20 20 0.013257113655901088 0.0015000000000000002
20 20 0.017575106248547922 0.0015000000000000002
20 20 0.023299518105153717 0.002
20 20 0.030888435964774818 0.006000000000000001
20 20 0.040949150623804255 0.0255
20 20 0.054286754393238594 0.09050000000000001
20 20 0.07196856730011521 0.11600000000000002
20 20 0.09540954763499938 0.15749999999999997
20 20 0.12648552168552957 0.27699999999999997
20 20 0.16768329368110083 0.4005
20 20 0.22229964825261944 0.5994999999999999
20 20 0.29470517025518095 0.8269999999999997
20 20 0.3906939937054617 0.9225000000000001
20 20 0.517947467923121 0.951
20 20 0.6866488450043002 0.9584999999999999
20 20 0.9102981779915218 0.9555
20 20 1.2067926406393288 0.9519999999999998
20 20 1.5998587196060574 0.951
20 20 2.1209508879201904 0.9519999999999998
20 20 2.8117686979742307 0.951
20 20 3.727593720314938 0.95
20 20 4.941713361323833 0.95
20 20 6.551285568595509 0.95
20 20 8.68511373751352 0.95
20 20 11.513953993264469 0.95
20 20 15.264179671752334 0.95
20 20 20.235896477251575 0.95
20 20 26.826957952797247 0.95
20 20 35.564803062231285 0.95
20 20 47.14866363457394 0.95
20 20 62.505519252739695 0.95
20 20 82.86427728546842 0.95
20 20 109.85411419875572 0.95
20 20 145.63484775012444 0.95
20 20 193.06977288832496 0.95
20 20 255.95479226995332 0.95
20 20 339.32217718953297 0.95
20 20 449.8432668969444 0.95
20 20 596.3623316594636 0.95
20 20 790.6043210907702 0.95
20 20 1048.1131341546852 0.95
20 20 1389.4954943731361 0.95
20 20 1842.0699693267163 0.95
20 20 2442.05309454865 0.95
20 20 3237.45754281764 0.95
20 20 4291.934260128778 0.95
20 20 5689.866029018293 0.95
20 20 7543.120063354608 0.95
20 20 10000.0 0.95


==> data/topk2/github_ebclu.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.00301010101010101 0.0
2 2 0.00502020202020202 0.0
2 2 0.00703030303030303 0.0
2 2 0.00904040404040404 0.0
2 2 0.01105050505050505 0.0
2 2 0.01306060606060606 0.0
2 2 0.015070707070707071 0.0
2 2 0.017080808080808082 0.0
2 2 0.019090909090909092 0.0
2 2 0.021101010101010103 0.0
2 2 0.023111111111111114 0.0
2 2 0.02512121212121212 0.0
2 2 0.02713131313131313 0.0
2 2 0.02914141414141414 0.0
2 2 0.031151515151515152 0.0
2 2 0.03316161616161616 0.0
2 2 0.03517171717171717 0.0
2 2 0.037181818181818184 0.0
2 2 0.039191919191919194 0.0
2 2 0.041202020202020205 0.0
2 2 0.043212121212121216 0.0
2 2 0.045222222222222226 0.0
2 2 0.04723232323232324 0.0
2 2 0.04924242424242424 0.0
2 2 0.05125252525252525 0.0
2 2 0.05326262626262626 0.0
2 2 0.05527272727272727 0.0
2 2 0.05728282828282828 0.0
2 2 0.05929292929292929 0.0
2 2 0.061303030303030304 0.0
2 2 0.06331313131313131 0.0
2 2 0.06532323232323232 0.0
2 2 0.06733333333333333 0.0
2 2 0.06934343434343435 0.0
2 2 0.07135353535353535 0.0
2 2 0.07336363636363637 0.0
2 2 0.07537373737373737 0.0
2 2 0.07738383838383839 0.0
2 2 0.07939393939393939 0.0
2 2 0.08140404040404041 0.0
2 2 0.08341414141414141 0.0
2 2 0.08542424242424243 0.0
2 2 0.08743434343434343 0.0
2 2 0.08944444444444445 0.0
2 2 0.09145454545454546 0.0
2 2 0.09346464646464647 0.0
2 2 0.09547474747474748 0.0
2 2 0.09748484848484848 0.0
2 2 0.0994949494949495 0.0
2 2 0.1015050505050505 0.0
2 2 0.10351515151515152 0.0
2 2 0.10552525252525252 0.0
2 2 0.10753535353535354 0.0
2 2 0.10954545454545454 0.0
2 2 0.11155555555555556 0.0
2 2 0.11356565656565656 0.0
2 2 0.11557575757575758 0.0
2 2 0.11758585858585859 0.0
2 2 0.1195959595959596 0.0
2 2 0.1216060606060606 0.0
2 2 0.12361616161616162 0.0
2 2 0.1256262626262626 0.0
2 2 0.12763636363636363 0.0
2 2 0.12964646464646465 0.0
2 2 0.13165656565656567 0.0
2 2 0.13366666666666666 0.0
2 2 0.13567676767676767 0.0
2 2 0.1376868686868687 0.0
2 2 0.1396969696969697 0.0
2 2 0.1417070707070707 0.0
2 2 0.14371717171717172 0.0
2 2 0.14572727272727273 0.0
2 2 0.14773737373737375 0.0
2 2 0.14974747474747474 0.0
2 2 0.15175757575757576 0.0
2 2 0.15376767676767678 0.0
2 2 0.1557777777777778 0.0
2 2 0.15778787878787878 0.0
2 2 0.1597979797979798 0.0
2 2 0.16180808080808082 0.0
2 2 0.1638181818181818 0.0
2 2 0.16582828282828282 0.0
2 2 0.16783838383838384 0.0
2 2 0.16984848484848486 0.0
2 2 0.17185858585858585 0.0
2 2 0.17386868686868687 0.0
2 2 0.17587878787878788 0.0
2 2 0.1778888888888889 0.0
2 2 0.1798989898989899 0.0
2 2 0.1819090909090909 0.0
2 2 0.18391919191919193 0.0
2 2 0.18592929292929294 0.0
2 2 0.18793939393939393 0.0
2 2 0.18994949494949495 0.0
2 2 0.19195959595959597 0.0
2 2 0.19396969696969696 0.0
2 2 0.19597979797979798 0.0
2 2 0.197989898989899 0.0
2 2 0.2 0.0
10 10 0.001 0.001
10 10 0.00301010101010101 0.0
10 10 0.00502020202020202 0.0
10 10 0.00703030303030303 0.0
10 10 0.00904040404040404 0.0
10 10 0.01105050505050505 0.0
10 10 0.01306060606060606 0.0
10 10 0.015070707070707071 0.0
10 10 0.017080808080808082 0.0
10 10 0.019090909090909092 0.001
10 10 0.021101010101010103 0.0
10 10 0.023111111111111114 0.0
10 10 0.02512121212121212 0.0
10 10 0.02713131313131313 0.0
10 10 0.02914141414141414 0.001
10 10 0.031151515151515152 0.001
10 10 0.03316161616161616 0.0
10 10 0.03517171717171717 0.0
10 10 0.037181818181818184 0.0
10 10 0.039191919191919194 0.0
10 10 0.041202020202020205 0.0
10 10 0.043212121212121216 0.0
10 10 0.045222222222222226 0.0
10 10 0.04723232323232324 0.0
10 10 0.04924242424242424 0.0
10 10 0.05125252525252525 0.0
10 10 0.05326262626262626 0.001
10 10 0.05527272727272727 0.001
10 10 0.05728282828282828 0.0
10 10 0.05929292929292929 0.0
10 10 0.061303030303030304 0.0
10 10 0.06331313131313131 0.0
10 10 0.06532323232323232 0.0
10 10 0.06733333333333333 0.0
10 10 0.06934343434343435 0.0
10 10 0.07135353535353535 0.001
10 10 0.07336363636363637 0.0
10 10 0.07537373737373737 0.0
10 10 0.07738383838383839 0.0
10 10 0.07939393939393939 0.0
10 10 0.08140404040404041 0.001
10 10 0.08341414141414141 0.001
10 10 0.08542424242424243 0.0
10 10 0.08743434343434343 0.001
10 10 0.08944444444444445 0.001
10 10 0.09145454545454546 0.0
10 10 0.09346464646464647 0.0
10 10 0.09547474747474748 0.0
10 10 0.09748484848484848 0.0
10 10 0.0994949494949495 0.001
10 10 0.1015050505050505 0.0
10 10 0.10351515151515152 0.0
10 10 0.10552525252525252 0.0
10 10 0.10753535353535354 0.0
10 10 0.10954545454545454 0.0
10 10 0.11155555555555556 0.0
10 10 0.11356565656565656 0.002
10 10 0.11557575757575758 0.0
10 10 0.11758585858585859 0.0
10 10 0.1195959595959596 0.0
10 10 0.1216060606060606 0.0
10 10 0.12361616161616162 0.0
10 10 0.1256262626262626 0.001
10 10 0.12763636363636363 0.002
10 10 0.12964646464646465 0.0
10 10 0.13165656565656567 0.0
10 10 0.13366666666666666 0.001
10 10 0.13567676767676767 0.0
10 10 0.1376868686868687 0.0
10 10 0.1396969696969697 0.0
10 10 0.1417070707070707 0.0
10 10 0.14371717171717172 0.0
10 10 0.14572727272727273 0.0
10 10 0.14773737373737375 0.0030000000000000005
10 10 0.14974747474747474 0.001
10 10 0.15175757575757576 0.0
10 10 0.15376767676767678 0.0
10 10 0.1557777777777778 0.0
10 10 0.15778787878787878 0.0
10 10 0.1597979797979798 0.001
10 10 0.16180808080808082 0.0
10 10 0.1638181818181818 0.001
10 10 0.16582828282828282 0.001
10 10 0.16783838383838384 0.001
10 10 0.16984848484848486 0.001
10 10 0.17185858585858585 0.0
10 10 0.17386868686868687 0.0
10 10 0.17587878787878788 0.0
10 10 0.1778888888888889 0.0
10 10 0.1798989898989899 0.0
10 10 0.1819090909090909 0.0
10 10 0.18391919191919193 0.001
10 10 0.18592929292929294 0.0
10 10 0.18793939393939393 0.0
10 10 0.18994949494949495 0.0
10 10 0.19195959595959597 0.0
10 10 0.19396969696969696 0.0
10 10 0.19597979797979798 0.0
10 10 0.197989898989899 0.0
10 10 0.2 0.0


==> data/topk2/github_ebclu.txt <==
k kp epsilon acc
2 2 0.025 0.0
2 2 0.05 0.0
2 2 0.075 0.0
2 2 0.1 0.0
2 2 0.125 0.0
2 2 0.15 0.005
2 2 0.175 0.0
2 2 0.2 0.0
5 5 0.025 0.0
5 5 0.05 0.0
5 5 0.075 0.0
5 5 0.1 0.0
5 5 0.125 0.0
5 5 0.15 0.0
5 5 0.175 0.0
5 5 0.2 0.0
10 10 0.025 0.0
10 10 0.05 0.001
10 10 0.075 0.001
10 10 0.1 0.0
10 10 0.125 0.0
10 10 0.15 0.0
10 10 0.175 0.0
10 10 0.2 0.0
20 20 0.025 0.0005
20 20 0.05 0.001
20 20 0.075 0.0005
20 20 0.1 0.001
20 20 0.125 0.0005
20 20 0.15 0.0
20 20 0.175 0.0
20 20 0.2 0.001


==> data/topk2/github_ebclu_log.dat <==
k kp epsilon acc
2 2 0.001 0.0
2 2 0.0011768119524349979 0.0
2 2 0.0013848863713938732 0.0
2 2 0.0016297508346206436 0.0
2 2 0.0019179102616724887 0.0
2 2 0.002257019719633919 0.0
2 2 0.0026560877829466868 0.0
2 2 0.0031257158496882354 0.0
2 2 0.0036783797718286343 0.0
2 2 0.004328761281083057 0.0
2 2 0.0050941380148163806 0.0
2 2 0.005994842503189409 0.0
2 2 0.007054802310718645 0.0
2 2 0.008302175681319744 0.0
2 2 0.009770099572992247 0.0
2 2 0.011497569953977356 0.0
2 2 0.013530477745798068 0.0
2 2 0.015922827933410922 0.0
2 2 0.01873817422860384 0.0
2 2 0.022051307399030457 0.0
2 2 0.02595024211399736 0.0
2 2 0.030538555088334154 0.0
2 2 0.03593813663804628 0.0
2 2 0.04229242874389499 0.0
2 2 0.04977023564332109 0.0
2 2 0.058570208180566644 0.0
2 2 0.06892612104349695 0.0
2 2 0.08111308307896868 0.0
2 2 0.09545484566618337 0.0
2 2 0.11233240329780277 0.0
2 2 0.13219411484660287 0.0
2 2 0.15556761439304723 0.0
2 2 0.18307382802953678 0.0
2 2 0.21544346900318823 0.0
2 2 0.25353644939701114 0.0
2 2 0.29836472402833375 0.0
2 2 0.3511191734215131 0.0
2 2 0.41320124001153347 0.0
2 2 0.4862601580065353 0.0
2 2 0.5722367659350214 0.0
2 2 0.6734150657750821 0.0
2 2 0.7924828983539169 0.0
2 2 0.9326033468832199 0.0
2 2 1.0974987654930557 0.0
2 2 1.291549665014884 0.0
2 2 1.5199110829529332 0.0
2 2 1.7886495290574351 0.0
2 2 2.1049041445120196 0.0
2 2 2.477076355991709 0.0
2 2 2.9150530628251756 0.0
2 2 3.4304692863149158 0.0
2 2 4.037017258596554 0.0
2 2 4.750810162102793 0.0
2 2 5.5908101825122225 0.0
2 2 6.579332246575675 0.0
2 2 7.742636826811269 0.0
2 2 9.111627561154886 0.0
2 2 10.722672220103231 0.0
2 2 12.61856883066021 0.0
2 2 14.849682622544636 0.0
2 2 17.47528400007683 0.0
2 2 20.565123083486515 0.0
2 2 24.201282647943835 0.0
2 2 28.48035868435799 0.0
2 2 33.51602650938841 0.0
2 2 39.442060594376564 0.0
2 2 46.41588833612773 0.0
2 2 54.62277217684337 0.0
2 2 64.28073117284319 0.0
2 2 75.64633275546291 0.0
2 2 89.02150854450375 0.0
2 2 104.7615752789664 0.0
2 2 123.28467394420659 0.0
2 2 145.082877849594 0.0
2 2 170.73526474706887 0.0
2 2 200.92330025650458 0.0
2 2 236.4489412645407 0.0
2 2 278.2559402207126 0.0
2 2 327.4549162877725 0.0
2 2 385.3528593710527 0.0
2 2 453.4878508128582 0.0
2 2 533.6699231206302 0.0
2 2 628.0291441834247 0.0
2 2 739.0722033525775 0.0
2 2 869.7490026177834 0.0
2 2 1023.5310218990247 0.0
2 2 1204.5035402587812 0.0
2 2 1417.4741629268049 0.0
2 2 1668.100537200059 0.0
2 2 1963.0406500402685 0.0
2 2 2310.1297000831582 0.0
2 2 2718.58824273294 0.0
2 2 3199.2671377973843 0.0
2 2 3764.9358067924636 0.0
2 2 4430.621457583878 0.0
2 2 5214.008287999684 0.0
2 2 6135.907273413163 0.0
2 2 7220.8090183854565 0.0
2 2 8497.534359086438 0.0
2 2 10000.0 0.0
10 10 0.001 0.0
10 10 0.0011768119524349979 0.001
10 10 0.0013848863713938732 0.0
10 10 0.0016297508346206436 0.0
10 10 0.0019179102616724887 0.0
10 10 0.002257019719633919 0.0
10 10 0.0026560877829466868 0.0
10 10 0.0031257158496882354 0.0
10 10 0.0036783797718286343 0.0
10 10 0.004328761281083057 0.001
10 10 0.0050941380148163806 0.0
10 10 0.005994842503189409 0.0
10 10 0.007054802310718645 0.0
10 10 0.008302175681319744 0.0
10 10 0.009770099572992247 0.0
10 10 0.011497569953977356 0.001
10 10 0.013530477745798068 0.001
10 10 0.015922827933410922 0.0
10 10 0.01873817422860384 0.0
10 10 0.022051307399030457 0.0
10 10 0.02595024211399736 0.0
10 10 0.030538555088334154 0.0
10 10 0.03593813663804628 0.0
10 10 0.04229242874389499 0.0
10 10 0.04977023564332109 0.0
10 10 0.058570208180566644 0.0
10 10 0.06892612104349695 0.0
10 10 0.08111308307896868 0.001
10 10 0.09545484566618337 0.001
10 10 0.11233240329780277 0.0
10 10 0.13219411484660287 0.0
10 10 0.15556761439304723 0.0
10 10 0.18307382802953678 0.0
10 10 0.21544346900318823 0.0
10 10 0.25353644939701114 0.0
10 10 0.29836472402833375 0.001
10 10 0.3511191734215131 0.001
10 10 0.41320124001153347 0.0
10 10 0.4862601580065353 0.0
10 10 0.5722367659350214 0.0
10 10 0.6734150657750821 0.0
10 10 0.7924828983539169 0.0
10 10 0.9326033468832199 0.0
10 10 1.0974987654930557 0.0
10 10 1.291549665014884 0.001
10 10 1.5199110829529332 0.0
10 10 1.7886495290574351 0.0
10 10 2.1049041445120196 0.0
10 10 2.477076355991709 0.0
10 10 2.9150530628251756 0.0
10 10 3.4304692863149158 0.0
10 10 4.037017258596554 0.0
10 10 4.750810162102793 0.001
10 10 5.5908101825122225 0.0
10 10 6.579332246575675 0.0
10 10 7.742636826811269 0.0
10 10 9.111627561154886 0.001
10 10 10.722672220103231 0.0
10 10 12.61856883066021 0.0
10 10 14.849682622544636 0.001
10 10 17.47528400007683 0.0
10 10 20.565123083486515 0.001
10 10 24.201282647943835 0.001
10 10 28.48035868435799 0.001
10 10 33.51602650938841 0.0
10 10 39.442060594376564 0.0
10 10 46.41588833612773 0.001
10 10 54.62277217684337 0.001
10 10 64.28073117284319 0.0
10 10 75.64633275546291 0.0
10 10 89.02150854450375 0.0
10 10 104.7615752789664 0.001
10 10 123.28467394420659 0.0
10 10 145.082877849594 0.0
10 10 170.73526474706887 0.001
10 10 200.92330025650458 0.0030000000000000005
10 10 236.4489412645407 0.001
10 10 278.2559402207126 0.001
10 10 327.4549162877725 0.005
10 10 385.3528593710527 0.001
10 10 453.4878508128582 0.001
10 10 533.6699231206302 0.0030000000000000005
10 10 628.0291441834247 0.0030000000000000005
10 10 739.0722033525775 0.0
10 10 869.7490026177834 0.0
10 10 1023.5310218990247 0.002
10 10 1204.5035402587812 0.0
10 10 1417.4741629268049 0.0
10 10 1668.100537200059 0.0
10 10 1963.0406500402685 0.0
10 10 2310.1297000831582 0.0
10 10 2718.58824273294 0.0
10 10 3199.2671377973843 0.0
10 10 3764.9358067924636 0.0
10 10 4430.621457583878 0.0
10 10 5214.008287999684 0.0
10 10 6135.907273413163 0.0
10 10 7220.8090183854565 0.0
10 10 8497.534359086438 0.0
10 10 10000.0 0.0


==> data/topk2/github_ebclu_log.txt <==
k kp epsilon acc
2 2 0.01 0.0
2 2 0.013257113655901088 0.0
2 2 0.017575106248547922 0.0
2 2 0.023299518105153717 0.0
2 2 0.030888435964774818 0.0
2 2 0.040949150623804255 0.0
2 2 0.054286754393238594 0.0
2 2 0.07196856730011521 0.0
2 2 0.09540954763499938 0.0
2 2 0.12648552168552957 0.0
2 2 0.16768329368110083 0.0
2 2 0.22229964825261944 0.0
2 2 0.29470517025518095 0.0
2 2 0.3906939937054617 0.0
2 2 0.517947467923121 0.0
2 2 0.6866488450043002 0.0
2 2 0.9102981779915218 0.0
2 2 1.2067926406393288 0.0
2 2 1.5998587196060574 0.0
2 2 2.1209508879201904 0.0
2 2 2.8117686979742307 0.0
2 2 3.727593720314938 0.0
2 2 4.941713361323833 0.0
2 2 6.551285568595509 0.0
2 2 8.68511373751352 0.0
2 2 11.513953993264469 0.0
2 2 15.264179671752334 0.0
2 2 20.235896477251575 0.0
2 2 26.826957952797247 0.0
2 2 35.564803062231285 0.005
2 2 47.14866363457394 0.0
2 2 62.505519252739695 0.0
2 2 82.86427728546842 0.0
2 2 109.85411419875572 0.0
2 2 145.63484775012444 0.0
2 2 193.06977288832496 0.0
2 2 255.95479226995332 0.0
2 2 339.32217718953297 0.0
2 2 449.8432668969444 0.0
2 2 596.3623316594636 0.0
2 2 790.6043210907702 0.0
2 2 1048.1131341546852 0.0
2 2 1389.4954943731361 0.0
2 2 1842.0699693267163 0.0
2 2 2442.05309454865 0.0
2 2 3237.45754281764 0.0
2 2 4291.934260128778 0.0
2 2 5689.866029018293 0.0
2 2 7543.120063354608 0.0
2 2 10000.0 0.0
5 5 0.01 0.0
5 5 0.013257113655901088 0.0
5 5 0.017575106248547922 0.0
5 5 0.023299518105153717 0.0
5 5 0.030888435964774818 0.0
5 5 0.040949150623804255 0.0
5 5 0.054286754393238594 0.0
5 5 0.07196856730011521 0.0
5 5 0.09540954763499938 0.0
5 5 0.12648552168552957 0.0
5 5 0.16768329368110083 0.0
5 5 0.22229964825261944 0.002
5 5 0.29470517025518095 0.0
5 5 0.3906939937054617 0.0
5 5 0.517947467923121 0.0
5 5 0.6866488450043002 0.0
5 5 0.9102981779915218 0.002
5 5 1.2067926406393288 0.002
5 5 1.5998587196060574 0.0
5 5 2.1209508879201904 0.0
5 5 2.8117686979742307 0.0
5 5 3.727593720314938 0.0
5 5 4.941713361323833 0.0
5 5 6.551285568595509 0.0
5 5 8.68511373751352 0.0
5 5 11.513953993264469 0.0
5 5 15.264179671752334 0.0
5 5 20.235896477251575 0.0
5 5 26.826957952797247 0.002
5 5 35.564803062231285 0.0
5 5 47.14866363457394 0.002
5 5 62.505519252739695 0.0
5 5 82.86427728546842 0.0
5 5 109.85411419875572 0.0
5 5 145.63484775012444 0.0
5 5 193.06977288832496 0.0
5 5 255.95479226995332 0.0
5 5 339.32217718953297 0.0
5 5 449.8432668969444 0.0
5 5 596.3623316594636 0.0
5 5 790.6043210907702 0.0
5 5 1048.1131341546852 0.0
5 5 1389.4954943731361 0.0
5 5 1842.0699693267163 0.0
5 5 2442.05309454865 0.0
5 5 3237.45754281764 0.0
5 5 4291.934260128778 0.0
5 5 5689.866029018293 0.0
5 5 7543.120063354608 0.0
5 5 10000.0 0.0
10 10 0.01 0.0
10 10 0.013257113655901088 0.0
10 10 0.017575106248547922 0.0
10 10 0.023299518105153717 0.0
10 10 0.030888435964774818 0.0
10 10 0.040949150623804255 0.0
10 10 0.054286754393238594 0.0
10 10 0.07196856730011521 0.0
10 10 0.09540954763499938 0.0
10 10 0.12648552168552957 0.001
10 10 0.16768329368110083 0.0
10 10 0.22229964825261944 0.001
10 10 0.29470517025518095 0.0
10 10 0.3906939937054617 0.0
10 10 0.517947467923121 0.0
10 10 0.6866488450043002 0.0
10 10 0.9102981779915218 0.0
10 10 1.2067926406393288 0.0
10 10 1.5998587196060574 0.001
10 10 2.1209508879201904 0.0
10 10 2.8117686979742307 0.0
10 10 3.727593720314938 0.0
10 10 4.941713361323833 0.0
10 10 6.551285568595509 0.001
10 10 8.68511373751352 0.0
10 10 11.513953993264469 0.001
10 10 15.264179671752334 0.0
10 10 20.235896477251575 0.0
10 10 26.826957952797247 0.0
10 10 35.564803062231285 0.0
10 10 47.14866363457394 0.0
10 10 62.505519252739695 0.002
10 10 82.86427728546842 0.001
10 10 109.85411419875572 0.0
10 10 145.63484775012444 0.001
10 10 193.06977288832496 0.001
10 10 255.95479226995332 0.0
10 10 339.32217718953297 0.0030000000000000005
10 10 449.8432668969444 0.002
10 10 596.3623316594636 0.0
10 10 790.6043210907702 0.0
10 10 1048.1131341546852 0.0
10 10 1389.4954943731361 0.0
10 10 1842.0699693267163 0.0
10 10 2442.05309454865 0.0
10 10 3237.45754281764 0.0
10 10 4291.934260128778 0.0
10 10 5689.866029018293 0.0
10 10 7543.120063354608 0.0
10 10 10000.0 0.0
20 20 0.01 0.0005
20 20 0.013257113655901088 0.0
20 20 0.017575106248547922 0.0005
20 20 0.023299518105153717 0.0005
20 20 0.030888435964774818 0.0015000000000000002
20 20 0.040949150623804255 0.0
20 20 0.054286754393238594 0.001
20 20 0.07196856730011521 0.0005
20 20 0.09540954763499938 0.001
20 20 0.12648552168552957 0.0015000000000000002
20 20 0.16768329368110083 0.0
20 20 0.22229964825261944 0.001
20 20 0.29470517025518095 0.0005
20 20 0.3906939937054617 0.0
20 20 0.517947467923121 0.0005
20 20 0.6866488450043002 0.0005
20 20 0.9102981779915218 0.0
20 20 1.2067926406393288 0.0
20 20 1.5998587196060574 0.0015000000000000002
20 20 2.1209508879201904 0.0025
20 20 2.8117686979742307 0.0005
20 20 3.727593720314938 0.0
20 20 4.941713361323833 0.0005
20 20 6.551285568595509 0.0
20 20 8.68511373751352 0.0005
20 20 11.513953993264469 0.0
20 20 15.264179671752334 0.0015000000000000002
20 20 20.235896477251575 0.0
20 20 26.826957952797247 0.001
20 20 35.564803062231285 0.0
20 20 47.14866363457394 0.0015000000000000002
20 20 62.505519252739695 0.001
20 20 82.86427728546842 0.001
20 20 109.85411419875572 0.0005
20 20 145.63484775012444 0.002
20 20 193.06977288832496 0.0035000000000000005
20 20 255.95479226995332 0.002
20 20 339.32217718953297 0.0030000000000000005
20 20 449.8432668969444 0.0025
20 20 596.3623316594636 0.0035000000000000005
20 20 790.6043210907702 0.0025
20 20 1048.1131341546852 0.0015000000000000002
20 20 1389.4954943731361 0.002
20 20 1842.0699693267163 0.0
20 20 2442.05309454865 0.0015000000000000002
20 20 3237.45754281764 0.0005
20 20 4291.934260128778 0.0
20 20 5689.866029018293 0.0
20 20 7543.120063354608 0.0
20 20 10000.0 0.0


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


